Efficient Thermo-Viscoplastic Analysis Using a Multi-Level hp-Finite Cell Method with Non-Negative Moment Fitting

An extension of the multi-level hp Finite Cell Method is proposed for the simulation of thermoviscoplastic problems with temperature-dependent material behavior. The approach combines hierarchical adaptive refinement with a non-negative moment fitting (NNMF) quadrature scheme for efficient and robust integration of non-linear, history-dependent constitutive models on cut cells. The NNMF formulation yields sparse, positive quadrature rules that significantly reduce the number of integration points while maintaining stability and accuracy. An error-indicator-driven hp-refinement strategy enables localized resolution of strain and thermal gradients during the non-linear solution process. The framework is implemented within a partitioned thermo-mechanical scheme and evaluated on benchmark and application-oriented examples. The results demonstrate improved accuracy and substantial computational savings compared to standard integration approaches.

==> error_c0_material_benchmark_1d_mlhp_kellyR2.csv <==
n, e
	2.000000E+00,   4.314018E+01
    4.000000E+00,   3.437384E+00
    7.000000E+00,   7.800835E+00
    1.100000E+01,   3.679796E+00
    1.600000E+01,   9.927794E-01
    2.200000E+01,   7.973522E-01
    2.900000E+01,   2.644258E-01
    3.700000E+01,   1.303468E-01
    4.600000E+01,   3.466531E-02
    5.600000E+01,   1.310766E-02
    6.700000E+01,   1.170054E-02
    7.900000E+01,   5.763140E-03
    9.200000E+01,   2.043449E-03
    1.060000E+02,   7.607633E-04
    1.210000E+02,   4.955733E-04
    1.370000E+02,   2.591607E-04
    1.540000E+02,   1.128310E-04
    1.720000E+02,   3.942957E-05
    1.910000E+02,   2.163787E-05
    2.110000E+02,   1.465674E-05
    2.320000E+02,   5.748846E-06
    2.540000E+02,   2.623977E-06
    2.770000E+02,   2.346956E-06


==> error_c0_material_benchmark_1d_mlhp_manuelR2.csv <==
n, e
	2.000000E+00,   4.314018E+01
    4.000000E+00,   3.437384E+00
    7.000000E+00,   7.800835E+00
    1.100000E+01,   3.679796E+00
    1.600000E+01,   9.927794E-01
    2.200000E+01,   7.973522E-01
    2.900000E+01,   2.644258E-01
    3.700000E+01,   1.303468E-01
    4.600000E+01,   3.466531E-02
    5.600000E+01,   1.310766E-02
    6.700000E+01,   1.170054E-02
    7.900000E+01,   5.763140E-03
    9.200000E+01,   2.043449E-03
    1.060000E+02,   7.607633E-04
    1.210000E+02,   4.955733E-04
    1.370000E+02,   2.591607E-04
    1.540000E+02,   1.128310E-04
    1.720000E+02,   3.942957E-05
    1.910000E+02,   2.163787E-05
    2.110000E+02,   1.465674E-05
    2.320000E+02,   5.748846E-06
    2.540000E+02,   2.623977E-06
    2.770000E+02,   2.346956E-06


==> error_c0_material_benchmark_1d_pfemR2.csv <==
		n, e
	1.000000E+01,   1.070781E+01
    2.000000E+01,   4.399282E+00
    3.000000E+01,   4.194299E+00
    4.000000E+01,   2.712063E+00
    5.000000E+01,   5.092003E-01
    6.000000E+01,   7.979088E-01
    7.000000E+01,   1.789651E+00
    8.000000E+01,   2.079811E+00
    9.000000E+01,   1.312307E+00
    1.000000E+02,   6.757413E-01
    1.100000E+02,   8.751726E-01
    1.200000E+02,   1.152556E+00
    1.300000E+02,   1.181303E+00
    1.400000E+02,   7.947047E-01
    1.500000E+02,   6.443362E-01
    1.600000E+02,   8.271113E-01
    1.700000E+02,   8.467780E-01
    1.800000E+02,   7.221429E-01
    1.900000E+02,   4.981892E-01
    2.000000E+02,   5.848292E-01
    2.100000E+02,   7.807926E-01
    2.200000E+02,   6.586310E-01
    2.300000E+02,   4.301350E-01
    2.400000E+02,   2.694482E-01
    2.500000E+02,   5.257333E-01
    2.600000E+02,   7.429466E-01
    2.700000E+02,   5.253610E-01
    2.800000E+02,   1.945064E-01
    2.900000E+02,   1.452744E-01
    3.000000E+02,   4.715261E-01
    3.100000E+02,   6.467410E-01


==> error_c0_material_benchmark_2d_mlhp_kellyR2.csv <==
n, e
    1.3000000000000000E+02,   5.4694981998433745E+00
    3.1000000000000000E+02,   1.4374550589130322E+00
    6.8000000000000000E+02,   9.9566300401072450E-01
    1.3880000000000000E+03,   3.3593279048507096E-01
    2.6300000000000000E+03,   1.3740176432984447E-01
    4.8000000000000000E+03,   4.5939141864813600E-02
    9.0980000000000000E+03,   1.5600880547371387E-02
    1.7500000000000000E+04,   1.0668615460137420E-02
    3.3670000000000000E+04,   6.3692269753321130E-03
    6.5206000000000000E+04,   1.8933471357878670E-03
    1.2535800000000000E+05,   1.3567291969197898E-03
    2.4398200000000000E+05,   3.5046292050465824E-04


==> error_c0_material_benchmark_2d_mlhp_manuelR2.csv <==
n, e
    1.3000000000000000E+02,   5.4694981998433745E+00
    2.5600000000000000E+02,   1.4485865313688040E+00
    5.0400000000000000E+02,   9.8782461024432930E-01
    9.4800000000000000E+02,   3.3683659334207200E-01
    1.7740000000000000E+03,   1.3756960079246502E-01
    3.3160000000000000E+03,   4.7789740466548390E-02
    6.2800000000000000E+03,   1.7668064627512780E-02
    1.2040000000000000E+04,   9.9356300711000350E-03
    2.3382000000000000E+04,   6.4118885371141530E-03
    4.5840000000000000E+04,   4.7869521615896430E-03
    9.0520000000000000E+04,   3.7507796719812570E-03
    1.7959600000000000E+05,   2.9983610954968654E-03


==> error_c0_material_benchmark_2d_pfemR2.csv <==
n, e
    1.8000000000000000E+02,   4.8116314337792910E+00
    5.6000000000000000E+02,   2.7631410295263740E+00
    9.4000000000000000E+02,   8.2647757073695690E-01
    1.5200000000000000E+03,   1.1751289457032774E+00
    2.3000000000000000E+03,   9.1919040455981630E-01
    3.2800000000000000E+03,   4.2612821160429060E-01
    4.4600000000000000E+03,   7.3528788018911150E-01
    5.8400000000000000E+03,   4.0834786112557480E-01
    7.4200000000000000E+03,   2.0279122209112588E-01
    9.2000000000000000E+03,   4.3326314113113760E-01
    1.1180000000000000E+04,   2.9767435628985950E-01
    1.3360000000000000E+04,   4.3352184258734340E-01
    1.5740000000000000E+04,   6.5257071273882760E-02
    1.8320000000000000E+04,   1.4181861335075190E-01
    2.1100000000000000E+04,   2.9510408868916190E-01
    2.4080000000000000E+04,   2.5287960273586585E-01
    2.7260000000000000E+04,   2.3733959081559680E-01
    3.0640000000000000E+04,   9.5179567666898630E-02
    3.4220000000000000E+04,   1.4279440268607482E-01
    3.8000000000000000E+04,   1.8521173189762700E-01
    4.1980000000000000E+04,   1.8086566879628577E-01


==> model_porous_plate_holesR2.csv <==
x, y, r
4.97491, 3.96392, 0.227009
5.22112, 2.07325, 0.22969
5.33118, 6.49934, 0.242689
9.38798, 4.27387, 0.158878
4.28773, 5.71121, 0.170165
3.70848, 3.74987, 0.19349
2.96378, 4.12443, 0.122356
4.68577, 5.0811, 0.140383
1.25886, 6.43483, 0.230171
2.85567, 6.67373, 0.253832
1.87943, 5.12455, 0.253276
6.96077, 3.78236, 0.246427
4.68168, 2.19687, 0.168732
2.19161, 4.16429, 0.271134
1.44676, 5.1245, 0.0816464
3.61185, 3.84394, 0.199988
0.358887, 3.16013, 0.106676
0.885665, 5.36387, 0.226108
3.02495, 4.68215, 0.16952
4.58769, 6.92335, 0.0861734
3.62653, 4.81091, 0.112504
4.22374, 5.2, 0.183187
6.29735, 6.46521, 0.182448
4.15652, 5.28668, 0.102894
5.60079, 4.13222, 0.197182
0.988261, 5.07054, 0.148478
0.737958, 5.96538, 0.213942
6.82996, 6.08937, 0.125426
5.49906, 4.22733, 0.102875
1.6226, 5.1073, 0.0848846
6.97212, 7.03436, 0.0768345
6.10496, 5.06366, 0.196665
4.69882, 5.89795, 0.175173
6.79475, 5.73647, 0.251858
8.27141, 4.5149, 0.186758
9.41868, 3.01158, 0.0982235
2.24346, 6.78724, 0.165038
8.71063, 4.61975, 0.159672
5.5287, 5.50937, 0.151053
3.44098, 5.62036, 0.123628
3.76995, 4.91295, 0.153814
8.55029, 4.72315, 0.142282
1.65887, 4.35548, 0.214703
8.0523, 7.47311, 0.14564
4.83147, 4.78301, 0.0953334
8.89305, 3.66035, 0.322083
2.58058, 6.72717, 0.201149
3.37756, 7.94395, 0.128291
2.12888, 4.67809, 0.113146
2.41919, 3.19765, 0.108727
3.92023, 6.25803, 0.140651
8.52277, 4.0593, 0.118873
9.1853, 5.79058, 0.19622
5.57506, 4.28431, 0.172356
3.63005, 5.76409, 0.138545
3.45248, 5.77181, 0.183135
4.5604, 5.69019, 0.223164
3.73264, 2.72533, 0.186247
7.35445, 5.16486, 0.187022
4.97195, 5.80324, 0.0731972
1.31476, 5.79852, 0.0449446
6.77983, 7.0816, 0.115543
4.19183, 3.22975, 0.116853
1.21895, 2.5669, 0.125439
7.63124, 4.03226, 0.197684
7.1195, 3.10877, 0.134056
5.25879, 3.4422, 0.229124
7.46913, 4.2323, 0.155976
4.08471, 4.73735, 0.12902
4.50041, 3.30708, 0.13147
4.36562, 4.68288, 0.143664
1.19623, 4.93117, 0.14721
9.96685, 6.15589, 0.0728598
8.22813, 2.92646, 0.207182
6.42527, 5.11963, 0.205271
5.26886, 6.45082, 0.10774
8.956, 5.62977, 0.147934
6.52339, 5.56313, 0.0856247
5.33784, 6.05507, 0.140307
6.00304, 3.08451, 0.151091
2.66749, 6.4812, 0.122151
9.11642, 3.20624, 0.138549
0.0519364, 4.26263, 0.195367
3.0264, 4.62726, 0.148725
3.64259, 4.91047, 0.211182
6.7404, 3.35757, 0.12243
5.58821, 3.90448, 0.226981
5.97577, 7.69164, 0.23494
4.34643, 4.23062, 0.0791801
3.84421, 5.14251, 0.153515
7.85533, 6.56514, 0.189671
6.26401, 5.02629, 0.137898
3.23536, 4.41719, 0.190912
2.70308, 4.41767, 0.119039
3.48719, 3.02823, 0.117533
6.14023, 4.13664, 0.234102


==> model_tvp_emodR2.csv <==
-20.0,209.9646345539853
-13.582329317269057,209.70003912978677
-7.164658634538171,209.4323726573518
-0.7469879518072275,209.16158601918104
5.6706827309237156,208.88762916274297
12.088353413654602,208.61045108198243
18.506024096385545,208.32999979855092
24.923694779116488,208.04622234276374
31.341365461847374,207.75906473428847
37.75903614457832,207.4684719625718
44.176706827309204,207.17438796701109
50.59437751004015,206.8767556168794
57.01204819277109,206.5755166910135
63.429718875501976,206.2706118572753
69.84738955823292,205.9619806517993
76.26506024096386,205.6495614580388
82.68273092369475,205.33329148562652
89.10040160642569,205.01310674906676
95.51807228915663,204.6889420462766
101.93574297188752,204.36073093699756
108.35341365461846,204.0284057211004
114.77108433734941,203.69189741680682
121.1887550200803,203.35113573885627
127.60642570281124,203.00604907664717
134.02409638554218,202.656564472385
140.44176706827307,202.3026075992717
146.859437751004,201.94410273977647
153.27710843373495,201.58097276402756
159.69477911646584,201.2131391083715
166.11244979919678,200.84052175414755
172.53012048192772,200.46303920673105
178.9477911646586,200.08060847490108
185.36546184738955,199.693145050595
191.7831325301205,199.30056288911567
198.20080321285138,198.90277438986024
204.61847389558227,198.49969037765013
211.03614457831327,198.0912200847402
217.45381526104416,197.6772711335977
223.87148594377516,197.2577495205425
230.28915662650604,196.83255960034964
236.70682730923693,196.40160407192204
243.12449799196781,195.96478396514632
249.54216867469881,195.52199862905425
255.9598393574297,195.0731457214198
262.3775100401607,194.61812119993
268.7951807228916,194.15681931507572
275.2128514056225,193.68913260491948
281.63052208835336,193.21495189190495
288.04819277108436,192.73416628188386
294.46586345381525,192.24666316554624
300.88353413654625,191.7523282224495
307.30120481927713,191.25104542785544
313.718875502008,190.74269706259167
320.1365461847389,190.22716372617077
326.5542168674699,189.70432435340726
332.9718875502008,189.17405623479016
339.3895582329318,188.63623504087664
345.8072289156627,188.09073485098904
352.22489959839356,187.53742818650863
358.64257028112445,186.97618604907348
365.06024096385545,186.40687796400007
371.47791164658634,185.82937202926385
377.89558232931734,185.24353497038422
384.3132530120482,184.64923220157522
390.7309236947791,184.04632789353406
397.14859437751,183.4346850482529
403.5662650602409,182.8141655812516
409.9839357429719,182.18463041163807
416.4016064257029,181.5459395604177
422.81927710843377,180.8979522574765
429.23694779116465,180.2405270576766
435.65461847389554,179.57352196650592
442.0722891566264,178.89679457572953
448.4899598393574,178.2102022094947
454.9076305220884,177.51360208134022
461.3253012048193,176.806851462562
467.7429718875502,176.08980786237947
474.1606425702811,175.36232922034338
480.57831325301197,174.6242741114125
486.99598393574297,173.8755019641125
493.41365461847386,173.11587329217326
499.83132530120486,172.3452499400164
506.24899598393574,171.56349534243728
512.6666666666666,170.7704747987932
519.0843373493976,169.96605576196984
525.5020080321285,169.1501081423558
531.9196787148594,168.32250462700065
538.3373493975904,167.48312101407836
544.7550200803213,166.63183656271175
551.1726907630522,165.7685343581429
557.5903614457832,164.89310169215636
564.0080321285141,164.0054304585774
570.425702811245,163.10541756357188
576.843373493976,162.1929653503785
583.2610441767068,161.26798203799387
589.6787148594377,160.33038217321808
596.0963855421687,159.38008709535117
602.5140562248996,158.41702541270158
608.9317269076305,157.4411334899416
615.3493975903615,156.4523559452092
621.7670682730924,155.45064615572107
628.1847389558233,154.43596677052273
634.6024096385543,153.40829022886757
641.0200803212851,152.36759928258135
647.437751004016,151.31388752063947
653.855421686747,150.24715989406107
660.2730923694779,149.16743323911277
666.6907630522088,148.0747367967092
673.1084337349398,146.96911272581414
679.5261044176707,145.8506166085738
685.9437751004016,144.71931794486306
692.3614457831326,143.57530063389925
698.7791164658635,142.41866344057394
705.1967871485944,141.24952044417617
711.6144578313252,140.06800146723435
718.0321285140564,138.8742524822824
724.449799196787,137.66843599446733
730.8674698795181,136.45073139805064
737.285140562249,135.22133530502035
743.7028112449799,133.98046184420977
750.120481927711,132.72834292951927
756.5381526104417,131.46522849603934
762.9558232931728,130.19138670307157
769.3734939759037,128.90710410322848
775.7911646586346,127.61268577693815
782.2088353413654,126.30845543178197
788.6265060240963,124.99475546611731
795.0441767068274,123.67194699637201
801.4618473895581,122.34040984721466
807.8795180722892,121.00054250348273
814.2971887550201,119.65276202227082
820.714859437751,118.29750390291922
827.1325301204819,116.9352219117987
833.5502008032128,115.56638785774784
839.9678714859439,114.19149131280008
846.3855421686745,112.81103927146826
852.8032128514056,111.42555574036726
859.2208835341365,110.0355812484358
865.6385542168674,108.64167226653426
872.0562248995985,107.24440052388205
878.4738955823292,105.8443522077689
884.8915662650603,104.44212703239478
891.3092369477912,103.0383371627172
897.7269076305221,101.63360597995728
904.144578313253,100.22856667709314
910.5622489959839,98.82386067533163
916.979919678715,97.42013585626144
923.3975903614456,96.018044609128
929.8152610441767,94.61824169833001
936.2329317269076,93.22138196264189
942.6506024096385,91.82811786452581
949.0682730923696,90.43909691488318
955.4859437751003,89.05495900528753
961.9036144578314,87.67633368572262
968.3212851405623,86.30383743070767
974.7389558232932,84.9380709400505
981.156626506024,83.57961652206417
987.5742971887549,82.22903560673512
993.991967871486,80.88686643401621
1000.4096385542167,79.55362195823824
1006.8273092369478,78.22978800381607
1013.2449799196789,76.91582170031576
1019.6626506024096,75.6121502169431
1026.0803212851406,74.31916980807655
1032.4979919678713,73.03724517302759
1038.9156626506024,71.76670912518823
1045.333333333333,70.50786255846592
1051.7510040160641,69.2609746926671
1058.1686746987953,68.02628357445987
1064.586345381526,66.80399680678994
1071.004016064257,65.59429247716362
1077.4216867469877,64.39732025395958
1083.8393574297188,63.213202619776546
1090.2570281124495,62.04203621161087
1096.6746987951806,60.88389323919473
1103.0923694779117,59.738822954953115
1109.5100401606423,58.60685315155521
1115.9277108433735,57.48799166580427
1122.3453815261041,56.38222787047961
1128.7630522088352,55.289534138597894
1135.1807228915663,54.209867267320504
1141.598393574297,53.14316985131274
1148.0160642570281,52.08937159773179
1154.4337349397588,51.0483905771434
1160.85140562249,50.02013440653186
1167.2690763052206,49.004501362180896
1173.6867469879517,48.0013814215596
1180.1044176706828,47.010657234479574
1186.5220883534134,46.032205024699145
1192.9397590361446,45.06589542387302
1199.3574297188752,44.111594240299425
1205.7751004016063,43.16916316531731
1212.1927710843374,42.238460420491776
1218.610441767068,41.31934134889563
1225.0281124497992,40.41165895388686
1231.4457831325299,39.51526438879977
1237.863453815261,38.630007400927674
1244.2811244979916,37.75573673309991
1250.6987951807228,36.892300486036646
1257.1164658634539,36.03954644453586
1263.5341365461845,35.197322370387795
1269.9518072289156,34.36547626475512
1276.3694779116463,33.54385660258734
1282.7871485943774,32.732312541469234
1289.2048192771085,31.93069410713837
1295.6224899598392,31.13885235774178
1302.0401606425703,30.35663952874713
1308.457831325301,29.583909160273933
1314.875502008032,28.82051620846628
1321.2931726907627,28.06631714239864
1327.7108433734938,27.321170027877287
1334.128514056225,26.584934599386497
1340.5461847389556,25.857472321318163
1346.9638554216867,25.138646439524642
1353.3815261044174,24.428322024141497
1359.7991967871485,23.72636600454224
1366.2168674698796,23.03264719720945
1372.6345381526103,22.34703632723403
1379.0522088353414,21.669406044090433
1385.469879518072,20.99963093227582
1391.8875502008032,20.337587517345355
1398.3052208835338,19.683154267828506
1404.722891566265,19.036211593463893
1411.140562248996,18.396641840151656
1417.5582329317267,17.76432928198222
1423.9759036144578,17.13916011066892
1430.3935742971885,16.521022422680574
1436.8112449799196,15.909806204340688
1443.2289156626507,15.305403315137534
1449.6465863453814,14.707707469463404
1456.0642570281125,14.116614216982343
1462.4819277108431,13.53202092180688
1468.8995983935743,12.953826740645365
1475.317269076305,12.381932600068422
1481.734939759036,11.816241173026315
1488.1526104417671,11.256656854738921
1494.5702811244978,10.703085738065862
1500.987951807229,10.155435588455356
1507.4056224899596,9.613615818560536
1513.8232931726907,9.077537462602699
1520.2409638554218,8.547113150553882
1526.6586345381525,8.022257082202737
1533.0763052208836,7.502885001162651
1539.4939759036142,6.988914168874451
1545.9116465863453,6.480263338649792
1552.329317269076,5.976852729798101
1558.7469879518071,5.4786040018739035
1565.1646586345382,4.985440229078649
1571.582329317269,4.49728587484619
1578.0,4.014066766638533


==> model_tvp_emod_expR2.csv <==
20.785219399538107,213.5095447870778
100.4618937644342,203.52422907488983
200.92378752886833,196.47577092511008
299.6535796766743,189.13362701908954
400.11547344110846,182.0851688693098
500.57736720554266,172.39353891336268
599.3071593533487,159.7650513950073
699.7690531177827,143.31864904552125
800.2309468822168,123.34801762114536
898.960739030023,101.32158590308369
999.4226327944571,78.70778267254039
1099.8845265588911,57.26872246696033
1200.3464203233252,46.40234948604993


==> model_tvp_gmodR2.csv <==
-20.0,81.62525133038295
-13.582329317269057,81.51100169137459
-7.164658634538171,81.39545466401597
-0.7469879518072275,81.2785901141179
5.6706827309237156,81.16038754163638
12.088353413654602,81.04082607407449
18.506024096385545,80.91988445981664
24.923694779116488,80.79754106139926
31.341365461847374,80.673773848722
37.75903614457832,80.54856039220445
44.176706827309204,80.42187785589341
50.59437751004015,80.29370299052685
57.01204819277109,80.16401212656075
63.429718875501976,80.03278116716582
69.84738955823292,79.89998558120206
76.26506024096386,79.76560039617917
82.68273092369475,79.62960019121226
89.10040160642569,79.49195908998267
95.51807228915663,79.35265075371466
101.93574297188752,79.21164837417972
108.35341365461846,79.06892466674128
114.77108433734941,78.92445186345327
121.1887550200803,78.77820170622743
127.60642570281124,78.63014544008556
134.02409638554218,78.48025380651337
140.44176706827307,78.32849703693492
146.859437751004,78.17484484632725
153.27710843373495,78.0192664269965
159.69477911646584,77.8617304425386
166.11244979919678,77.70220502200888
172.53012048192772,77.54065775432693
178.9477911646586,77.37705568294467
185.36546184738955,77.21136530080794
191.7831325301205,77.04355254564328
198.20080321285138,76.87358279560428
204.61847389558227,76.70142086531406
211.03614457831327,76.52703100234235
217.45381526104416,76.35037688415888
223.87148594377516,76.17142161560656
230.28915662650604,75.99012772694157
236.70682730923693,75.80645717248925
243.12449799196781,75.620371329969
249.54216867469881,75.43183100054308
255.9598393574297,75.24079640964875
262.3775100401607,75.04722720867555
268.7951807228916,74.85108247755383
275.2128514056225,74.6523207283236
281.63052208835336,74.4508999097572
288.04819277108436,74.24677741311244
294.46586345381525,74.03991007909772
300.88353413654625,73.83025420613397
307.30120481927713,73.61776556000306
313.718875502008,73.4023993849763
320.1365461847389,73.18411041652128
326.5542168674699,72.96285289568948
332.9718875502008,72.73858058529227
339.3895582329318,72.51124678797635
345.8072289156627,72.28080436631545
352.22489959839356,72.04720576503892
358.64257028112445,71.81040303552254
365.06024096385545,71.57034786267121
371.47791164658634,71.32699159432795
377.89558232931734,71.0802852733468
384.3132530120482,70.83017967247244
390.7309236947791,70.57662533217184
397.14859437751,70.31957260156732
403.5662650602409,70.05897168262321
409.9839357429719,69.79477267774065
416.4016064257029,69.52692564091736
422.81927710843377,69.25538063263014
429.23694779116465,68.98008777859927
435.65461847389554,68.70099733259298
442.0722891566264,68.41805974342975
448.4899598393574,68.13122572633407
454.9076305220884,67.8404463387978
461.3253012048193,67.54567306109539
467.7429718875502,67.24685788159454
474.1606425702811,66.9439533869977
480.57831325301197,66.63691285763983
486.99598393574297,66.32569036795726
493.41365461847386,66.01024089223007
499.83132530120486,65.69052041568507
506.24899598393574,65.3664860510295
512.6666666666666,65.03809616046601
519.0843373493976,64.70531048321716
525.5020080321285,64.3680902685632
531.9196787148594,64.02639841436873
538.3373493975904,63.68019961104373
544.7550200803213,63.329460490850636
551.1726907630522,62.97414978243194
557.5903614457832,62.61423847039372
564.0080321285141,62.24969995973671
570.425702811245,61.880510244879986
576.843373493976,61.5066480829738
583.2610441767068,61.12809517114449
589.6787148594377,60.74483632725948
596.0963855421687,60.356859673742335
602.5140562248996,59.964156823906556
608.9317269076305,59.56672307021478
615.3493975903615,59.16455757380489
621.7670682730924,58.75766355455931
628.1847389558233,58.34604848092639
634.6024096385543,57.929724258637165
641.0200803212851,57.50870741739378
647.437751004016,57.083019294541664
653.855421686747,56.65268621467494
660.2730923694779,56.21773966406527
666.6907630522088,55.77821645874882
673.1084337349398,55.33415890505689
679.5261044176707,54.88561495133121
685.9437751004016,54.4326383295294
692.3614457831326,53.97528868539806
698.7791164658635,53.51363169587385
705.1967871485944,53.04773917236513
711.6144578313252,52.577689148572716
718.0321285140564,52.10356595152593
724.449799196787,51.62546025454247
730.8674698795181,51.143469110866945
737.285140562249,50.65769596680619
743.7028112449799,50.16825065325578
750.120481927711,49.67524935460808
756.5381526104417,49.17881455414108
762.9558232931728,48.67907495511368
769.3734939759037,48.17616537693527
775.7911646586346,47.67022662593192
782.2088353413654,47.16140534040269
788.6265060240963,46.649853809840266
795.0441767068274,46.13572976838217
801.4618473895581,45.619196162759806
807.8795180722892,45.100420895218825
814.2971887550201,44.57957654209591
820.714859437751,44.056840048947535
827.1325301204819,43.5323924033381
833.5502008032128,43.00641828659953
839.9678714859439,42.47910570607345
846.3855421686745,41.95064560953536
852.8032128514056,41.42123148367458
859.2208835341365,40.891058938664194
865.6385542168674,40.360325280994324
872.0562248995985,39.829229076864145
878.4738955823292,39.29796970852434
884.8915662650603,38.766746926035175
891.3092369477912,38.23576039695469
897.7269076305221,37.70520925649092
904.144578313253,37.17529166064952
910.5622489959839,36.64620434487519
916.979919678715,36.11814219062848
923.3975903614456,35.5912978022574
929.8152610441767,35.06586109641612
936.2329317269076,34.54201890615686
942.6506024096385,34.01995460167097
949.0682730923696,33.49984772949181
955.4859437751003,32.98187367179105
961.9036144578314,32.466203327207076
968.3212851405623,31.953002814444368
974.7389558232932,31.44243319967297
981.156626506024,30.934650248547342
987.5742971887549,30.429804203451457
993.991967871486,29.928039586367728
1000.4096385542167,29.429495027562442
1006.8273092369478,28.93430312008255
1013.2449799196789,28.442590299870805
1019.6626506024096,27.95447675112798
1026.0803212851406,27.47007633638676
1032.4979919678713,26.989496550611356
1038.9156626506024,26.512838498499974
1045.333333333333,26.040196894048197
1051.7510040160641,25.571660081325906
1058.1686746987953,25.107310075333416
1064.586345381526,24.647222621728584
1071.004016064257,24.19146727416218
1077.4216867469877,23.74010748791608
1083.8393574297188,23.29320072851215
1090.2570281124495,22.85079859394746
1096.6746987951806,22.41294694920895
1103.0923694779117,21.979686071734037
1109.5100401606423,21.551050806502854
1115.9277108433735,21.127070729480184
1122.3453815261041,20.707770318163846
1128.7630522088352,20.293169128041548
1135.1807228915663,19.883281973811666
1141.598393574297,19.478119114278734
1148.0160642570281,19.077686439895903
1154.4337349397588,18.68198566199014
1160.85140562249,18.291014502770217
1167.2690763052206,17.904766885285483
1173.6867469879517,17.523233122568236
1180.1044176706828,17.14640010526093
1186.5220883534134,16.774251487093
1192.9397590361446,16.40676786763701
1199.3574297188752,16.043926971836235
1205.7751004016063,15.68570382585393
1212.1927710843374,15.332070928854096
1218.610441767068,14.982998420375663
1225.0281124497992,14.638454243015113
1231.4457831325299,14.298404300180293
1237.863453815261,13.96281260872279
1244.2811244979916,13.631641446299826
1250.6987951807228,13.304851493353054
1257.1164658634539,12.982401969629935
1263.5341365461845,12.664250765203397
1269.9518072289156,12.3503545659767
1276.3694779116463,12.040668973686554
1282.7871485943774,11.735148620440714
1289.2048192771085,11.433747277848735
1295.6224899598392,11.136417960821921
1302.0401606425703,10.843113026135672
1308.457831325301,10.553784265861585
1314.875502008032,10.268382995787746
1321.2931726907627,9.986860138957297
1327.7108433734938,9.709166304462142
1334.128514056225,9.435251861636846
1340.5461847389556,9.165067009802003
1346.9638554216867,8.898561843711011
1353.3815261044174,8.635686414856456
1359.7991967871485,8.376390788794318
1366.2168674698796,8.120625098644775
1372.6345381526103,7.868339594927938
1379.0522088353414,7.619484691892324
1385.469879518072,7.374011010492165
1391.8875502008032,7.131869418167003
1398.3052208835338,6.8930110655751005
1404.722891566265,6.657387420428247
1411.140562248996,6.424950298572931
1417.5582329317267,6.195651892458118
1423.9759036144578,5.969444797126583
1430.3935742971885,5.746282033862496
1436.8112449799196,5.526117071622896
1443.2289156626507,5.308903846377317
1449.6465863453814,5.094596778474309
1456.0642570281125,4.883150788149572
1462.4819277108431,4.674521309285971
1468.8995983935743,4.468664301530529
1475.317269076305,4.265536260869797
1481.734939759036,4.065094228759698
1488.1526104417671,3.8672957999024744
1494.5702811244978,3.6720991287582176
1500.987951807229,3.4794629348747708
1507.4056224899596,3.289346507115721
1513.8232931726907,3.101709706861907
1520.2409638554218,2.916512970258413
1526.6586345381525,2.733717309574808
1533.0763052208836,2.5532843137433234
1539.4939759036142,2.375176148135998
1545.9116465863453,2.19935555363813
1552.329317269076,2.0257858450728294
1558.7469879518071,1.8544309090277704
1565.1646586345382,1.6852552011328426
1571.582329317269,1.5182237428340735
1578.0,1.3533021177068627


==> model_tvp_gmod_expR2.csv <==
20.22972857047543,82.54805626778136
102.39318466082696,78.65784883443848
200.46787146680396,75.96709675574522
302.07390097466384,72.52749262268199
399.26492470528683,69.8366875903962
499.9846434581661,65.79777940874845
600.6984049318858,60.41055626336859
700.5225460510917,53.67496520066413
800.3413918110446,45.74087194797559
900.159575651091,37.65696592153904
999.9757737314173,29.123621573858458
1099.793295651557,20.889902773673896
1200.5130144044363,16.850994592026098


==> model_tvp_kmodR2.csv <==
-20.0,163.6385612212411
-13.582329317269057,163.56976579316418
-7.164658634538171,163.50010017209485
-0.7469879518072275,163.42954803900543
5.6706827309237156,163.35809267208117
12.088353413654602,163.2857169344771
18.506024096385545,163.21240326163618
24.923694779116488,163.13813364815041
31.341365461847374,163.06288963414698
37.75903614457832,162.98665229117884
44.176706827309204,162.90940220759995
50.59437751004015,162.83111947340345
57.01204819277109,162.75178366450027
63.429718875501976,162.6713738264147
69.84738955823292,162.58986845737257
76.26506024096386,162.50724549075588
82.68273092369475,162.4234822768972
89.10040160642569,162.33855556418615
95.51807228915663,162.25244147945713
101.93574297188752,162.1651155076289
108.35341365461846,162.0765524705628
114.77108433734941,161.98672650510545
121.1887550200803,161.8956110402815
127.60642570281124,161.80317877359815
134.02409638554218,161.7094016464229
140.44176706827307,161.61425081839377
146.859437751004,161.5176966408189
153.27710843373495,161.4197086290212
159.69477911646584,161.32025543358
166.11244979919678,161.21930481042162
172.53012048192772,161.11682358970634
178.9477911646586,161.01277764345784
185.36546184738955,160.90713185187818
191.7831325301205,160.79985006828906
198.20080321285138,160.69089508263664
204.61847389558227,160.5802285834941
211.03614457831327,160.46781111849413
217.45381526104416,160.35360205311852
223.87148594377516,160.23755952776946
230.28915662650604,160.11964041304395
236.70682730923693,159.9998002631275
243.12449799196781,159.87799326722046
249.54216867469881,159.75417219890588
255.9598393574297,159.62828836336305
262.3775100401607,159.50029154232647
268.7951807228916,159.37012993668512
275.2128514056225,159.23775010661257
281.63052208835336,159.1030969091118
288.04819277108436,158.96611343285474
294.46586345381525,158.82674093018997
300.88353413654625,158.6849187461862
307.30120481927713,158.54058424457364
313.718875502008,158.3936727304382
320.1365461847389,158.24411736951782
326.5542168674699,158.09184910394296
332.9718875502008,157.93679656425624
339.3895582329318,157.77888597753997
345.8072289156627,157.6180410714719
352.22489959839356,157.45418297412297
358.64257028112445,157.28723010930304
365.06024096385545,157.11709808725297
371.47791164658634,156.94369959047359
377.89558232931734,156.766944254475
384.3132530120482,156.58673854322174
390.7309236947791,156.40298561904194
397.14859437751,156.21558520676132
403.5662650602409,156.02443345181717
409.9839357429719,155.82942277209906
416.4016064257029,155.63044170325966
422.81927710843377,155.42737473723218
429.23694779116465,155.2201021536883
435.65461847389554,155.00849984416683
442.0722891566264,154.79243912860315
448.4899598393574,154.57178656398818
454.9076305220884,154.3464037448907
461.3253012048193,154.1161470955798
467.7429718875502,153.88086765349402
474.1606425702811,153.6404108438146
480.57831325301197,153.3946162449171
486.99598393574297,153.14331734449544
493.41365461847386,152.88634128618037
499.83132530120486,152.62350860650656
506.24899598393574,152.35463296212453
512.6666666666666,152.0795208472025
519.0843373493976,151.79797130102503
525.5020080321285,151.50977560586648
531.9196787148594,151.2147169753039
538.3373493975904,150.91257023323547
544.7550200803213,150.60310148399077
551.1726907630522,150.28606777405886
557.5903614457832,149.96121674612496
564.0080321285141,149.62828628629563
570.425702811245,149.28700416561503
576.843373493976,148.937087677228
583.2610441767068,148.57824327084214
589.6787148594377,148.2101661864755
596.0963855421687,147.83254008986728
602.5140562248996,147.44503671236694
608.9317269076305,147.04731549862365
615.3493975903615,146.6390232659672
621.7670682730924,146.219793880021
628.1847389558233,145.78924795181646
634.6024096385543,145.3469925625022
641.0200803212851,144.8926210226628
647.437751004016,144.42571267429102
653.855421686747,143.94583274460433
660.2730923694779,143.45253226216417
666.6907630522088,142.94534804715335
673.1084337349398,142.42380278919822
679.5261044176707,141.88740522778693
685.9437751004016,141.33565045213302
692.3614457831326,140.7680203392588
698.7791164658635,140.18398415111167
705.1967871485944,139.58299931365914
711.6144578313252,138.9645124031059
718.0321285140564,138.32796036659389
724.449799196787,137.6727720069327
730.8674698795181,136.99836976298306
737.285140562249,136.3041718191924
743.7028112449799,135.589594579335
750.120481927711,134.85405554060276
756.5381526104417,134.0969766046474
762.9558232931728,133.3177878617885
769.3734939759037,132.51593188314328
775.7911646586346,131.69086855262668
782.2088353413654,130.8420804663323
788.6265060240963,129.96907892041202
795.0441767068274,129.07141049990733
801.4618473895581,128.14866426973032
807.8795180722892,127.20047955485512
814.2971887550201,126.22655427954395
820.714859437751,125.22665381494382
827.1325301204819,124.20062026067193
833.5502008032128,123.14838205923078
839.9678714859439,122.06996381269143
846.3855421686745,120.96549613975651
852.8032128514056,119.83522537909583
859.2208835341365,118.67952291312425
865.6385542168674,117.49889385689438
872.0562248995985,116.29398483158221
878.4738955823292,115.06559052345351
884.8915662650603,113.81465871968058
891.3092369477912,112.54229351433862
897.7269076305221,111.24975639351916
904.144578313253,109.93846493942874
910.5622489959839,108.60998894049243
916.979919678715,107.26604375776647
923.3975903614456,105.90848087607935
929.8152610441767,104.53927565867092
936.2329317269076,103.16051242280221
942.6506024096385,101.77436705585161
949.0682730923696,100.38308749099289
955.4859437751003,98.98897245246168
961.9036144578314,97.59434895665166
968.3212851405623,96.20154911154022
974.7389558232932,94.81288678918456
981.156626506024,93.43063475190375
987.5742971887549,92.05700279182848
993.991967871486,90.69411739729861
1000.4096385542167,89.34400339147507
1006.8273092369478,88.00856790329982
1013.2449799196789,86.68958693437776
1019.6626506024096,85.38869468363002
1026.0803212851406,84.10737569074209
1032.4979919678713,82.84695976489087
1038.9156626506024,81.60861958138861
1045.333333333333,80.39337075890558
1051.7510040160641,79.20207417566641
1058.1686746987953,78.03544024508153
1064.586345381526,76.89403484915124
1071.004016064257,75.77828662031837
1077.4216867469877,74.6884952672522
1083.8393574297188,73.6248406549831
1090.2570281124495,72.58739237242584
1096.6746987951806,71.57611954821651
1103.0923694779117,70.59090070678155
1109.5100401606423,69.63153348874566
1115.9277108433735,68.69774409165194
1122.3453815261041,67.78919631731297
1128.7630522088352,66.90550014009754
1135.1807228915663,66.04621973554966
1141.598393574297,65.21088093063574
1148.0160642570281,64.39897805556441
1154.4337349397588,63.60998019258635
1160.85140562249,62.84333682965771
1167.2690763052206,62.09848293660986
1173.6867469879517,61.37484348880776
1180.1044176706828,60.6718374685323
1186.5220883534134,59.98888137780032
1192.9397590361446,59.325392298348234
1199.3574297188752,58.6807905353296
1205.7751004016063,58.05450188115827
1212.1927710843374,57.44595953509455
1218.610441767068,56.85460571279593
1225.0281124497992,56.279892978304574
1231.4457831325299,55.721285328941796
1237.863453815261,55.17825906142976
1244.2811244979916,54.65030344535261
1250.6987951807228,54.136921227852106
1257.1164658634539,53.63762899129242
1263.5341365461845,53.15195738354188
1269.9518072289156,52.67945123854608
1276.3694779116463,52.21966960301062
1282.7871485943774,51.77218568328857
1289.2048192771085,51.33658672497909
1295.6224899598392,50.91247383628837
1302.0401606425703,50.49946176487979
1308.457831325301,50.09717863674332
1314.875502008032,49.7052656645328
1321.2931726907627,49.32337683185361
1327.7108433734938,48.95117855911722
1334.128514056225,48.588349355810266
1340.5461847389556,48.2345794633424
1346.9638554216867,47.889570492033535
1353.3815261044174,47.55303505526999
1359.7991967871485,47.22469640338878
1366.2168674698796,46.90428805944254
1372.6345381526103,46.59155345863531
1379.0522088353414,46.28624559291102
1385.469879518072,45.98812666190141
1391.8875502008032,45.69696773120752
1398.3052208835338,45.41254839878372
1404.722891566265,45.13465647001937
1411.140562248996,44.863087641962736
1417.5582329317267,44.59764519700264
1423.9759036144578,44.3381397062151
1430.3935742971885,44.08438874248927
1436.8112449799196,43.83621660346785
1443.2289156626507,43.593454044273926
1449.6465863453814,43.355938019939686
1456.0642570281125,43.12351143740853
1462.4819277108431,42.896022916946606
1468.8995983935743,42.67332656276786
1475.317269076305,42.45528174265616
1481.734939759036,42.24175287634776
1488.1526104417671,42.032609232425436
1494.5702811244978,41.82772473346472
1500.987951807229,41.62697776916709
1507.4056224899596,41.43025101721065
1513.8232931726907,41.23743127154775
1520.2409638554218,41.04840927787943
1526.6586345381525,40.86307957603866
1533.0763052208836,40.681340349017745
1539.4939759036142,40.50309327838039
1545.9116465863453,40.328243405802915
1552.329317269076,40.156699000497106
1558.7469879518071,39.98837143227182
1565.1646586345382,39.82317504999941
1571.582329317269,39.66102706525822
1578.0,39.50184744093197


==> model_tvp_kmod_expR2.csv <==
21.495981351862866,169.13989244772333
100.9952098180197,162.25327067864265
201.71890009033888,159.11323913948294
300.6759261318566,156.1229144668862
400.5205867681681,154.03151939037002
501.2489104798337,151.94017726744636
601.0770231184795,146.10346284722996
700.9044738372186,140.11693565326553
800.7219957573582,131.88321685308097
900.4766352863678,109.41728454683552
1001.1281762888639,89.9476606691428
1100.8887730970332,68.83004332662941
1200.704309257453,60.14688620520084


==> model_tvp_thconR2.csv <==
-20.0,42.227468285623296
-13.582329317269057,42.43728018572733
-7.164658634538171,42.63495590508386
-0.7469879518072275,42.820730911460124
5.6706827309237156,42.994838538196575
12.088353413654602,43.15750998420681
18.506024096385545,43.30897431397765
24.923694779116488,43.44945845756905
31.341365461847374,43.57918721061422
37.75903614457832,43.698383234319486
44.176706827309204,43.80726705546441
50.59437751004015,43.9060570664017
57.01204819277109,43.99496952505728
63.429718875501976,44.07421855493025
69.84738955823292,44.14401614509289
76.26506024096386,44.204572150190664
82.68273092369475,44.25609429044223
89.10040160642569,44.29878815163942
95.51807228915663,44.33285718514727
101.93574297188752,44.35850270790397
108.35341365461846,44.375923902420936
114.77108433734941,44.38531781678273
121.1887550200803,44.386879364647115
127.60642570281124,44.380801325245045
134.02409638554218,44.36727434338067
140.44176706827307,44.346486929431286
146.859437751004,44.31862545934741
153.27710843373495,44.283874174652716
159.69477911646584,44.242415182444105
166.11244979919678,44.19442845539162
172.53012048192772,44.14009183173851
178.9477911646586,44.079581015301216
185.36546184738955,44.01306957546932
191.7831325301205,43.94072894720568
198.20080321285138,43.86272843104622
204.61847389558227,43.77923519310015
211.03614457831327,43.690414265049824
217.45381526104416,43.59642854415076
223.87148594377516,43.497438793231716
230.28915662650604,43.393603640694586
236.70682730923693,43.285079580514456
243.12449799196781,43.172020972239636
249.54216867469881,43.054580040991574
255.9598393574297,42.93290687746493
262.3775100401607,42.80714943792754
268.7951807228916,42.67745354422043
275.2128514056225,42.5439628837578
281.63052208835336,42.406819009527055
288.04819277108436,42.26616134008876
294.46586345381525,42.122127159576685
300.88353413654625,41.97485161769778
307.30120481927713,41.824467729732184
313.718875502008,41.6711063765332
320.1365461847389,41.514896304527355
326.5542168674699,41.355964125714316
332.9718875502008,41.194434317666975
339.3895582329318,41.03042922353138
345.8072289156627,40.86406905202678
352.22489959839356,40.695471877445605
358.64257028112445,40.524753639653476
365.06024096385545,40.35202814408918
371.47791164658634,40.17740706176472
377.89558232931734,40.00099992926525
384.3132530120482,39.822914148749135
390.7309236947791,39.64325498794792
397.14859437751,39.46212558016632
403.5662650602409,39.27962692428227
409.9839357429719,39.095857884746835
416.4016064257029,38.91091519158431
422.81927710843377,38.724893440392165
429.23694779116465,38.53788509234105
435.65461847389554,38.34998047417481
442.0722891566264,38.16126777821045
448.4899598393574,37.97183306233819
454.9076305220884,37.78176025002143
461.3253012048193,37.59113113029673
467.7429718875502,37.40002535777387
474.1606425702811,37.20852045263579
480.57831325301197,37.01669180063862
486.99598393574297,36.82461265311168
493.41365461847386,36.63235412695747
499.83132530120486,36.4399852046517
506.24899598393574,36.24757273424323
512.6666666666666,36.05518142935411
519.0843373493976,35.862873869179595
525.5020080321285,35.67071049848811
531.9196787148594,35.47874962762129
538.3373493975904,35.28704743249391
544.7550200803213,35.09565795459395
551.1726907630522,34.9046331009826
557.5903614457832,34.714022644294225
564.0080321285141,34.52387422273634
570.425702811245,34.334233340089675
576.843373493976,34.14514336570815
583.2610441767068,33.95664553451888
589.6787148594377,33.7687789470221
596.0963855421687,33.581580569291305
602.5140562248996,33.39508523297315
608.9317269076305,33.209325635287456
615.3493975903615,33.02433233902726
621.7670682730924,32.840133772558765
628.1847389558233,32.65675622982136
634.6024096385543,32.47422387032763
641.0200803212851,32.292558719163324
647.437751004016,32.11178066698739
653.855421686747,31.931907470031987
660.2730923694779,31.752954750102404
666.6907630522088,31.574935994577167
673.1084337349398,31.397862556407944
679.5261044176707,31.221743654119624
685.9437751004016,31.046586371810253
692.3614457831326,30.872395659151092
698.7791164658635,30.699174331386548
705.1967871485944,30.52692306933427
711.6144578313252,30.355640419385015
718.0321285140564,30.18532279350279
724.449799196787,30.015964469224773
730.8674698795181,29.847557589661307
737.285140562249,29.680092163495928
743.7028112449799,29.513556064985377
750.120481927711,22.261663184145984
756.5381526104417,22.45713579233679
762.9558232931728,22.64914857023417
769.3734939759037,22.837762756217085
775.7911646586346,23.023038504756133
782.2088353413654,23.205034905598502
788.6265060240963,23.3838100026134
795.0441767068274,23.559420812303916
801.4618473895581,23.731923341991173
807.8795180722892,23.90137260767675
814.2971887550201,24.067822651588767
820.714859437751,24.23132655941757
827.1325301204819,24.39193647724626
833.5502008032128,24.54970362818156
839.9678714859439,24.704678328690346
846.3855421686745,24.85691000464699
852.8032128514056,25.006447207096745
859.2208835341365,25.15333762773998
865.6385542168674,25.29762811414251
872.0562248995985,25.43936468467657
878.4738955823292,25.578592543197406
884.8915662650603,25.71535609346014
891.3092369477912,25.849698953281298
897.7269076305221,25.981663968449855
904.144578313253,26.111293226391968
910.5622489959839,26.238628069593858
916.979919678715,26.36370910878711
923.3975903614456,26.4865762359006
929.8152610441767,26.607268636783196
936.2329317269076,26.72582480370122
942.6506024096385,26.842282547614747
949.0682730923696,26.95667901023661
955.4859437751003,27.069050675877936
961.9036144578314,27.179433383084085
968.3212851405623,27.287862336064514
974.7389558232932,27.394372115920493
981.156626506024,27.49899669167394
987.5742971887549,27.601769431101168
993.991967871486,27.70272311137479
1000.4096385542167,27.801889929517298
1006.8273092369478,27.899301512669663
1013.2449799196789,27.994988928178067
1019.6626506024096,28.08898269350223
1026.0803212851406,28.18131278594828
1032.4979919678713,28.27200865222935
1038.9156626506024,28.36109921785704
1045.333333333333,28.448612896366516
1051.7510040160641,28.534577598378473
1058.1686746987953,28.619020740500588
1064.586345381526,28.701969254071457
1071.004016064257,28.783449593749815
1077.4216867469877,28.863487745951634
1083.8393574297188,28.942109237137977
1090.2570281124495,29.01933914195608
1096.6746987951806,29.095202091236416
1103.0923694779117,29.16972227984815
1109.5100401606423,29.24292347441555
1115.9277108433735,29.314829020897918
1122.3453815261041,29.38546185203521
1128.7630522088352,29.454844494661995
1135.1807228915663,29.52299907689188
1141.598393574297,29.589947335174795
1148.0160642570281,29.655710621229417
1154.4337349397588,29.720309908852776
1160.85140562249,29.78376580060947
1167.2690763052206,29.846098534402337
1173.6867469879517,29.907327989926994
1180.1044176706828,29.967473695011957
1186.5220883534134,30.02655483184667
1192.9397590361446,30.084590243099257
1199.3574297188752,30.141598437925957
1205.7751004016063,30.19759759787426
1212.1927710843374,30.252605582681515
1218.610441767068,30.306639935970882
1225.0281124497992,30.359717890846547
1231.4457831325299,30.411856375389807
1237.863453815261,30.46307201805795
1244.2811244979916,30.513381152987538
1250.6987951807228,30.56279982520383
1257.1164658634539,30.611343795737984
1263.5341365461845,30.65902854665374
1269.9518072289156,30.705869285985056
1276.3694779116463,30.751880952586408
1282.7871485943774,30.797078220897223
1289.2048192771085,30.841475505621947
1295.6224899598392,30.885086966327343
1302.0401606425703,30.92792651195837
1308.457831325301,30.97000780527413
1314.875502008032,31.011344267205338
1321.2931726907627,31.051949081134623
1327.7108433734938,31.09183519710111
1334.128514056225,31.13101533593051
1340.5461847389556,31.169501993292204
1346.9638554216867,31.20730744368447
1353.3815261044174,31.244443744349137
1359.7991967871485,31.280922739117013
1366.2168674698796,31.316756062185206
1372.6345381526103,31.35195514182761
1379.0522088353414,31.38653120403972
1385.469879518072,31.420495276118913
1391.8875502008032,31.45385819018136
1398.3052208835338,31.486630586616712
1404.722891566265,31.51882291748163
1411.140562248996,31.55044544983322
1417.5582329317267,31.58150826900352
1423.9759036144578,31.612021281815995
1430.3935742971885,31.641994219745083
1436.8112449799196,31.671436642019888
1443.2289156626507,31.70035793867284
1449.6465863453814,31.728767333534478
1456.0642570281125,31.75667388717519
1462.4819277108431,31.784086499794878
1468.8995983935743,31.811013914061505
1475.317269076305,31.83746471789935
1481.734939759036,31.863447347227993
1488.1526104417671,31.888970088652712
1494.5702811244978,31.914041082107367
1500.987951807229,31.938668323450447
1507.4056224899596,31.962859667015156
1513.8232931726907,31.986622828114406
1520.2409638554218,32.00996538550146
1526.6586345381525,32.03289478378698
1533.0763052208836,32.055418335813364
1539.4939759036142,32.07754322498699
1545.9116465863453,32.099276507569236
1552.329317269076,32.12062511492691
1558.7469879518071,32.14159585574286
1565.1646586345382,32.162195418187466
1571.582329317269,32.18243037205168
1578.0,32.20230717084234


==> model_tvp_thcon_expR2.csv <==
20.993683433188096,43.38628955232691
100.85219334132509,44.19568798081482
200.62022795904997,43.96486861051229
301.4196733520504,41.99236222267295
401.07844436253174,39.29764850902272
501.8383287942886,36.4330424451437
600.3771478305207,33.48341171217956
698.9206765049964,30.6399833216011
800.6045919600823,23.612276833791842
901.6056098698947,26.185230700059464
1000.3441175676415,27.73857928424802
1099.0684963506585,28.973320841279538
1200.0129986015515,30.27184659891904


==> model_tvp_thexpR2.csv <==
-20.0,10.862356974649762
-13.582329317269057,10.897850387753143
-7.164658634538171,10.933343800856525
-0.7469879518072275,10.968837213959906
5.6706827309237156,11.004330627063288
12.088353413654602,11.03982404016667
18.506024096385545,11.075317453270051
24.923694779116488,11.110810866373432
31.341365461847374,11.146304279476814
37.75903614457832,11.181797692580197
44.176706827309204,11.217291105683579
50.59437751004015,11.25278451878696
57.01204819277109,11.288277931890343
63.429718875501976,11.323771344993725
69.84738955823292,11.359264758097108
76.26506024096386,11.394758171200488
82.68273092369475,11.43025158430387
89.10040160642569,11.465744997407253
95.51807228915663,11.501238410510634
101.93574297188752,11.536731823614016
108.35341365461846,11.572225236717399
114.77108433734941,11.60771864982078
121.1887550200803,11.643212062924164
127.60642570281124,11.678705476027543
134.02409638554218,11.714198889130925
140.44176706827307,11.749692302234308
146.859437751004,11.78518571533769
153.27710843373495,11.82067912844107
159.69477911646584,11.856172541544453
166.11244979919678,11.891665954647836
172.53012048192772,11.927159367751218
178.9477911646586,11.962652780854597
185.36546184738955,11.99814619395798
191.7831325301205,12.033639607061362
198.20080321285138,12.069133020164745
204.61847389558227,12.104626433268125
211.03614457831327,12.140119846371507
217.45381526104416,12.17561325947489
223.87148594377516,12.211106672578273
230.28915662650604,12.246600085681653
236.70682730923693,12.282093498785036
243.12449799196781,12.317586911888418
249.54216867469881,12.3530803249918
255.9598393574297,12.38857373809518
262.3775100401607,12.424067151198562
268.7951807228916,12.459560564301945
275.2128514056225,12.495053977405327
281.63052208835336,12.530547390508708
288.04819277108436,12.566040803612092
294.46586345381525,12.601534216715473
300.88353413654625,12.637027629818855
307.30120481927713,12.672521042922234
313.718875502008,12.708014456025618
320.1365461847389,12.743507869129
326.5542168674699,12.779001282232382
332.9718875502008,12.814494695335762
339.3895582329318,12.849988108439144
345.8072289156627,12.885481521542529
352.22489959839356,12.92097493464591
358.64257028112445,12.95646834774929
365.06024096385545,12.991961760852673
371.47791164658634,13.027455173956055
377.89558232931734,13.062948587059438
384.3132530120482,13.09844200016282
390.7309236947791,13.1339354132662
397.14859437751,13.169428826369582
403.5662650602409,13.204922239472964
409.9839357429719,13.240415652576345
416.4016064257029,13.275909065679729
422.81927710843377,13.31140247878311
429.23694779116465,13.346895891886494
435.65461847389554,13.382389304989873
442.0722891566264,13.417882718093255
448.4899598393574,13.453376131196636
454.9076305220884,13.48886954430002
461.3253012048193,13.524362957403401
467.7429718875502,13.559856370506782
474.1606425702811,13.595349783610166
480.57831325301197,13.630843196713547
486.99598393574297,13.66633660981693
493.41365461847386,13.70183002292031
499.83132530120486,13.737323436023692
506.24899598393574,13.772816849127075
512.6666666666666,13.808310262230455
519.0843373493976,13.843803675333836
525.5020080321285,13.879297088437221
531.9196787148594,13.914790501540603
538.3373493975904,13.950283914643986
544.7550200803213,13.985777327747366
551.1726907630522,14.021270740850747
557.5903614457832,14.05676415395413
564.0080321285141,14.09225756705751
570.425702811245,14.127750980160892
576.843373493976,14.163244393264275
583.2610441767068,14.198737806367657
589.6787148594377,14.23423121947104
596.0963855421687,14.269724632574423
602.5140562248996,14.305218045677803
608.9317269076305,14.340711458781184
615.3493975903615,14.376204871884568
621.7670682730924,14.411698284987947
628.1847389558233,14.447191698091329
634.6024096385543,14.482685111194712
641.0200803212851,14.518178524298094
647.437751004016,14.553671937401475
653.855421686747,14.589165350504858
660.2730923694779,14.62465876360824
666.6907630522088,14.66015217671162
673.1084337349398,14.695645589815003
679.5261044176707,14.731139002918384
685.9437751004016,14.766632416021768
692.3614457831326,14.80212582912515
698.7791164658635,14.837619242228532
705.1967871485944,14.873112655331912
711.6144578313252,14.908606068435295
718.0321285140564,14.944099481538679
724.449799196787,14.979592894642058
730.8674698795181,15.01508630774544
737.285140562249,15.050579720848821
743.7028112449799,15.086073133952205
750.120481927711,12.32175795177879
756.5381526104417,12.37438284986233
762.9558232931728,12.427007747945874
769.3734939759037,12.479632646029412
775.7911646586346,12.532257544112953
782.2088353413654,12.584882442196493
788.6265060240963,12.637507340280036
795.0441767068274,12.690132238363578
801.4618473895581,12.742757136447116
807.8795180722892,12.79538203453066
814.2971887550201,12.848006932614199
820.714859437751,12.900631830697739
827.1325301204819,12.953256728781282
833.5502008032128,13.005881626864822
839.9678714859439,13.058506524948365
846.3855421686745,13.111131423031901
852.8032128514056,13.163756321115445
859.2208835341365,13.216381219198984
865.6385542168674,13.269006117282528
872.0562248995985,13.321631015366068
878.4738955823292,13.374255913449607
884.8915662650603,13.42688081153315
891.3092369477912,13.47950570961669
897.7269076305221,13.532130607700232
904.144578313253,13.58475550578377
910.5622489959839,13.637380403867313
916.979919678715,13.690005301950853
923.3975903614456,13.742630200034395
929.8152610441767,13.795255098117936
936.2329317269076,13.847879996201476
942.6506024096385,13.900504894285017
949.0682730923696,13.953129792368559
955.4859437751003,14.0057546904521
961.9036144578314,14.058379588535642
968.3212851405623,14.111004486619182
974.7389558232932,14.163629384702721
981.156626506024,14.216254282786263
987.5742971887549,14.268879180869803
993.991967871486,14.321504078953344
1000.4096385542167,14.374128977036886
1006.8273092369478,14.426753875120427
1013.2449799196789,14.47937877320397
1019.6626506024096,14.532003671287507
1026.0803212851406,14.58462856937105
1032.4979919678713,14.637253467454592
1038.9156626506024,14.689878365538132
1045.333333333333,14.742503263621671
1051.7510040160641,14.795128161705213
1058.1686746987953,14.847753059788758
1064.586345381526,14.900377957872294
1071.004016064257,14.953002855955837
1077.4216867469877,15.005627754039377
1083.8393574297188,15.058252652122917
1090.2570281124495,15.110877550206457
1096.6746987951806,15.16350244829
1103.0923694779117,15.216127346373543
1109.5100401606423,15.26875224445708
1115.9277108433735,15.321377142540621
1122.3453815261041,15.374002040624163
1128.7630522088352,15.426626938707702
1135.1807228915663,15.479251836791247
1141.598393574297,15.531876734874784
1148.0160642570281,15.584501632958329
1154.4337349397588,15.637126531041869
1160.85140562249,15.68975142912541
1167.2690763052206,15.742376327208948
1173.6867469879517,15.795001225292491
1180.1044176706828,15.847626123376036
1186.5220883534134,15.900251021459573
1192.9397590361446,15.952875919543114
1199.3574297188752,16.005500817626654
1205.7751004016063,16.058125715710194
1212.1927710843374,16.110750613793737
1218.610441767068,16.163375511877277
1225.0281124497992,16.21600040996082
1231.4457831325299,16.26862530804436
1237.863453815261,16.3212502061279
1244.2811244979916,16.37387510421144
1250.6987951807228,16.42650000229498
1257.1164658634539,16.479124900378523
1263.5341365461845,16.531749798462062
1269.9518072289156,16.584374696545606
1276.3694779116463,16.636999594629145
1282.7871485943774,16.689624492712685
1289.2048192771085,16.74224939079623
1295.6224899598392,16.794874288879765
1302.0401606425703,16.84749918696331
1308.457831325301,16.900124085046848
1314.875502008032,16.95274898313039
1321.2931726907627,17.005373881213934
1327.7108433734938,17.057998779297474
1334.128514056225,17.110623677381014
1340.5461847389556,17.163248575464554
1346.9638554216867,17.215873473548097
1353.3815261044174,17.268498371631633
1359.7991967871485,17.321123269715176
1366.2168674698796,17.373748167798723
1372.6345381526103,17.42637306588226
1379.0522088353414,17.4789979639658
1385.469879518072,17.53162286204934
1391.8875502008032,17.584247760132886
1398.3052208835338,17.636872658216422
1404.722891566265,17.689497556299962
1411.140562248996,17.74212245438351
1417.5582329317267,17.794747352467045
1423.9759036144578,17.847372250550585
1430.3935742971885,17.899997148634124
1436.8112449799196,17.95262204671767
1443.2289156626507,18.00524694480121
1449.6465863453814,18.057871842884747
1456.0642570281125,18.110496740968294
1462.4819277108431,18.16312163905183
1468.8995983935743,18.215746537135374
1475.317269076305,18.26837143521891
1481.734939759036,18.320996333302457
1488.1526104417671,18.373621231385997
1494.5702811244978,18.426246129469533
1500.987951807229,18.47887102755308
1507.4056224899596,18.531495925636616
1513.8232931726907,18.58412082372016
1520.2409638554218,18.6367457218037
1526.6586345381525,18.689370619887242
1533.0763052208836,18.741995517970786
1539.4939759036142,18.79462041605432
1545.9116465863453,18.84724531413787
1552.329317269076,18.899870212221405
1558.7469879518071,18.952495110304948
1565.1646586345382,19.005120008388484
1571.582329317269,19.057744906472028
1578.0,19.11036980455557


==> model_tvp_thexp_expR2.csv <==
19.01986653414204,11.021087680355159
98.90532407905224,11.452706868911083
198.99127650297137,12.146380564804534
299.946025524387,12.701319521519295
400.01931611448606,13.194598594154638
499.2150442221365,13.687877666789984
599.2941787355371,14.273646565544453
699.3713652745041,14.828585522259214
799.2742081016413,12.624244666420026
899.3776922954652,13.595387840670856
999.4733845915536,14.44321124676285
1099.5642069515575,15.213959797755574
1199.6501593754765,15.90763349364903


==> model_tvp_y0R2.csv <==
-20.0,0.30628051933851014
-13.582329317269057,0.3056836497378844
-7.164658634538171,0.30507499294662155
-0.7469879518072275,0.3044542257681731
5.6706827309237156,0.30382101438396536
12.088353413654602,0.3031750139884267
18.506024096385545,0.30251586841444555
24.923694779116488,0.3018432097495309
31.341365461847374,0.30115665794304225
37.75903614457832,0.3004558204049621
44.176706827309204,0.2997402915968073
50.59437751004015,0.29900965261541357
57.01204819277109,0.2982634707704874
63.429718875501976,0.29750129915699663
69.84738955823292,0.2967226762236734
76.26506024096386,0.2959271253391316
82.68273092369475,0.2951141543573578
89.10040160642569,0.2942832551846201
95.51807228915663,0.29343390335016417
101.93574297188752,0.2925655575834258
108.35341365461846,0.29167765940089047
114.77108433734941,0.29076963270618
121.1887550200803,0.28984088340744263
127.60642570281124,0.2888907990566755
134.02409638554218,0.2879187485162188
140.44176706827307,0.286924081658332
146.859437751004,0.2859061291045052
153.27710843373495,0.28486420201196755
159.69477911646584,0.28379759191574405
166.11244979919678,0.28270557063557716
172.53012048192772,0.2815873902580788
178.9477911646586,0.2804422832056117
185.36546184738955,0.27926946240461675
191.7831325301205,0.278068121567407
198.20080321285138,0.276837435602834
204.61847389558227,0.2755765611726944
211.03614457831327,0.274284637412276
217.45381526104416,0.27296078683502945
223.87148594377516,0.2716041164429796
230.28915662650604,0.270213719066134
236.70682730923693,0.26878867495577974
243.12449799196781,0.2673280536581431
249.54216867469881,0.26583091619637694
255.9598393574297,0.2642963175901827
262.3775100401607,0.2627233097434949
268.7951807228916,0.26111094473148916
275.2128514056225,0.25945827851860914
281.63052208835336,0.257764375139256
288.04819277108436,0.2560283113721069
294.46586345381525,0.25424918193760326
300.88353413654625,0.2524261052458141
307.30120481927713,0.2505582297184835
313.718875502008,0.2486447407044331
320.1365461847389,0.2466848680014387
326.5542168674699,0.24467789399006748
332.9718875502008,0.24262316237557022
339.3895582329318,0.24052008752264545
345.8072289156627,0.23836816435460842
352.22489959839356,0.23616697877314977
358.64257028112445,0.2339162185374658
365.06024096385545,0.23161568452217096
371.47791164658634,0.22926530225226005
377.89558232931734,0.2268651335907967
384.3132530120482,0.22441538843143166
390.7309236947791,0.22191643622390944
397.14859437751,0.21936881713721493
403.5662650602409,0.21677325264286706
409.9839357429719,0.21413065528121353
416.4016064257029,0.21144213735763306
422.81927710843377,0.20870901830463293
429.23694779116465,0.20593283044127586
435.65461847389554,0.20311532286446907
442.0722891566264,0.2002584632185459
448.4899598393574,0.19736443711116808
454.9076305220884,0.1944356449754287
461.3253012048193,0.1914746962202496
467.7429718875502,0.18848440056331306
474.1606425702811,0.18546775650183708
480.57831325301197,0.18242793694485823
486.99598393574297,0.17936827210411413
493.41365461847386,0.17629222981638581
499.83132530120486,0.1732033935451402
506.24899598393574,0.17010543838016245
512.6666666666666,0.16700210541723243
519.0843373493976,0.16389717495261974
525.5020080321285,0.1607944389665416
531.9196787148594,0.1576976733936632
538.3373493975904,0.1546106106859317
544.7550200803213,0.15153691316313997
551.1726907630522,0.14848014762014172
557.5903614457832,0.1454437616180119
564.0080321285141,0.14243106183185344
570.425702811245,0.13944519476319225
576.843373493976,0.13648913005317612
583.2610441767068,0.13356564655747213
589.6787148594377,0.13067732126815534
596.0963855421687,0.1278265210950878
602.5140562248996,0.12501539745194218
608.9317269076305,0.12224588353227209
615.3493975903615,0.11951969411039556
621.7670682730924,0.11683832766126402
628.1847389558233,0.11420307056327052
634.6024096385543,0.11161500312793098
641.0200803212851,0.10907500718992505
647.437751004016,0.10658377498917204
653.855421686747,0.10414181908226225
660.2730923694779,0.1017494830323619
666.6907630522088,0.09940695264332847
673.1084337349398,0.09711426752389833
679.5261044176707,0.09487133279023341
685.9437751004016,0.09267793073875451
692.3614457831326,0.09053373234511777
698.7791164658635,0.08843830846864949
705.1967871485944,0.08639114066394306
711.6144578313252,0.0843916315222048
718.0321285140564,0.08243911448400452
724.449799196787,0.08053286308217227
730.8674698795181,0.07867209958860177
737.285140562249,0.07685600305168602
743.7028112449799,0.07508371672207917
750.120481927711,0.07335435487358746
756.5381526104417,0.0716670090333617
762.9558232931728,0.07002075364138176
769.3734939759037,0.06841465116365629
775.7911646586346,0.06684775668677512
782.2088353413654,0.06531912202363743
788.6265060240963,0.06382779936147503
795.0441767068274,0.06237284448385904
801.4618473895581,0.06095331959834888
807.8795180722892,0.0595682958009339
814.2971887550201,0.05821685520753986
820.714859437751,0.056898092781704934
827.1325301204819,0.055611117886165726
833.5502008032128,0.05435505558458275
839.9678714859439,0.053129047718041625
846.3855421686745,0.05193225377932805
852.8032128514056,0.0507638516063324
859.2208835341365,0.0496230379143183
865.6385542168674,0.04850902868520669
872.0562248995985,0.04742105943051051
878.4738955823292,0.04635838534310079
884.8915662650603,0.04532028135161402
891.3092369477912,0.04430604209002089
897.7269076305221,0.04331498179366975
904.144578313253,0.04234643413200065
910.5622489959839,0.041399751987088854
916.979919678715,0.04047430718622285
923.3975903614456,0.03956949019584839
929.8152610441767,0.03868470978340741
936.2329317269076,0.037819392652874734
942.6506024096385,0.036972983059130084
949.0682730923696,0.0361449424057039
955.4859437751003,0.03533474882989176
961.9036144578314,0.03454189677874314
968.3212851405623,0.03376589657899026
974.7389558232932,0.03300627400358451
981.156626506024,0.03226256983715813
987.5742971887549,0.03153433944240793
993.991967871486,0.03082115232911674
1000.4096385542167,0.030122591727278717
1006.8273092369478,0.029438254165565694
1013.2449799196789,0.028767749056180073
1019.6626506024096,0.02811069828695963
1026.0803212851406,0.027466735821445584
1032.4979919678713,0.026835507307490892
1038.9156626506024,0.026216669694863737
1045.333333333333,0.02560989086219724
1051.7510040160641,0.025014849253543494
1058.1686746987953,0.024431233524712874
1064.586345381526,0.02385874219950625
1071.004016064257,0.023297083335891058
1077.4216867469877,0.022745974202119545
1083.8393574297188,0.022205140962742325
1090.2570281124495,0.02167431837443373
1096.6746987951806,0.021153249491513534
1103.0923694779117,0.02064168538102336
1109.5100401606423,0.020139384847191463
1115.9277108433735,0.01964611416510485
1122.3453815261041,0.019161646823390128
1128.7630522088352,0.018685763275694146
1135.1807228915663,0.01821825070074617
1141.598393574297,0.017758902770776207
1148.0160642570281,0.017307519428059543
1154.4337349397588,0.016863906669355756
1160.85140562249,0.016427876338006964
1167.2690763052206,0.01599924592346109
1173.6867469879517,0.015577838367987524
1180.1044176706828,0.0151634818803525
1186.5220883534134,0.014756009756227139
1192.9397590361446,0.01435526020510041
1199.3574297188752,0.013961076183477724
1205.7751004016063,0.013573305234146656
1212.1927710843374,0.013191799331297915
1218.610441767068,0.012816414731293645
1225.0281124497992,0.012447011828882262
1231.4457831325299,0.01208345501866139
1237.863453815261,0.011725612561598509
1244.2811244979916,0.011373356456424273
1250.6987951807228,0.011026562315717931
1257.1164658634539,0.010685109246510244
1263.5341365461845,0.010348879735236117
1269.9518072289156,0.010017759536873243
1276.3694779116463,0.0096916375681095
1282.7871485943774,0.009370405804386415
1289.2048192771085,0.009053959180672772
1295.6224899598392,0.00874219549582544
1302.0401606425703,0.00843501532040274
1308.457831325301,0.008132321907796603
1314.875502008032,0.007834021108558718
1321.2931726907627,0.007540021287798143
1327.7108433734938,0.007250233245531688
1334.128514056225,0.00696457013987687
1340.5461847389556,0.006682947412975806
1346.9638554216867,0.006405282719547498
1353.3815261044174,0.0061314958579680836
1359.7991967871485,0.005861508703780756
1366.2168674698796,0.005595245145544764
1372.6345381526103,0.005332631022932869
1379.0522088353414,0.005073594066992251
1385.469879518072,0.004818063842485798
1391.8875502008032,0.00456597169223625
1398.3052208835338,0.0043172506833952335
1404.722891566265,0.004071835555565902
1411.140562248996,0.0038296626707084113
1417.5582329317267,0.0035906699647609256
1423.9759036144578,0.0033547969009118397
1430.3935742971885,0.003121984424461108
1436.8112449799196,0.0028921749192107045
1443.2289156626507,0.0026653121653278365
1449.6465863453814,0.002441341298625373
1456.0642570281125,0.002220208771206266
1462.4819277108431,0.0020018623134230628
1468.8995983935743,0.001786250897101587
1475.317269076305,0.0015733246999838685
1481.734939759036,0.0013630350713446683
1488.1526104417671,0.0011553344987385039
1494.5702811244978,9.501765758357416E-4
1500.987951807229,7.475159713086869E-4
1507.4056224899596,5.473083987283647E-4
1513.8232931726907,3.4951058743640316E-4
1520.2409638554218,1.5408025435566814E-4
1526.6586345381525,-3.90239232928793E-5
1533.0763052208836,-2.2984233440154567E-4
1539.4939759036142,-4.1841445954402E-4
1545.9116465863453,-6.047788957336429E-4
1552.329317269076,-7.889733803974083E-4
1558.7469879518071,-9.710348145964142E-4
1565.1646586345382,-0.0011509992855171318
1571.582329317269,-0.0013289020882600825
1578.0,-0.0015047777469515647


==> model_tvp_y0_expR2.csv <==
25.441696113074187,0.3147397147905097
99.64664310954058,0.3040475138818778
200.3533568904593,0.2723810575466935
300,0.2509821428571428
399.6466431095406,0.19297608531044919
500.3533568904594,0.18273820040383637
604.2402826855124,0.15107269056032296
699.6466431095406,0.09038679959616353
799.2932862190812,0.0560414563351842
898.9399293286219,0.04848182735991924


==> model_tvp_yinfR2.csv <==
-20.0,0.5246482554438399
-13.582329317269057,0.5220561841401337
-7.164658634538171,0.5194781818963152
-0.7469879518072275,0.5169134282386704
5.6706827309237156,0.5143611046886557
12.088353413654602,0.5118203940019692
18.506024096385545,0.5092904794128033
24.923694779116488,0.5067705438829206
31.341365461847374,0.5042597693553219
37.75903614457832,0.5017573360123893
44.176706827309204,0.49926242153856826
50.59437751004015,0.4967742003877991
57.01204819277109,0.49429184305608553
63.429718875501976,0.49181451535981535
69.84738955823292,0.4893413777206415
76.26506024096386,0.4868715844580084
82.68273092369475,0.4844042830906643
89.10040160642569,0.48193861364881707
95.51807228915663,0.47947370799892997
101.93574297188752,0.4770086891835347
108.35341365461846,0.4745426707788433
114.77108433734941,0.4720747562734243
121.1887550200803,0.4696040384717092
127.60642570281124,0.46712959892665507
134.02409638554218,0.4646505074065295
140.44176706827307,0.4621658214014494
146.859437751004,0.4596745856760801
153.27710843373495,0.45717583187569544
159.69477911646584,0.45466857819372775
166.11244979919678,0.45215182910989044
172.53012048192772,0.4496245752090214
178.9477911646586,0.44708579309194924
185.36546184738955,0.4445344453908887
191.7831325301205,0.441969480903204
198.20080321285138,0.4393898348587636
204.61847389558227,0.43679442933757595
211.03614457831327,0.4341821738559466
217.45381526104416,0.43155196614097147
223.87148594377516,0.4289026931148413
230.28915662650604,0.42623323211205344
236.70682730923693,0.42354245235429605
243.12449799196781,0.42082921670933027
249.54216867469881,0.41809238376171454
255.9598393574297,0.4153308102245531
262.3775100401607,0.41254335372256856
268.7951807228916,0.4097288759776594
275.2128514056225,0.4068862464285147
281.63052208835336,0.40401434631583066
288.04819277108436,0.4011120732639911
294.46586345381525,0.39817834638866
300.88353413654625,0.3952121119573887
307.30120481927713,0.3922123496269657
313.718875502008,0.3891780792765893
320.1365461847389,0.3861083684498984
326.5542168674699,0.3830023404112659
332.9718875502008,0.37985918281238323
339.3895582329318,0.37667815695385864
345.8072289156627,0.373458607613315
352.22489959839356,0.3701999733960778
358.64257028112445,0.36690179754719454
365.06024096385545,0.36356373914411166
371.47791164658634,0.36018558456822963
377.89558232931734,0.35676725913094065
384.3132530120482,0.3533088387062129
390.7309236947791,0.34981056119780374
397.14859437751,0.34627283764572403
403.5662650602409,0.342696262754389
409.9839357429719,0.3390816246052709
416.4016064257029,0.33542991330091715
422.81927710843377,0.3317423282762627
429.23694779116465,0.32802028400864014
435.65461847389554,0.3242654138609696
442.0722891566264,0.320479571804519
448.4899598393574,0.3166648317892301
454.9076305220884,0.31282348456144243
461.3253012048193,0.3089580317710789
467.7429718875502,0.30507117726249267
474.1606425702811,0.3011658155042581
480.57831325301197,0.29724501718152874
486.99598393574297,0.2933120120480224
493.41365461847386,0.28937016921047165
499.83132530120486,0.28542297509334025
506.24899598393574,0.28147400940247225
512.6666666666666,0.27752691946969654
519.0843373493976,0.2735853934131407
525.5020080321285,0.26965313258735973
531.9196787148594,0.26573382382135335
538.3373493975904,0.2618311119497193
544.7550200803213,0.257948573132328
551.1726907630522,0.2540896894314123
557.5903614457832,0.25025782507334493
564.0080321285141,0.2464562047677854
570.425702811245,0.24268789439211563
576.843373493976,0.23895578427735878
583.2610441767068,0.23526257525645938
589.6787148594377,0.23161076756020277
596.0963855421687,0.2280026525732419
602.5140562248996,0.2244403073953808
608.9317269076305,0.2209255920934989
615.3493975903615,0.21746014947885495
621.7670682730924,0.2140454072039441
628.1847389558233,0.21068258194282918
634.6024096385543,0.20737268539887965
641.0200803212851,0.20411653187338194
647.437751004016,0.2009147471266835
653.855421686747,0.19776777826918132
660.2730923694779,0.19467590443125504
666.6907630522088,0.19163924797787327
673.1084337349398,0.18865778605371758
679.5261044176707,0.18573136226710696
685.9437751004016,0.18285969834462754
692.3614457831326,0.1800424056123235
698.7791164658635,0.17727899618274673
705.1967871485944,0.17456889374956203
711.6144578313252,0.17191144391228208
718.0321285140564,0.16930592397277838
724.449799196787,0.1667515521623029
730.8674698795181,0.1642474962727673
737.285140562249,0.16179288167899658
743.7028112449799,0.15938679874964767
750.120481927711,0.15702830965358244
756.5381526104417,0.15471645457585592
762.9558232931728,0.15245025736331125
769.3734939759037,0.15022873062419104
775.7911646586346,0.14805088030939534
782.2088353413654,0.14591570980519963
788.6265060240963,0.143822223568553
795.0441767068274,0.141769430336628
801.4618473895581,0.13975634594228156
807.8795180722892,0.13778199576656677
814.2971887550201,0.13584541685856227
820.714859437751,0.13394565975161976
827.1325301204819,0.13208179000376
833.5502008032128,0.1302528894884442
839.9678714859439,0.12845805746035074
846.3855421686745,0.12669641141914728
852.8032128514056,0.12496708779261353
859.2208835341365,0.12326924245883913
865.6385542168674,0.12160205112564498
872.0562248995985,0.11996470958385644
878.4738955823292,0.11835643384960959
884.8915662650603,0.1167764602094896
891.3092369477912,0.11522404518101845
897.7269076305221,0.11369846539980344
904.144578313253,0.11219901744353421
910.5622489959839,0.11072501760198634
916.979919678715,0.10927580160123218
923.3975903614456,0.10785072428938097
929.8152610441767,0.10644915929038146
936.2329317269076,0.10507049863168003
942.6506024096385,0.10371415235087245
949.0682730923696,0.10237954808587896
955.4859437751003,0.10106613065263972
961.9036144578314,0.09977336161382773
968.3212851405623,0.09850071884164746
974.7389558232932,0.09724769607737575
981.156626506024,0.09601380248996888
987.5742971887549,0.09479856223572106
993.991967871486,0.09360151402068982
1000.4096385542167,0.09242221066735756
1006.8273092369478,0.09126021868674941
1013.2449799196789,0.0901151178570703
1019.6626506024096,0.08898650080970143
1026.0803212851406,0.08787397262328359
1032.4979919678713,0.08677715042644953
1038.9156626506024,0.08569566300966847
1045.333333333333,0.08462915044653763
1051.7510040160641,0.0835772637247888
1058.1686746987953,0.08253966438718573
1064.586345381526,0.0815160241824107
1071.004016064257,0.08050602472599828
1077.4216867469877,0.07950935717130937
1083.8393574297188,0.07852572189049
1090.2570281124495,0.07755482816534144
1096.6746987951806,0.07659639388797511
1103.0923694779117,0.07565014527110922
1109.5100401606423,0.07471581656784577
1115.9277108433735,0.07379314980073665
1122.3453815261041,0.07288189449994195
1128.7630522088352,0.071981807450273
1135.1807228915663,0.07109265244689388
1141.598393574297,0.07021420005945929
1148.0160642570281,0.06934622740445358
1154.4337349397588,0.06848851792550234
1160.85140562249,0.06764086118141627
1167.2690763052206,0.06680305264172641
1173.6867469879517,0.06597489348949295
1180.1044176706828,0.06515619043113301
1186.5220883534134,0.06434675551305541
1192.9397590361446,0.06354640594486155
1199.3574297188752,0.06275496392890194
1205.7751004016063,0.06197225649596068
1212.1927710843374,0.0611981153468578
1218.610441767068,0.06043237669975836
1225.0281124497992,0.05967488114299433
1231.4457831325299,0.058925473493184014
1237.863453815261,0.058184002658475155
1244.2811244979916,0.05745032150671056
1250.6987951807228,0.05672428673834662
1257.1164658634539,0.05600575876393836
1263.5341365461845,0.05529460158603118
1269.9518072289156,0.05459068268528719
1276.3694779116463,0.05389387291069494
1282.7871485943774,0.0532040463737041
1289.2048192771085,0.05252108034613469
1295.6224899598392,0.05184485516172923
1302.0401606425703,0.0511752541211995
1308.457831325301,0.050512163400638924
1314.875502008032,0.049855471963174774
1321.2931726907627,0.04920507147373706
1327.7108433734938,0.048560856216821546
1334.128514056225,0.0479227230171408
1340.5461847389556,0.04729057116304691
1346.9638554216867,0.04666430233262087
1353.3815261044174,0.04604382052233535
1359.7991967871485,0.04542903197818389
1366.2168674698796,0.04481984512918723
1372.6345381526103,0.044216170523186604
1379.0522088353414,0.04361792076484004
1385.469879518072,0.04302501045573306
1391.8875502008032,0.04243735613652823
1398.3052208835338,0.041854876231078246
1404.722891566265,0.04127749099242096
1411.140562248996,0.04070512245059771
1417.5582329317267,0.040137694362217244
1423.9759036144578,0.039575132161702324
1430.3935742971885,0.0390173629141624
1436.8112449799196,0.038464315269820505
1443.2289156626507,0.03791591941994881
1449.6465863453814,0.03737210705425096
1456.0642570281125,0.0368328113196343
1462.4819277108431,0.03629796678033246
1468.8995983935743,0.0357675093793168
1475.317269076305,0.03524137640095612
1481.734939759036,0.034719506434878075
1488.1526104417671,0.03420183934098751
1494.5702811244978,0.03368831621560358
1500.987951807229,0.03317887935866767
1507.4056224899596,0.03267347224199162
1513.8232931726907,0.0321720394785077
1520.2409638554218,0.03167452679247689
1526.6586345381525,0.03118088099063308
1533.0763052208836,0.03069104993421977
1539.4939759036142,0.030204982511896065
1545.9116465863453,0.02972262861347216
1552.329317269076,0.029243939104455642
1558.7469879518071,0.028768865801371037
1565.1646586345382,0.028297361447831022
1571.582329317269,0.027829379691333884
1578.0,0.02736487506075576


==> reaction_perforated_plate_fcm_ast_k0R2.csv <==
u, f, i
0.0, 0.0, 0.0
0.013999999999999943, 0.7527119192606647, 1.0
0.027999999999999886, 1.4939629582737557, 5.0
0.04199999999999983, 2.0997129843143707, 6.0
0.05599999999999977, 2.416920937269608, 7.0
0.0699999999999997, 2.460087653584068, 7.0
0.08399999999999966, 2.482702347413474, 6.0
0.0979999999999996, 2.498922681900371, 6.0
0.11199999999999954, 2.5110720681673264, 6.0
0.12599999999999947, 2.5216544983455647, 6.0
0.1399999999999994, 2.531308073345136, 6.0
0.15399999999999936, 2.540332286603242, 6.0
0.16799999999999934, 2.548864452676375, 6.0
0.18199999999999927, 2.5570626008214927, 6.0
0.1959999999999992, 2.5649839177696743, 6.0
0.20999999999999913, 2.5726774284736593, 6.0
0.2239999999999991, 2.5801924451330285, 6.0
0.237999999999999, 2.587538179408738, 6.0
0.25199999999999895, 2.5947515270403914, 6.0
0.2659999999999989, 2.6017959718429293, 6.0
0.2799999999999988, 2.608739102495451, 6.0
0.2939999999999988, 2.6155957390303186, 6.0
0.3079999999999987, 2.622381078152372, 7.0
0.32199999999999873, 2.6290985891932257, 7.0
0.3359999999999987, 2.6357240020531645, 7.0
0.34999999999999865, 2.6421864096691445, 7.0
0.36399999999999855, 2.6485687805194917, 8.0
0.37799999999999845, 2.654884825940699, 8.0
0.3919999999999984, 2.6611479471762443, 8.0
0.40599999999999836, 2.6673568677377477, 8.0
0.41999999999999826, 2.673511521804762, 9.0
0.4339999999999982, 2.679614734262513, 9.0
0.4479999999999982, 2.6856696334378056, 9.0
0.46199999999999813, 2.6916770920505075, 10.0
0.475999999999998, 2.697640662586297, 10.0
0.48999999999999794, 2.7035630686684895, 10.0
0.5039999999999979, 2.7094500856950003, 10.0
0.5179999999999978, 2.7153025334187286, 10.0
0.5319999999999978, 2.7211221959844334, 11.0
0.5459999999999976, 2.7269032051777007, 11.0
0.5599999999999975, 2.7326324232766646, 11.0
0.5739999999999976, 2.738322298492189, 12.0
0.5879999999999975, 2.7439759321115536, 12.0
0.6019999999999975, 2.7495861966595254, 12.0


==> reaction_perforated_plate_fcm_ast_k1R2.csv <==
u, f, i
0.0, 0.0, 0.0
0.013999999999999943, 0.7523955561379272, 1.0
0.027999999999999886, 1.4933758571574545, 6.0
0.04199999999999983, 2.099466126458874, 8.0
0.05599999999999977, 2.4109914263108516, 10.0
0.0699999999999997, 2.4512272939895396, 9.0
0.08399999999999966, 2.471934221068274, 8.0
0.0979999999999996, 2.4869974468600873, 8.0
0.11199999999999954, 2.499592518672291, 8.0
0.12599999999999947, 2.510600941499322, 8.0
0.1399999999999994, 2.5208374812188765, 8.0
0.15399999999999936, 2.5304549993548107, 8.0
0.16799999999999934, 2.539610423406413, 9.0
0.18199999999999927, 2.548383120599765, 9.0
0.1959999999999992, 2.5568496977644313, 9.0
0.20999999999999913, 2.5650968397194918, 9.0
0.2239999999999991, 2.5731798139362363, 9.0
0.237999999999999, 2.581106617215152, 10.0
0.25199999999999895, 2.5888964122493325, 10.0
0.2659999999999989, 2.5965329851085235, 10.0
0.2799999999999988, 2.6039969246090586, 10.0
0.2939999999999988, 2.6112622048842935, 11.0
0.3079999999999987, 2.618400005563821, 11.0
0.32199999999999873, 2.6254350403247657, 11.0
0.3359999999999987, 2.6323766041710144, 11.0
0.34999999999999865, 2.639205956316846, 11.0
0.36399999999999855, 2.6458680630769633, 12.0
0.37799999999999845, 2.6524330564478014, 12.0
0.3919999999999984, 2.6589174317766475, 12.0
0.40599999999999836, 2.6653161334344135, 12.0
0.41999999999999826, 2.671632742274622, 12.0
0.4339999999999982, 2.677873705340773, 13.0
0.4479999999999982, 2.6840517086194335, 13.0
0.46199999999999813, 2.6901615938473875, 13.0
0.475999999999998, 2.696211380369735, 14.0
0.48999999999999794, 2.702205487276019, 14.0
0.5039999999999979, 2.70814737553897, 14.0
0.5179999999999978, 2.7140441831614384, 15.0
0.5319999999999978, 2.7198936584503075, 15.0
0.5459999999999976, 2.725697434881485, 15.0
0.5599999999999975, 2.731456627706202, 16.0
0.5739999999999976, 2.737174218681883, 16.0
0.5879999999999975, 2.742844531135325, 16.0
0.6019999999999975, 2.748444316438496, 17.0


==> reaction_perforated_plate_fcm_ast_k2R2.csv <==
u, f, i
0.0, 0.0, 0.0
0.013999999999999943, 0.752250592099214, 1.0
0.027999999999999886, 1.4931216077812526, 6.0
0.04199999999999983, 2.099148990229915, 8.0
0.05599999999999977, 2.409738297996645, 10.0
0.0699999999999997, 2.4493343495675526, 8.0
0.08399999999999966, 2.4699348683142177, 8.0
0.0979999999999996, 2.484926815297302, 8.0
0.11199999999999954, 2.4975515058206876, 8.0
0.12599999999999947, 2.5086196787481, 8.0
0.1399999999999994, 2.518793291958049, 8.0
0.15399999999999936, 2.528394250266616, 8.0
0.16799999999999934, 2.5376575852723495, 8.0
0.18199999999999927, 2.54655848521172, 9.0
0.1959999999999992, 2.5551655084281863, 9.0
0.20999999999999913, 2.563533406094024, 9.0
0.2239999999999991, 2.571695319155841, 9.0
0.237999999999999, 2.5796763300155785, 9.0
0.25199999999999895, 2.587508631205683, 10.0
0.2659999999999989, 2.5951728013588045, 10.0
0.2799999999999988, 2.602665285049406, 10.0
0.2939999999999988, 2.6100132977444814, 10.0
0.3079999999999987, 2.6172315388541705, 10.0
0.32199999999999873, 2.6243371058656066, 11.0
0.3359999999999987, 2.631343195952959, 11.0
0.34999999999999865, 2.638244101272499, 11.0
0.36399999999999855, 2.6450433840516276, 11.0
0.37799999999999845, 2.651746410270201, 11.0
0.3919999999999984, 2.6583624260050494, 12.0
0.40599999999999836, 2.6648914256503824, 12.0
0.41999999999999826, 2.671338694844628, 12.0
0.4339999999999982, 2.6777112668227603, 12.0
0.4479999999999982, 2.68401359222559, 13.0
0.46199999999999813, 2.690249590144523, 13.0
0.475999999999998, 2.69642429199907, 13.0
0.48999999999999794, 2.7025265416890862, 14.0
0.5039999999999979, 2.7085472820325256, 14.0
0.5179999999999978, 2.714510340816505, 14.0
0.5319999999999978, 2.720417799892439, 15.0
0.5459999999999976, 2.726268510190141, 15.0
0.5599999999999975, 2.7320540754648706, 15.0
0.5739999999999976, 2.737790663531093, 16.0
0.5879999999999975, 2.743471484855366, 16.0
0.6019999999999975, 2.7491035763802274, 16.0


==> reaction_perforated_plate_fcm_ast_k3R2.csv <==
u, f, i
0.0, 0.0, 0.0
0.013999999999999943, 0.7522505913354368, 1.0
0.027999999999999886, 1.4931216083065126, 6.0
0.04199999999999983, 2.0991489906534118, 8.0
0.05599999999999977, 2.409738297365516, 10.0
0.0699999999999997, 2.449334349051161, 8.0
0.08399999999999966, 2.469934867662659, 8.0
0.0979999999999996, 2.484926814481522, 8.0
0.11199999999999954, 2.4975515048005055, 8.0
0.12599999999999947, 2.5086196775173515, 8.0
0.1399999999999994, 2.518793290536844, 8.0
0.15399999999999936, 2.5283942486603115, 8.0
0.16799999999999934, 2.5376575835008066, 8.0
0.18199999999999927, 2.5465584831970136, 9.0
0.1959999999999992, 2.555165506237312, 9.0
0.20999999999999913, 2.563533403775337, 9.0
0.2239999999999991, 2.5716953167156342, 9.0
0.237999999999999, 2.5796763274746026, 9.0
0.25199999999999895, 2.5875086284775413, 10.0
0.2659999999999989, 2.595172798526836, 10.0
0.2799999999999988, 2.6026652821214054, 10.0
0.2939999999999988, 2.6100132947286796, 10.0
0.3079999999999987, 2.6172315357581257, 10.0
0.32199999999999873, 2.624337102615316, 11.0
0.3359999999999987, 2.6313431925826145, 11.0
0.34999999999999865, 2.63824409780986, 11.0
0.36399999999999855, 2.645043380492716, 11.0
0.37799999999999845, 2.6517464066178853, 11.0
0.3919999999999984, 2.6583624221919697, 12.0
0.40599999999999836, 2.6648914217054345, 12.0
0.41999999999999826, 2.6713386907863845, 12.0
0.4339999999999982, 2.6777112626594595, 12.0
0.4479999999999982, 2.6840135878915756, 13.0
0.46199999999999813, 2.690249585670516, 13.0
0.475999999999998, 2.6964242874060074, 13.0
0.48999999999999794, 2.7025265369127975, 14.0
0.5039999999999979, 2.708547277108015, 14.0
0.5179999999999978, 2.714510335759868, 14.0
0.5319999999999978, 2.7204177946178274, 15.0
0.5459999999999976, 2.7262685047330195, 15.0
0.5599999999999975, 2.7320540698448488, 15.0
0.5739999999999976, 2.7377906576509212, 16.0
0.5879999999999975, 2.743471478763982, 16.0
0.6019999999999975, 2.7491035700964535, 16.0


==> reaction_perforated_plate_fcm_nnmf_k0R2.csv <==
u, f, i
0.0, 0.0, 0.0
0.013999999999999943, 0.7528750534449802, 1.0
0.027999999999999886, 1.4941824926293297, 5.0
0.04199999999999983, 2.0991211329649944, 5.0
0.05599999999999977, 2.4162464042190077, 7.0
0.0699999999999997, 2.4567872963884736, 7.0
0.08399999999999966, 2.4785888193419914, 6.0
0.0979999999999996, 2.4953943856770455, 6.0
0.11199999999999954, 2.508768465492688, 6.0
0.12599999999999947, 2.5207244223855074, 6.0
0.1399999999999994, 2.5312477611378754, 6.0
0.15399999999999936, 2.540752321039958, 6.0
0.16799999999999934, 2.5497351375226724, 6.0
0.18199999999999927, 2.558416835806693, 6.0
0.1959999999999992, 2.5666496775191976, 6.0
0.20999999999999913, 2.5746739273691808, 6.0
0.2239999999999991, 2.582470119114872, 7.0
0.237999999999999, 2.5900945486146467, 7.0
0.25199999999999895, 2.597542645017385, 7.0
0.2659999999999989, 2.6047898545941623, 7.0
0.2799999999999988, 2.6119026170673867, 7.0
0.2939999999999988, 2.6189095166079457, 7.0
0.3079999999999987, 2.6258254543040884, 7.0
0.32199999999999873, 2.6326558319142115, 7.0
0.3359999999999987, 2.639356552706636, 7.0
0.34999999999999865, 2.645938023558981, 8.0
0.36399999999999855, 2.652438260025822, 8.0
0.37799999999999845, 2.6588530043352914, 7.0
0.3919999999999984, 2.66518665469912, 7.0
0.40599999999999836, 2.671448512893994, 7.0
0.41999999999999826, 2.677640306455745, 7.0
0.4339999999999982, 2.683768519681946, 7.0
0.4479999999999982, 2.689843251937005, 7.0
0.46199999999999813, 2.695860221461979, 8.0
0.475999999999998, 2.7018218278090167, 9.0
0.48999999999999794, 2.7077417034966653, 9.0
0.5039999999999979, 2.7135976358616967, 9.0
0.5179999999999978, 2.719386088984196, 11.0
0.5319999999999978, 2.725095020515683, 11.0
0.5459999999999976, 2.7307584243903724, 12.0
0.5599999999999975, 2.7363844703512736, 12.0
0.5739999999999976, 2.7419793674245447, 12.0
0.5879999999999975, 2.7475338438066594, 12.0
0.6019999999999975, 2.7530494041555786, 12.0


==> reaction_perforated_plate_fcm_nnmf_k1R2.csv <==
u, f, i
0.0, 0.0, 0.0
0.013999999999999943, 0.7523031076999969, 1.0
0.027999999999999886, 1.4937415074659819, 5.0
0.04199999999999983, 2.0992922272289865, 8.0
0.05599999999999977, 2.411427577131414, 9.0
0.0699999999999997, 2.4525167991253993, 9.0
0.08399999999999966, 2.4735025556013137, 8.0
0.0979999999999996, 2.488631024568068, 8.0
0.11199999999999954, 2.501042866680939, 8.0
0.12599999999999947, 2.5119234629781784, 8.0
0.1399999999999994, 2.5220083282385954, 8.0
0.15399999999999936, 2.531457559957697, 8.0
0.16799999999999934, 2.5403767119801786, 9.0
0.18199999999999927, 2.548913899832939, 9.0
0.1959999999999992, 2.5571658374386113, 9.0
0.20999999999999913, 2.5652158952232775, 9.0
0.2239999999999991, 2.57306406763705, 9.0
0.237999999999999, 2.5807637758221134, 10.0
0.25199999999999895, 2.5883592886033058, 10.0
0.2659999999999989, 2.5958502049105676, 10.0
0.2799999999999988, 2.6031823353581283, 10.0
0.2939999999999988, 2.6104123215368205, 10.0
0.3079999999999987, 2.6175332914784977, 11.0
0.32199999999999873, 2.6245479402784593, 11.0
0.3359999999999987, 2.631438360955303, 11.0
0.34999999999999865, 2.6382096040575163, 11.0
0.36399999999999855, 2.6448696856646055, 12.0
0.37799999999999845, 2.6514420191026553, 12.0
0.3919999999999984, 2.6579310667974556, 12.0
0.40599999999999836, 2.6643480054829163, 13.0
0.41999999999999826, 2.6706936045618126, 13.0
0.4339999999999982, 2.676962798583786, 14.0
0.4479999999999982, 2.68316235629858, 15.0
0.46199999999999813, 2.689292386085635, 15.0
0.475999999999998, 2.6953642053727567, 15.0
0.48999999999999794, 2.7013853387714226, 15.0
0.5039999999999979, 2.707359517117495, 16.0
0.5179999999999978, 2.7132870377318454, 16.0
0.5319999999999978, 2.719166510810823, 16.0
0.5459999999999976, 2.7250026929224536, 16.0
0.5599999999999975, 2.7307989340331504, 17.0
0.5739999999999976, 2.7365468152673165, 17.0
0.5879999999999975, 2.742239057606794, 18.0
0.6019999999999975, 2.7478708637466465, 18.0


==> reaction_perforated_plate_fcm_nnmf_k2R2.csv <==
u, f, i
0.0, 0.0, 0.0
0.013999999999999943, 0.7523103302245249, 1.0
0.027999999999999886, 1.4937276604232586, 6.0
0.04199999999999983, 2.099197405347858, 8.0
0.05599999999999977, 2.410249746690667, 10.0
0.0699999999999997, 2.4499227328305926, 8.0
0.08399999999999966, 2.4705506142600835, 8.0
0.0979999999999996, 2.485573480961591, 8.0
0.11199999999999954, 2.498216927784171, 8.0
0.12599999999999947, 2.509279888934152, 8.0
0.1399999999999994, 2.5194314794655948, 8.0
0.15399999999999936, 2.5290062969593703, 8.0
0.16799999999999934, 2.538248182930647, 8.0
0.18199999999999927, 2.5471222320234785, 9.0
0.1959999999999992, 2.5557136009593515, 9.0
0.20999999999999913, 2.564064613879953, 9.0
0.2239999999999991, 2.572213430815753, 9.0
0.237999999999999, 2.580136943215931, 9.0
0.25199999999999895, 2.5878793585656754, 10.0
0.2659999999999989, 2.59548710348512, 10.0
0.2799999999999988, 2.602969315823537, 10.0
0.2939999999999988, 2.6103312843207775, 10.0
0.3079999999999987, 2.6175790255287614, 10.0
0.32199999999999873, 2.6247031829370573, 11.0
0.3359999999999987, 2.6317203175888895, 11.0
0.34999999999999865, 2.63863619440212, 11.0
0.36399999999999855, 2.645466128118249, 11.0
0.37799999999999845, 2.652211673415953, 11.0
0.3919999999999984, 2.658872862343817, 12.0
0.40599999999999836, 2.6654331395981634, 12.0
0.41999999999999826, 2.6719194611588755, 12.0
0.4339999999999982, 2.678332498253396, 12.0
0.4479999999999982, 2.684654038910073, 13.0
0.46199999999999813, 2.690875235085878, 13.0
0.475999999999998, 2.697010882816156, 13.0
0.48999999999999794, 2.70306182333119, 14.0
0.5039999999999979, 2.7090420584610393, 14.0
0.5179999999999978, 2.714955253462217, 14.0
0.5319999999999978, 2.7207956758470235, 15.0
0.5459999999999976, 2.726574541642706, 15.0
0.5599999999999975, 2.732295383261314, 15.0
0.5739999999999976, 2.737958741426157, 16.0
0.5879999999999975, 2.7435663861581436, 16.0
0.6019999999999975, 2.749131518009066, 16.0


==> reaction_perforated_plate_fcm_nnmf_k3R2.csv <==
u, f, i
0.0, 0.0, 0.0
0.013999999999999943, 0.7523103702137753, 1.0
0.027999999999999886, 1.4937277405371865, 6.0
0.04199999999999983, 2.099197512635212, 8.0
0.05599999999999977, 2.4102496171794865, 10.0
0.0699999999999997, 2.4499226677934645, 8.0
0.08399999999999966, 2.4705506008027465, 8.0
0.0979999999999996, 2.4855735251572098, 8.0
0.11199999999999954, 2.4982170499837575, 8.0
0.12599999999999947, 2.509280080787854, 8.0
0.1399999999999994, 2.5194317187090642, 8.0
0.15399999999999936, 2.529006610128318, 8.0
0.16799999999999934, 2.5382485560391306, 8.0
0.18199999999999927, 2.547122674715168, 9.0
0.1959999999999992, 2.5557140863591306, 9.0
0.20999999999999913, 2.564065134572655, 9.0
0.2239999999999991, 2.572213973637838, 9.0
0.237999999999999, 2.580137492565643, 9.0
0.25199999999999895, 2.587879904228994, 10.0
0.2659999999999989, 2.5954876487809075, 10.0
0.2799999999999988, 2.6029698602161377, 10.0
0.2939999999999988, 2.610331825679444, 10.0
0.3079999999999987, 2.6175795394558983, 10.0
0.32199999999999873, 2.6247036737764224, 11.0
0.3359999999999987, 2.631720782915202, 11.0
0.34999999999999865, 2.638636634819282, 11.0
0.36399999999999855, 2.6454665410858675, 11.0
0.37799999999999845, 2.65221206139418, 11.0
0.3919999999999984, 2.6588732238921065, 12.0
0.40599999999999836, 2.665433479489348, 12.0
0.41999999999999826, 2.6719197762883304, 12.0
0.4339999999999982, 2.6783327912449835, 12.0
0.4479999999999982, 2.6846543108162226, 13.0
0.46199999999999813, 2.690875488334048, 13.0
0.475999999999998, 2.697011115784447, 13.0
0.48999999999999794, 2.703062035077961, 14.0
0.5039999999999979, 2.709042252077481, 14.0
0.5179999999999978, 2.71495542941325, 14.0
0.5319999999999978, 2.7207958361241964, 15.0
0.5459999999999976, 2.726574688079554, 15.0
0.5599999999999975, 2.732295517674799, 15.0
0.5739999999999976, 2.737958864631908, 16.0
0.5879999999999975, 2.743566498870418, 16.0
0.6019999999999975, 2.7491316146644147, 16.0


==> reaction_perforated_plate_femR2.csv <==
u, f, i
0, 0, 0
0.027999999999999973, 1.4967725498667244, 6.0
0.041999999999999954, 2.105706079267339, 10.0
0.05599999999999994, 2.4144222764239833, 9.0
0.06999999999999992, 2.453352778229367, 8.0
0.08399999999999991, 2.4738518894328765, 8.0
0.0979999999999999, 2.4884175517050946, 9.0
0.11199999999999988, 2.5012211464258334, 9.0
0.1259999999999999, 2.512443961753828, 9.0
0.13999999999999985, 2.5226456487672264, 9.0
0.15399999999999983, 2.5323334884110444, 9.0
0.16799999999999982, 2.5414128492227985, 10.0
0.1819999999999998, 2.550117791782799, 10.0
0.19599999999999979, 2.55856500326903, 10.0
0.2099999999999998, 2.566629403874764, 10.0
0.22399999999999975, 2.5745021365355005, 10.0
0.2379999999999997, 2.5822441143077133, 11.0
0.2519999999999997, 2.5898651706679097, 11.0
0.2659999999999996, 2.5973525414515173, 11.0
0.27999999999999964, 2.604637841858512, 12.0
0.2939999999999996, 2.6118138535010926, 12.0
0.3079999999999996, 2.6188893715828065, 13.0
0.3219999999999996, 2.6258685175164143, 13.0
0.33599999999999963, 2.632755602557312, 14.0
0.3499999999999996, 2.6395496549145228, 14.0
0.3639999999999996, 2.6462057957772416, 15.0
0.37799999999999956, 2.6527676482927345, 15.0
0.3919999999999995, 2.6592415789820936, 16.0
0.40599999999999953, 2.665649753396128, 16.0
0.4199999999999995, 2.6719838812956684, 16.0
0.43399999999999944, 2.6782333256994164, 17.0
0.4479999999999994, 2.684380695380034, 17.0
0.4619999999999994, 2.6904638195694752, 18.0
0.4759999999999994, 2.6964911835205183, 18.0
0.4899999999999994, 2.702470081605097, 18.0
0.5039999999999993, 2.7084075112520267, 18.0
0.5179999999999993, 2.7142875109024933, 18.0
0.5319999999999994, 2.7200996204613856, 19.0
0.5459999999999994, 2.725853137842226, 19.0
0.5599999999999993, 2.7315527702708913, 19.0
0.5739999999999993, 2.737203854999292, 19.0
0.5879999999999994, 2.7428001453445483, 19.0
0.6019999999999994, 2.748337955382759, 20.0


==> reaction_perforated_plate_rate0.01_mu0.55E+2_k0R2.csv <==
u, f, i
0.0, 0.0, 0.0
0.013999999999999943, 0.752875053445218, 1.0
0.027999999999999886, 1.5057486328403085, 2.0
0.04199999999999983, 2.2585046138862372, 2.0
0.05599999999999977, 3.0094347588757073, 3.0
0.0699999999999997, 3.750323671312365, 4.0
0.08399999999999966, 4.466979115368539, 5.0
0.0979999999999996, 5.143650163532581, 6.0
0.11199999999999954, 5.762466128083764, 6.0
0.12599999999999947, 6.302281342254444, 7.0
0.1399999999999994, 6.742606005074558, 7.0
0.15399999999999936, 7.074947965111215, 8.0
0.16799999999999934, 7.3093894107905815, 8.0
0.18199999999999927, 7.468050682929849, 8.0
0.1959999999999992, 7.574369473730659, 8.0
0.20999999999999913, 7.647048940514683, 8.0
0.2239999999999991, 7.698921657399789, 8.0
0.237999999999999, 7.738082030425408, 8.0
0.25199999999999895, 7.769415095462731, 8.0
0.2659999999999989, 7.795815479120326, 8.0
0.2799999999999988, 7.818998838766098, 8.0
0.2939999999999988, 7.8399972196479055, 8.0
0.3079999999999987, 7.859448386874154, 8.0
0.32199999999999873, 7.8777604579999645, 8.0
0.3359999999999987, 7.895204694598412, 8.0
0.34999999999999865, 7.91196785158766, 8.0
0.36399999999999855, 7.9281824014608935, 8.0
0.37799999999999845, 7.943944703252456, 8.0
0.3919999999999984, 7.959326539067781, 8.0
0.40599999999999836, 7.974382780405645, 8.0
0.41999999999999826, 7.989156568262312, 8.0
0.4339999999999982, 8.003682737336737, 8.0
0.4479999999999982, 8.017990075392051, 8.0
0.46199999999999813, 8.032102732923601, 8.0
0.475999999999998, 8.046041119502148, 8.0
0.48999999999999794, 8.059822528442593, 8.0
0.5039999999999979, 8.073461593111562, 8.0
0.5179999999999978, 8.086970690268618, 8.0
0.5319999999999978, 8.100360281299267, 8.0
0.5459999999999976, 8.113639243782458, 8.0
0.5599999999999975, 8.12681515536807, 8.0
0.5739999999999976, 8.139894557717898, 8.0
0.5879999999999975, 8.152883138821327, 8.0
0.6019999999999975, 8.165785879041552, 8.0


==> reaction_perforated_plate_rate0.01_mu0.55E+2_k1R2.csv <==
u, f, i
0.0, 0.0, 0.0
0.013999999999999943, 0.752317444939936, 1.0
0.027999999999999886, 1.5046333214095753, 2.0
0.04199999999999983, 2.2568262903864866, 2.0
0.05599999999999977, 3.007214620571938, 3.0
0.0699999999999997, 3.748020472507035, 4.0
0.08399999999999966, 4.4644995506411025, 5.0
0.0979999999999996, 5.140869553013966, 6.0
0.11199999999999954, 5.759576790965198, 7.0
0.12599999999999947, 6.299042558160639, 7.0
0.1399999999999994, 6.73861243857202, 7.0
0.15399999999999936, 7.069959376707604, 8.0
0.16799999999999934, 7.303376917618822, 8.0
0.18199999999999927, 7.461111474504825, 8.0
0.1959999999999992, 7.566638933240732, 8.0
0.20999999999999913, 7.638662367146202, 8.0
0.2239999999999991, 7.690002634197405, 8.0
0.237999999999999, 7.728738891339841, 8.0
0.25199999999999895, 7.75974039544881, 8.0
0.2659999999999989, 7.785886447274796, 8.0
0.2799999999999988, 7.808877963701958, 8.0
0.2939999999999988, 7.829733058104886, 8.0
0.3079999999999987, 7.8490767785096995, 8.0
0.32199999999999873, 7.867306299332591, 8.0
0.3359999999999987, 7.884683956864856, 8.0
0.34999999999999865, 7.901389578965526, 8.0
0.36399999999999855, 7.917550382765976, 8.0
0.37799999999999845, 7.933258663882891, 8.0
0.3919999999999984, 7.948582881050675, 8.0
0.40599999999999836, 7.963574988096366, 8.0
0.41999999999999826, 7.978275526077954, 8.0
0.4339999999999982, 7.992717142877328, 8.0
0.4479999999999982, 8.006926997143179, 8.0
0.46199999999999813, 8.020928291539256, 8.0
0.475999999999998, 8.034741204231299, 8.0
0.48999999999999794, 8.048383413220987, 8.0
0.5039999999999979, 8.061870399937925, 8.0
0.5179999999999978, 8.075215670246955, 8.0
0.5319999999999978, 8.088430930692585, 8.0
0.5459999999999976, 8.101526279855753, 8.0
0.5599999999999975, 8.114510399009115, 8.0
0.5739999999999976, 8.1273907576497, 8.0
0.5879999999999975, 8.140173793308396, 8.0
0.6019999999999975, 8.15286508168538, 8.0


==> reaction_perforated_plate_rate0.01_mu0.55E+2_k2R2.csv <==
u, f, i
0.0, 0.0, 0.0
0.013999999999999943, 0.752343700091039, 1.0
0.027999999999999886, 1.5046854921426636, 2.0
0.04199999999999983, 2.256895810955491, 2.0
0.05599999999999977, 3.0071747826835917, 3.0
0.0699999999999997, 3.7475904609681385, 4.0
0.08399999999999966, 4.463904658701165, 5.0
0.0979999999999996, 5.1402944384423765, 6.0
0.11199999999999954, 5.759161449402887, 6.0
0.12599999999999947, 6.298873288373959, 7.0
0.1399999999999994, 6.738529477684493, 7.0
0.15399999999999936, 7.069783551819504, 8.0
0.16799999999999934, 7.30306888266716, 8.0
0.18199999999999927, 7.460666503648701, 8.0
0.1959999999999992, 7.5660559940324275, 8.0
0.20999999999999913, 7.637957314465813, 8.0
0.2239999999999991, 7.689212026518161, 8.0
0.237999999999999, 7.72791304470196, 8.0
0.25199999999999895, 7.758933860894519, 8.0
0.2659999999999989, 7.785149839010374, 8.0
0.2799999999999988, 7.808252286483548, 8.0
0.2939999999999988, 7.8292467575894635, 8.0
0.3079999999999987, 7.8487453517149195, 8.0
0.32199999999999873, 7.867134058514114, 8.0
0.3359999999999987, 7.88466715480979, 8.0
0.34999999999999865, 7.901520031407531, 8.0
0.36399999999999855, 7.917818805074713, 8.0
0.37799999999999845, 7.933657192881563, 8.0
0.3919999999999984, 7.949106532215798, 8.0
0.40599999999999836, 7.964222061031564, 8.0
0.41999999999999826, 7.97904715482077, 8.0
0.4339999999999982, 7.99361632410269, 8.0
0.4479999999999982, 8.007957413865018, 8.0
0.46199999999999813, 8.022093224599312, 8.0
0.475999999999998, 8.036042707154694, 8.0
0.48999999999999794, 8.049821839019994, 8.0
0.5039999999999979, 8.063444274729774, 8.0
0.5179999999999978, 8.076921836251843, 8.0
0.5319999999999978, 8.09026486839098, 8.0
0.5459999999999976, 8.103482514555331, 8.0
0.5599999999999975, 8.116582916125173, 8.0
0.5739999999999976, 8.129573364181313, 8.0
0.5879999999999975, 8.14246039774644, 8.0
0.6019999999999975, 8.15524988104086, 8.0


==> reaction_perforated_plate_rate0.01_mu0.55E-0_k0R2.csv <==
u, f, i
0.0, 0.0, 0.0
0.013999999999999943, 0.752804072590196, 1.0
0.027999999999999886, 1.5056081451803924, 2.0
0.04199999999999983, 2.251186760015733, 4.0
0.05599999999999977, 2.961827581524524, 5.0
0.0699999999999997, 3.596319309699592, 7.0
0.08399999999999966, 4.1037006672992575, 8.0
0.0979999999999996, 4.44919470594595, 9.0
0.11199999999999954, 4.652706174258337, 9.0
0.12599999999999947, 4.764503099473209, 9.0
0.1399999999999994, 4.826742010877663, 9.0
0.15399999999999936, 4.864197038471591, 10.0
0.16799999999999934, 4.889387907776888, 10.0
0.18199999999999927, 4.9083021205832384, 9.0
0.1959999999999992, 4.923800649879149, 9.0
0.20999999999999913, 4.937302093330683, 9.0
0.2239999999999991, 4.949548459031248, 9.0
0.237999999999999, 4.9609507417967995, 9.0
0.25199999999999895, 4.971749952775624, 9.0
0.2659999999999989, 4.982096660646957, 9.0
0.2799999999999988, 4.9920911990590175, 9.0
0.2939999999999988, 5.0018050389526545, 9.0
0.3079999999999987, 5.011291256568695, 9.0
0.32199999999999873, 5.020587928281603, 9.0
0.3359999999999987, 5.029723340362607, 9.0
0.34999999999999865, 5.038721093213842, 9.0
0.36399999999999855, 5.047599133656168, 9.0
0.37799999999999845, 5.056371342975979, 9.0
0.3919999999999984, 5.0650546938646395, 9.0
0.40599999999999836, 5.073659838863626, 9.0
0.41999999999999826, 5.082191630610562, 9.0
0.4339999999999982, 5.090653701021216, 9.0
0.4479999999999982, 5.099050775400339, 9.0
0.46199999999999813, 5.107386972622765, 9.0
0.475999999999998, 5.115665930286896, 9.0
0.48999999999999794, 5.123890899340064, 9.0
0.5039999999999979, 5.132064783145758, 9.0
0.5179999999999978, 5.1401901269577355, 9.0
0.5319999999999978, 5.14826878206098, 9.0
0.5459999999999976, 5.15630288159687, 9.0
0.5599999999999975, 5.164293857926511, 9.0
0.5739999999999976, 5.172243019274355, 9.0
0.5879999999999975, 5.180151709637184, 9.0
0.6019999999999975, 5.1880210518343635, 9.0


==> reaction_perforated_plate_rate0.01_mu0.55E-0_k1R2.csv <==
u, f, i
0.0, 0.0, 0.0
0.013999999999999943, 0.752416831776181, 1.0
0.027999999999999886, 1.504652866413218, 2.0
0.04199999999999983, 2.249521513198842, 4.0
0.05599999999999977, 2.9597453951256085, 6.0
0.0699999999999997, 3.5940981427464274, 7.0
0.08399999999999966, 4.101064891405773, 8.0
0.0979999999999996, 4.44564148475017, 9.0
0.11199999999999954, 4.648248376087985, 9.0
0.12599999999999947, 4.759329876824922, 10.0
0.1399999999999994, 4.821041843937002, 10.0
0.15399999999999936, 4.858133629041229, 10.0
0.16799999999999934, 4.8830941053714545, 10.0
0.18199999999999927, 4.901879697797398, 10.0
0.1959999999999992, 4.91732128318323, 10.0
0.20999999999999913, 4.930809527470327, 10.0
0.2239999999999991, 4.943065838238352, 10.0
0.237999999999999, 4.954487044949052, 10.0
0.25199999999999895, 4.9653050196749176, 9.0
0.2659999999999989, 4.975661924354034, 9.0
0.2799999999999988, 4.985652862110506, 9.0
0.2939999999999988, 4.995345688162407, 9.0
0.3079999999999987, 5.004792243385926, 9.0
0.32199999999999873, 5.014033115907538, 9.0
0.3359999999999987, 5.023096766992288, 9.0
0.34999999999999865, 5.032008241410849, 9.0
0.36399999999999855, 5.040787565262482, 9.0
0.37799999999999845, 5.049450684444108, 9.0
0.3919999999999984, 5.058010412198955, 9.0
0.40599999999999836, 5.066484831610247, 9.0
0.41999999999999826, 5.074882363889084, 9.0
0.4339999999999982, 5.083207161028454, 9.0
0.4479999999999982, 5.091463682303765, 9.0
0.46199999999999813, 5.099656805092687, 9.0
0.475999999999998, 5.107790696145962, 9.0
0.48999999999999794, 5.115868808066743, 9.0
0.5039999999999979, 5.123894181959945, 9.0
0.5179999999999978, 5.131869457410791, 9.0
0.5319999999999978, 5.13979698937625, 9.0
0.5459999999999976, 5.147678830383893, 9.0
0.5599999999999975, 5.15551665120566, 9.0
0.5739999999999976, 5.163311782601854, 9.0
0.5879999999999975, 5.171065759788973, 9.0
0.6019999999999975, 5.178779899820239, 9.0


==> reaction_perforated_plate_rate0.01_mu0.55E-0_k2R2.csv <==
u, f, i
0.0, 0.0, 0.0
0.013999999999999943, 0.752416831776181, 1.0
0.027999999999999886, 1.5045119591154439, 2.0
0.04199999999999983, 2.249543614473148, 4.0
0.05599999999999977, 2.959764237051201, 6.0
0.0699999999999997, 3.5941558550262718, 7.0
0.08399999999999966, 4.101197545996088, 8.0
0.0979999999999996, 4.445743014187215, 9.0
0.11199999999999954, 4.648240651088001, 9.0
0.12599999999999947, 4.759416571542967, 10.0
0.1399999999999994, 4.82130954056564, 10.0
0.15399999999999936, 4.8585045366367, 10.0
0.16799999999999934, 4.88347439089876, 10.0
0.18199999999999927, 4.90222667804151, 10.0
0.1959999999999992, 4.91763707692169, 10.0
0.20999999999999913, 4.931115039604086, 10.0
0.2239999999999991, 4.94338319166737, 10.0
0.237999999999999, 4.954835508912183, 9.0
0.25199999999999895, 4.96569999210742, 9.0
0.2659999999999989, 4.976119205239343, 9.0
0.2799999999999988, 4.986186267732413, 9.0
0.2939999999999988, 4.995966045291063, 9.0
0.3079999999999987, 5.005506176227497, 9.0
0.32199999999999873, 5.0148425871923905, 9.0
0.3359999999999987, 5.02400016496004, 9.0
0.34999999999999865, 5.033002212119596, 9.0
0.36399999999999855, 5.041867737441213, 9.0
0.37799999999999845, 5.0506123321962155, 9.0
0.3919999999999984, 5.059251246707027, 9.0
0.40599999999999836, 5.067800596649195, 9.0
0.41999999999999826, 5.076268903259934, 9.0
0.4339999999999982, 5.084659323014202, 9.0
0.4479999999999982, 5.0929785973425155, 8.0
0.46199999999999813, 5.101229964374301, 8.0
0.475999999999998, 5.109418111280806, 8.0
0.48999999999999794, 5.117546867119793, 8.0
0.5039999999999979, 5.125619520856992, 8.0
0.5179999999999978, 5.133638954053196, 8.0
0.5319999999999978, 5.141607704885765, 8.0
0.5459999999999976, 5.149527989121129, 8.0
0.5599999999999975, 5.157401669051411, 8.0
0.5739999999999976, 5.1652303316324115, 8.0
0.5879999999999975, 5.173014712547649, 9.0
0.6019999999999975, 5.180757103351186, 9.0


==> reaction_perforated_plate_rate0.01_mu0.55E-1_k0R2.csv <==
u, f, i
0.0, 0.0, 0.0
0.013999999999999943, 0.752875053445218, 1.0
0.027999999999999886, 1.5045983471831468, 3.0
0.04199999999999983, 2.2299142189996988, 5.0
0.05599999999999977, 2.8740693889215474, 7.0
0.0699999999999997, 3.35288243221148, 8.0
0.08399999999999966, 3.6322933700033317, 9.0
0.0979999999999996, 3.7707091642602113, 10.0
0.11199999999999954, 3.8374608660820346, 10.0
0.12599999999999947, 3.8726178959545345, 10.0
0.1399999999999994, 3.894097472756092, 10.0
0.15399999999999936, 3.909379830456844, 10.0
0.16799999999999934, 3.9216103790628853, 10.0
0.18199999999999927, 3.93218169994291, 10.0
0.1959999999999992, 3.941753497740673, 10.0
0.20999999999999913, 3.950664400084805, 10.0
0.2239999999999991, 3.959110758264926, 10.0
0.237999999999999, 3.967224968971515, 10.0
0.25199999999999895, 3.975104921865467, 10.0
0.2659999999999989, 3.982812282039514, 10.0
0.2799999999999988, 3.9903856088634058, 10.0
0.2939999999999988, 3.99784960186741, 10.0
0.3079999999999987, 4.00522434748158, 10.0
0.32199999999999873, 4.012524092988424, 10.0
0.3359999999999987, 4.019760497264391, 10.0
0.34999999999999865, 4.026940118974052, 10.0
0.36399999999999855, 4.034064102269932, 10.0
0.37799999999999845, 4.041121831976383, 10.0
0.3919999999999984, 4.048107713161205, 10.0
0.40599999999999836, 4.055020518193614, 10.0
0.41999999999999826, 4.061864796170177, 10.0
0.4339999999999982, 4.068646694334021, 10.0
0.4479999999999982, 4.075370944919814, 10.0
0.46199999999999813, 4.082040717680027, 10.0
0.475999999999998, 4.088663584491958, 10.0
0.48999999999999794, 4.095248127901108, 10.0
0.5039999999999979, 4.101808983482568, 10.0
0.5179999999999978, 4.108349209756989, 10.0
0.5319999999999978, 4.114868887733032, 10.0
0.5459999999999976, 4.121367990236683, 10.0
0.5599999999999975, 4.127846886193999, 10.0
0.5739999999999976, 4.134300526382971, 10.0
0.5879999999999975, 4.1407224198283386, 10.0
0.6019999999999975, 4.147098960932321, 10.0


==> reaction_perforated_plate_rate0.01_mu0.55E-1_k1R2.csv <==
u, f, i
0.0, 0.0, 0.0
0.013999999999999943, 0.752425360140740, 1.0
0.027999999999999886, 1.5035014831173166, 3.0
0.04199999999999983, 2.228434613706056, 6.0
0.05599999999999977, 2.8723390625809846, 7.0
0.0699999999999997, 3.350532857962243, 8.0
0.08399999999999966, 3.6290611975773555, 10.0
0.0979999999999996, 3.7667641874347475, 11.0
0.11199999999999954, 3.8330171504865707, 11.0
0.12599999999999947, 3.8678862568998253, 11.0
0.1399999999999994, 3.889234109855568, 11.0
0.15399999999999936, 3.904487215448882, 11.0
0.16799999999999934, 3.9167469535107906, 11.0
0.18199999999999927, 3.9273697248096044, 11.0
0.1959999999999992, 3.9369955316038285, 11.0
0.20999999999999913, 3.945950917306451, 11.0
0.2239999999999991, 3.954419442245773, 11.0
0.237999999999999, 3.962524032931112, 10.0
0.25199999999999895, 3.9703557578284157, 10.0
0.2659999999999989, 3.9779936963576734, 10.0
0.2799999999999988, 3.9854817074199334, 10.0
0.2939999999999988, 3.9928506200964327, 10.0
0.3079999999999987, 4.000123155917522, 10.0
0.32199999999999873, 4.007314613733271, 10.0
0.3359999999999987, 4.014437832046158, 10.0
0.34999999999999865, 4.021500759310444, 10.0
0.36399999999999855, 4.028506078697059, 10.0
0.37799999999999845, 4.035451726410273, 10.0
0.3919999999999984, 4.042329602525679, 10.0
0.40599999999999836, 4.049136225641421, 10.0
0.41999999999999826, 4.0558730882313725, 10.0
0.4339999999999982, 4.062546624381051, 9.0
0.4479999999999982, 4.069160374732236, 9.0
0.46199999999999813, 4.075717956968074, 9.0
0.475999999999998, 4.082223067875564, 9.0
0.48999999999999794, 4.088685234716866, 9.0
0.5039999999999979, 4.095115084841279, 9.0
0.5179999999999978, 4.1015234180990765, 9.0
0.5319999999999978, 4.107909876877179, 9.0
0.5459999999999976, 4.114274446215404, 9.0
0.5599999999999975, 4.120617238487983, 9.0
0.5739999999999976, 4.126938645489972, 9.0
0.5879999999999975, 4.133234961387416, 9.0
0.6019999999999975, 4.139495950727257, 9.0


==> reaction_perforated_plate_rate0.01_mu0.55E-1_k2R2.csv <==
u, f, i
0.0, 0.0, 0.0
0.013999999999999943, 0.752337945014896, 1.0
0.027999999999999886, 1.5034531050315538, 3.0
0.04199999999999983, 2.2284321700485394, 6.0
0.05599999999999977, 2.872383353879056, 7.0
0.0699999999999997, 3.350609934489773, 8.0
0.08399999999999966, 3.629061285203393, 10.0
0.0979999999999996, 3.766852376171396, 11.0
0.11199999999999954, 3.8332481726061673, 11.0
0.12599999999999947, 3.8681579731211153, 11.0
0.1399999999999994, 3.889470611693853, 11.0
0.15399999999999936, 3.904678632468206, 11.0
0.16799999999999934, 3.9169199697140478, 11.0
0.18199999999999927, 3.9275539542729807, 11.0
0.1959999999999992, 3.937218481053005, 11.0
0.20999999999999913, 3.94623724663871, 11.0
0.2239999999999991, 3.954789214744276, 11.0
0.237999999999999, 3.962985782708495, 10.0
0.25199999999999895, 3.9709068090419497, 10.0
0.2659999999999989, 3.978618299703181, 10.0
0.2799999999999988, 3.9861760357723153, 10.0
0.2939999999999988, 3.993609834815191, 10.0
0.3079999999999987, 4.000939124383769, 10.0
0.32199999999999873, 4.008183635132023, 10.0
0.3359999999999987, 4.015356841443643, 10.0
0.34999999999999865, 4.022466123563018, 10.0
0.36399999999999855, 4.0295175776994805, 10.0
0.37799999999999845, 4.0365131880769605, 10.0
0.3919999999999984, 4.043452425602519, 10.0
0.40599999999999836, 4.050331788563835, 10.0
0.41999999999999826, 4.057146015724526, 10.0
0.4339999999999982, 4.0638939823253715, 9.0
0.4479999999999982, 4.070577130273215, 9.0
0.46199999999999813, 4.0771992367567, 9.0
0.475999999999998, 4.083763787294846, 9.0
0.48999999999999794, 4.090273738754096, 9.0
0.5039999999999979, 4.096737351838395, 9.0
0.5179999999999978, 4.103164191468929, 9.0
0.5319999999999978, 4.10956751378229, 9.0
0.5459999999999976, 4.115947998486275, 9.0
0.5599999999999975, 4.122305074781608, 9.0
0.5739999999999976, 4.12863797257719, 9.0
0.5879999999999975, 4.1349467190947236, 9.0
0.6019999999999975, 4.141226485422281, 9.0


==> reaction_perforated_plate_rate0.01_referenceR2.csv <==
u1,rate_independent,u2,0_555_E-04,u3,0_555_E-03,u4,0_555_E-02,u5,0_555_E-01,u6,0_555_E+00,u7,0_555_E+01,u8,0_555_E+02
0.0000368574155906326,0.008793430696062643,0.00012325882145953343,0.008793430696062643,0.0000368574155906326,0.008793430696062643,0.00020966022732843426,0.0015408061357344849,-0.00004954399027827516,0.003958347655844463,0.00012325882145953343,0.003958347655844463,0.00012325882145953343,0.003958347655844463,0.00012325882145953343,0.0015408061357344849
0.01351547673113944,0.7340558867288038,0.0123058570489748,0.6639471826456393,0.010491427525727848,0.5744981464016021,0.011873850019630289,0.6397717674445484,0.01602111750133762,0.8621855872945883,0.018008349836322372,0.9758100387397182,0.011873850019630289,0.651859475045093,0.01524350484851749,0.8331750890532792
0.02293322997084983,1.234486981391397,0.02224201872389861,1.1933887755495416,0.02224201872389861,1.1933887755495416,0.02042758920065165,1.1063572808256126,0.031141363528395583,1.6599742889306057,0.03425181413967607,1.84854252749912,0.02699409604668826,1.4569008012414386,0.03070935649905107,1.664809371970824
0.02742610307603277,1.437560469080566,0.032178180398822406,1.7034900362925711,0.033387800080987046,1.7856864479762802,0.030882159310788873,1.6672269134909339,0.039349497085941335,2.1168896362312335,0.043151158944173054,2.339303456081275,0.03952229989767915,2.1410650514323244,0.04937206016673404,2.6753417273764466
0.032437384616429116,1.6817321626115884,0.039349497085941335,2.0081002678263236,0.038831088650727916,2.01777043390676,0.03736226475095657,2.0032651847861036,0.047125623614142576,2.4674331566470595,0.050236074225423116,2.6886382057370444,0.054469743112999305,2.938853753068342,0.0642331019761853,3.470712887492354
0.037707870374432184,1.9500792713437036,0.043583165973517565,2.1241422607915617,0.043842370191124275,2.1724930911937435,0.04375596878525537,2.2426017952769097,0.05542015857755722,2.8348994677036483,0.05533375717168833,2.943688836108562,0.06440590478792309,3.4465374722912614,0.07563808755088045,4.067845642959313
0.04202794066787732,2.0927142210301426,0.04963126438434075,2.2571070443975643,0.05075448266063648,2.3441385391214933,0.05023607422542306,2.4698506981671677,0.06259147526467615,3.1080816594759817,0.06380109494684078,3.328077937805915,0.07347805240415788,3.8841124874310164,0.08946231248990485,4.754427434670308
0.049285658760865145,2.2401842537567997,0.054469743112999305,2.361061329762258,0.05533375717168833,2.4625980736068414,0.056024968418639534,2.6753417273764466,0.06829396805202372,3.262804316762967,0.07226843272199324,3.6858740827820657,0.0809085733088835,4.244326173927279,0.1004352910352555,5.291121652134537
0.05559296138929504,2.361061329762258,0.05740739091254199,2.421499867764986,0.058876214812313324,2.5592997344112067,0.060517841523822474,2.8179766770628856,0.07382365802763348,3.4175269740499523,0.07857573535042314,3.9421334839136364,0.09188155185423413,4.696406438187688,0.11607394549752689,5.955945570164552
0.06328268651162736,2.448092824486187,0.06250507385880723,2.481938405767714,0.0645787075996609,2.602815481773172,0.0649243132231365,2.880832756585722,0.07987175643845666,3.581919797417374,0.084019023920164,4.0968561412006235,0.09801605167092622,4.942995673238821,0.13430464213586532,6.603846697553803
0.07028120038700848,2.4625980736068414,0.06967639054592616,2.4940261133682586,0.07200922850438653,2.6414961460949176,0.07373725662176459,2.994457208030852,0.08557424922580423,3.6471934184603203,0.08963511530164267,4.241908632407169,0.10423695289348722,5.141234077887772,0.148820078321841,6.9906533407712645
0.07745251707412738,2.4746857812073877,0.07831653113281643,2.515783987049243,0.08211819299104814,2.680176810416663,0.07943974940911216,3.064565912114018,0.09309117153639876,3.729389830144031,0.10026248822351769,4.512673282659394,0.11071705833365492,5.329802316456284,0.16834679604821298,7.353284568787636
0.08652466469036219,2.4867734888079323,0.0870430731255756,2.5230366116095695,0.09067193217206951,2.6946820595373175,0.0847102351671152,3.0887413273151108,0.10440975570522501,3.8333441155087247,0.11365470613319761,4.679483647546924,0.11762917080316712,5.523205638065015,0.19107036579173436,7.604708886878988
0.09317757294226767,2.4891910303280422,0.09672003058289269,2.537541860730224,0.09931207275895976,2.706769767137864,0.0942143898126945,3.127421991636856,0.11996200876162752,3.898617736551671,0.13067578308937142,4.822118597233363,0.12540529733136835,5.68034583687211,0.21370753412938684,7.7473438365654275
0.1000896854117799,2.4964436548883686,0.10311373461719148,2.544794485290552,0.11693795955621591,2.7261100992987384,0.10553297398152076,3.1564324898781653,0.13551426181802997,3.9324633178332,0.1521033317448593,4.911567633477402,0.13335422667130742,5.808475537437895,0.24731768101238996,7.856133204970338
0.1098530442749659,2.5036962794486968,0.11616034690339577,2.5520471098508786,0.12851574794264886,2.7333627238590665,0.12644211420179519,3.1878605296395843,0.15167132471551478,3.956638733034291,0.1756909155470697,4.962336005399695,0.14311758553449339,5.939022779523787,0.2875807361472986,7.93591207513394
0.12229484672008786,2.5182015285693513,0.12773813528982875,2.5592997344112067,0.14130315601124643,2.740615348419393,0.14743765582793852,3.209618403320567,0.16808759183060626,3.9759790651951636,0.2077458371244326,4.998599128201333,0.15910184562024038,6.07682264617001,0.3340646925047682,8.003603237696996
0.14450000802839585,2.5327067776900076,0.1433767897521001,2.573804983531863,0.1756045141412008,2.7623732221003756,0.18467666175743555,3.236211360041766,0.18770071096284718,3.99048431431582,0.23271584342054544,5.025192084922532,0.17750534507031668,6.161436599373829,0.38175826854440253,8.061624234179614
0.16005226108479834,2.539959402250334,0.15884264140263368,2.5810576080921894,0.19530403467931062,2.774460929700922,0.21007867508289294,3.2458815261222025,0.20740023150095696,4.0001544803962545,0.26382034953335043,5.054202583163843,0.1983280838847222,6.219457595856449,0.42150291524409766,8.112392606101906
0.18856472502153618,2.5641348174514267,0.17482690148838068,2.5883102326525176,0.2281365689094936,2.791383720341683,0.2529337723938686,3.270056941323295,0.2309878153031674,4.019494812557129,0.2875807361472986,5.071125373804607,0.23660390668464606,6.287148758419505,0.4810334838877717,8.177666227144854
0.2098194708652862,2.5762225250519712,0.19703206279668867,2.605233023293282,0.24904570912976806,2.796218803381903,0.2908639895703169,3.289397273484168,0.258809067992954,4.0364176031978936,0.32015406615987496,5.095300789005698,0.2753117365139145,6.333082047301579,0.529504672580226,8.233269682107364
0.23306144904402107,2.590727774172626,0.2121523088237466,2.6100681063334985,0.28300146163624673,2.8179766770628856,0.34244562887405183,3.3135726886852606,0.2823966517951645,4.050922852318548,0.35091296664920424,5.119476204206787,0.3315590517345701,6.388685502264089,0.5670028827273298,8.269532804909002
0.26295633547466135,2.6100681063334985,0.22874137875057596,2.6197382724139366,0.30218257373914315,2.827646843143322,0.4002481694003477,3.3401656454064597,0.3101315030790822,4.067845642959313,0.3897071978843415,5.148486702448098,0.3608491283241281,6.420113542025508,0.6000946211751195,8.30337838619053
0.29777610203982907,2.629408438494373,0.2442072304011095,2.629408438494373,0.3351015093751951,2.8397345507438665,0.4528666255745094,3.3643410606075506,0.33777995295713104,4.082350892079967,0.42098450680888433,5.1678270346089725,0.4161460280802257,6.475716996988018,,
0.3300038264289299,2.6439136876150275,0.269522842320698,2.6463312291351375,0.3693164660992805,2.859074882904741,0.499350581931979,3.386098934288535,0.37346373358098783,4.106526307281058,0.4693692940954698,5.2016726158905,0.45226181573342705,6.507145036749437,,
0.3649963958058354,2.6632540197759003,0.2923328134700882,2.658418936735682,0.4041362326644483,2.8759976735455055,0.5485129818713846,3.405439266449406,0.4090611127989757,4.128284180962041,0.5085955323599516,5.230683114131811,0.4823295049758052,6.533737993470638,,
0.3971377187890671,2.677759268896555,0.3072802566854085,2.6656715612960085,0.4385239922002716,2.89050292266616,0.5777166570550737,3.4199445155700605,0.4483737524693264,4.1476245131229135,0.5399592426903633,5.252440987812792,0.5298502782037017,6.572418657792383,,
0.42461336585537823,2.6922645180172093,0.33302787563434144,2.677759268896555,0.4729117517360948,2.907425713306923,0.5930961072997384,3.4247795986102805,0.4839711316873143,4.169382386803894,0.5716685586442505,5.271781319973666,0.5753838190966134,6.606264239073911,,
0.45364423822732947,2.706769767137864,0.34875293150248166,2.685011893456883,0.5065218986190979,2.9219309624275773,0.6001810225809885,3.4296146816504987,0.523370172763534,4.186305177444659,0.6000082197692507,5.286286569094321,0.6000946211751195,6.630439654275003,,
0.49157445540377775,2.7261100992987384,0.36905726188167387,2.6970996010574275,0.5517962352944029,2.936436211548232,,,0.5549930873115523,4.198392885045205,,,,,,
0.5200005179346467,2.738197806899283,0.38555993040263425,2.7043522256177557,0.5863567976419639,2.9533590021889964,,,0.5821231287543878,4.217733217206078,,,,,,
0.5511914254533207,2.7527030560199375,0.41027073248114043,2.716439933218302,0.6001810225809885,2.9606116267493263,,,0.6000946211751195,4.222568300246298,,,,,,
0.5797038893900585,2.764790763620484,0.42703260521970743,2.7236925577786284,,,,,,,,,,,,
0.6000946211751195,2.774460929700922,0.44846015387519533,2.738197806899283,,,,,,,,,,,,
,,0.46530842801963135,2.743032889939503,,,,,,,,,,,,
,,0.48172469513472294,2.7502855144998293,,,,,,,,,,,,
,,0.5053986803428022,2.7623732221003756,,,,,,,,,,,,
,,0.529504672580226,2.774460929700922,,,,,,,,,,,,
,,0.5531786577883054,2.7817135542612483,,,,,,,,,,,,
,,0.5840239596835036,2.798636344902013,,,,,,,,,,,,
,,0.6000946211751195,2.8058889694623392,,,,,,,,,,,,


==> reaction_perforated_plate_rate1.0_mu0.55E-2_k0R2.csv <==
u, f, i
0.0, 0.0, 0.0
0.013999999999999943, 0.752875053444979,, 1.0
0.027999999999999886, 1.5052175901301945, 3.0
0.04199999999999983, 2.252976286476447, 3.0
0.05599999999999977, 2.9874310720335413, 3.0
0.0699999999999997, 3.6893044761406695, 3.0
0.08399999999999966, 4.349879906496815, 3.0
0.0979999999999996, 4.967305047601266, 4.0
0.11199999999999954, 5.542380093253623, 4.0
0.12599999999999947, 6.077038818505565, 4.0
0.1399999999999994, 6.5734624175023235, 4.0
0.15399999999999936, 7.033969186570325, 4.0
0.16799999999999934, 7.460763327771439, 4.0
0.18199999999999927, 7.856196690540875, 4.0
0.1959999999999992, 8.22256865586516, 4.0
0.20999999999999913, 8.562041649860708, 4.0
0.2239999999999991, 8.876627895437652, 4.0
0.237999999999999, 9.16818684116215, 4.0
0.25199999999999895, 9.438426395976395, 4.0
0.2659999999999989, 9.68893622702993, 4.0
0.2799999999999988, 9.921197746863456, 4.0
0.2939999999999988, 10.136597443204675, 4.0
0.3079999999999987, 10.336416342839037, 4.0
0.32199999999999873, 10.52183803724355, 4.0
0.3359999999999987, 10.693952281527876, 4.0
0.34999999999999865, 10.853768378266647, 4.0
0.36399999999999855, 11.00221982218331, 4.0
0.37799999999999845, 11.140166674426474, 4.0
0.3919999999999984, 11.268401589598732, 4.0
0.40599999999999836, 11.387660767788482, 4.0
0.41999999999999826, 11.498623822488657, 4.0
0.4339999999999982, 11.601920144619516, 4.0
0.4479999999999982, 11.698130046405588, 4.0
0.46199999999999813, 11.787790568919066, 4.0
0.475999999999998, 11.871397779499793, 4.0
0.48999999999999794, 11.949409955685237, 4.0
0.5039999999999979, 12.022250486552883, 4.0
0.5179999999999978, 12.090310500487982, 4.0
0.5319999999999978, 12.153951401472034, 4.0
0.5459999999999976, 12.213507092683425, 4.0
0.5599999999999975, 12.269286080221374, 4.0
0.5739999999999976, 12.321573422601032, 4.0
0.5879999999999975, 12.37063224817166, 4.0
0.6019999999999975, 12.416704127539552, 4.0


==> reaction_perforated_plate_rate1.0_mu0.55E-2_k1R2.csv <==
u, f, i
0.0, 0.0, 0.0
0.013999999999999943, 0.752875053444979, 1.0
0.027999999999999886, 1.504260481556111, 3.0
0.04199999999999983, 2.2516010960646895, 3.0
0.05599999999999977, 2.9855288773116384, 3.0
0.0699999999999997, 3.687027659724554, 3.0
0.08399999999999966, 4.347188048245585, 3.0
0.0979999999999996, 4.9640650816067105, 4.0
0.11199999999999954, 5.538625732423533, 4.0
0.12599999999999947, 6.072809169428863, 4.0
0.1399999999999994, 6.568793639507014, 4.0
0.15399999999999936, 7.02891675442907, 4.0
0.16799999999999934, 7.455346814793281, 4.0
0.18199999999999927, 7.850430884802721, 4.0
0.1959999999999992, 8.216473434061209, 4.0
0.20999999999999913, 8.555632899971311, 4.0
0.2239999999999991, 8.869912748900749, 4.0
0.237999999999999, 9.161170754929035, 4.0
0.25199999999999895, 9.431124637439124, 4.0
0.2659999999999989, 9.681363340673354, 4.0
0.2799999999999988, 9.913363644293748, 4.0
0.2939999999999988, 10.128510133065674, 4.0
0.3079999999999987, 10.328082442778625, 4.0
0.32199999999999873, 10.513263892634631, 4.0
0.3359999999999987, 10.685144413998634, 4.0
0.34999999999999865, 10.84473230926167, 4.0
0.36399999999999855, 10.99296049838169, 4.0
0.37799999999999845, 11.13069099123099, 4.0
0.3919999999999984, 11.258716377140743, 4.0
0.40599999999999836, 11.37777186372541, 4.0
0.41999999999999826, 11.488537412318916, 4.0
0.4339999999999982, 11.591642082626905, 4.0
0.4479999999999982, 11.687666030354535, 4.0
0.46199999999999813, 11.777145224722828, 4.0
0.475999999999998, 11.860575135242518, 4.0
0.48999999999999794, 11.938413814166717, 4.0
0.5039999999999979, 12.01108445667485, 4.0
0.5179999999999978, 12.078978036353964, 4.0
0.5319999999999978, 12.14245585102765, 4.0
0.5459999999999976, 12.201851698232039, 4.0
0.5599999999999975, 12.257474000507226, 4.0
0.5739999999999976, 12.3096077237035, 4.0
0.5879999999999975, 12.35851598117319, 4.0
0.6019999999999975, 12.40444014685687, 4.0


==> reaction_perforated_plate_rate1.0_mu0.55E-2_k2R2.csv <==
u, f, i
0.0, 0.0, 0.0
0.013999999999999943, 0.752875053444979, 1.0
0.027999999999999886, 1.5040627957558266, 3.0
0.04199999999999983, 2.2512910493362392, 3.0
0.05599999999999977, 2.9851086154873596, 3.0
0.0699999999999997, 3.6864835390560318, 3.0
0.08399999999999966, 4.346565525727763, 3.0
0.0979999999999996, 4.963326786784226, 4.0
0.11199999999999954, 5.537755674333381, 4.0
0.12599999999999947, 6.071846639161484, 4.0
0.1399999999999994, 6.56772837405433, 4.0
0.15399999999999936, 7.027781130992478, 4.0
0.16799999999999934, 7.454155064699423, 4.0
0.18199999999999927, 7.849191395753612, 4.0
0.1959999999999992, 8.215187733409907, 4.0
0.20999999999999913, 8.554296712350466, 4.0
0.2239999999999991, 8.868519202733363, 4.0
0.237999999999999, 9.159705152865039, 4.0
0.25199999999999895, 9.429584358184997, 4.0
0.2659999999999989, 9.679760602958739, 4.0
0.2799999999999988, 9.91171153601635, 4.0
0.2939999999999988, 10.126817858085609, 4.0
0.3079999999999987, 10.326357371485926, 4.0
0.32199999999999873, 10.5115111559444, 4.0
0.3359999999999987, 10.683367765697412, 4.0
0.34999999999999865, 10.842934475428637, 4.0
0.36399999999999855, 10.991144027133808, 4.0
0.37799999999999845, 11.128856710272174, 4.0
0.3919999999999984, 11.256866664837528, 4.0
0.40599999999999836, 11.375909625062825, 4.0
0.41999999999999826, 11.48666534038442, 4.0
0.4339999999999982, 11.589762418461795, 4.0
0.4479999999999982, 11.685780191576834, 4.0
0.46199999999999813, 11.775254136059834, 4.0
0.475999999999998, 11.858678705543971, 4.0
0.48999999999999794, 11.936510953224653, 4.0
0.5039999999999979, 12.009174105428754, 4.0
0.5179999999999978, 12.077059247057216, 4.0
0.5319999999999978, 12.140527640378643, 4.0
0.5459999999999976, 12.199913130966463, 4.0
0.5599999999999975, 12.255524204844415, 4.0
0.5739999999999976, 12.307645730211394, 4.0
0.5879999999999975, 12.35654106053426, 4.0
0.6019999999999975, 12.402452793404162, 4.0


==> reaction_perforated_plate_rate1.0_mu0.55E-2_k3R2.csv <==
u, f, i
0.0, 0.0, 0.0
0.013999999999999943, 0.752875053444979, 1.0
0.027999999999999886, 1.5040627707141676, 3.0
0.04199999999999983, 2.251291010421441, 3.0
0.05599999999999977, 2.985108559348255, 3.0
0.0699999999999997, 3.6864834655220933, 3.0
0.08399999999999966, 4.346565435223052, 3.0
0.0979999999999996, 4.963326676326849, 4.0
0.11199999999999954, 5.537755544189083, 4.0
0.12599999999999947, 6.0718464908855205, 4.0
0.1399999999999994, 6.567728206402833, 4.0
0.15399999999999936, 7.027780945017432, 4.0
0.16799999999999934, 7.454154861056814, 4.0
0.18199999999999927, 7.849191174945551, 4.0
0.1959999999999992, 8.215187495977604, 4.0
0.20999999999999913, 8.554296458838929, 4.0
0.2239999999999991, 8.86851893372118, 4.0
0.237999999999999, 9.159704868914462, 4.0
0.25199999999999895, 9.429584059855845, 4.0
0.2659999999999989, 9.679760290840614, 4.0
0.2799999999999988, 9.911711210656284, 4.0
0.2939999999999988, 10.12681752002123, 4.0
0.3079999999999987, 10.326357021238278, 4.0
0.32199999999999873, 10.511510794025401, 4.0
0.3359999999999987, 10.683367392627845, 4.0
0.34999999999999865, 10.842934091689957, 4.0
0.36399999999999855, 10.991143633192532, 4.0
0.37799999999999845, 11.128856306584469, 4.0
0.3919999999999984, 11.25686625184864, 4.0
0.40599999999999836, 11.375909203189101, 4.0
0.41999999999999826, 11.486664910029614, 4.0
0.4339999999999982, 11.589761980005965, 4.0
0.4479999999999982, 11.685779745392763, 4.0
0.46199999999999813, 11.775253682499189, 4.0
0.475999999999998, 11.858678244947042, 4.0
0.48999999999999794, 11.936510485907442, 4.0
0.5039999999999979, 12.009173631690114, 4.0
0.5179999999999978, 12.07705876718093, 4.0
0.5319999999999978, 12.140527154633382, 4.0
0.5459999999999976, 12.199912639607579, 4.0
0.5599999999999975, 12.255523708114426, 4.0
0.5739999999999976, 12.307645228342224, 4.0
0.5879999999999975, 12.356540553742573, 4.0
0.6019999999999975, 12.402452281915851, 4.0


==> reaction_perforated_plate_rate1.0_mu0.55E-3_k0R2.csv <==
u, f, i
0.0, 0.0, 0.0
0.013999999999999943, 0.752875053444979, 1.0
0.027999999999999886, 1.5021557942412134, 4.0
0.04199999999999983, 2.21828663782292, 5.0
0.05599999999999977, 2.845106357779578, 6.0
0.0699999999999997, 3.2948187235117503, 7.0
0.08399999999999966, 3.5944667430921298, 7.0
0.0979999999999996, 3.7887619406962987, 7.0
0.11199999999999954, 3.913448521274734, 7.0
0.12599999999999947, 3.9929256846508063, 7.0
0.1399999999999994, 4.044404583219932, 7.0
0.15399999999999936, 4.07840586533821, 7.0
0.16799999999999934, 4.1014212034426585, 7.0
0.18199999999999927, 4.1174958323697215, 7.0
0.1959999999999992, 4.129255517915408, 7.0
0.20999999999999913, 4.138362715656658, 7.0
0.2239999999999991, 4.145876396762366, 7.0
0.237999999999999, 4.152382265151286, 7.0
0.25199999999999895, 4.158046219245729, 7.0
0.2659999999999989, 4.162998758485634, 7.0
0.2799999999999988, 4.167424856601893, 7.0
0.2939999999999988, 4.171535894951423, 7.0
0.3079999999999987, 4.175435711806156, 7.0
0.32199999999999873, 4.179199474137098, 7.0
0.3359999999999987, 4.182891902364553, 7.0
0.34999999999999865, 4.186540289936368, 7.0
0.36399999999999855, 4.190147506605966, 7.0
0.37799999999999845, 4.193715689030738, 7.0
0.3919999999999984, 4.197301986457498, 7.0
0.40599999999999836, 4.200920040309403, 7.0
0.41999999999999826, 4.20453440680222, 7.0
0.4339999999999982, 4.208114660030278, 7.0
0.4479999999999982, 4.21165754820244, 7.0
0.46199999999999813, 4.215160449341091, 7.0
0.475999999999998, 4.218629366969024, 7.0
0.48999999999999794, 4.222053525770531, 7.0
0.5039999999999979, 4.225434252488811, 7.0
0.5179999999999978, 4.228760475450067, 7.0
0.5319999999999978, 4.232037808936325, 7.0
0.5459999999999976, 4.235274002182055, 7.0
0.5599999999999975, 4.238468722705104, 7.0
0.5739999999999976, 4.241626002143075, 7.0
0.5879999999999975, 4.244746045727706, 7.0
0.6019999999999975, 4.247826479342022, 7.0


==> reaction_perforated_plate_rate1.0_mu0.55E-3_k1R2.csv <==
u, f, i
0.0, 0.0, 0.0
0.013999999999999943, 0.752875053444979, 1.0
0.027999999999999886, 1.5009578304200926, 4.0
0.04199999999999983, 2.216904086971637, 5.0
0.05599999999999977, 2.8418786676320273, 6.0
0.0699999999999997, 3.2913998536948776, 6.0
0.08399999999999966, 3.591201299236691, 7.0
0.0979999999999996, 3.785569126173164, 7.0
0.11199999999999954, 3.9101440846880537, 7.0
0.12599999999999947, 3.9896077951807354, 7.0
0.1399999999999994, 4.040821208020623, 7.0
0.15399999999999936, 4.074350212220903, 7.0
0.16799999999999934, 4.096721978597005, 7.0
0.18199999999999927, 4.112003808519696, 7.0
0.1959999999999992, 4.122895067400349, 7.0
0.20999999999999913, 4.1311014842086315, 7.0
0.2239999999999991, 4.137669178200249, 7.0
0.237999999999999, 4.143235479182573, 7.0
0.25199999999999895, 4.148137239498416, 7.0
0.2659999999999989, 4.152570650352475, 7.0
0.2799999999999988, 4.156693237598978, 7.0
0.2939999999999988, 4.160604089267026, 7.0
0.3079999999999987, 4.164368917002519, 7.0
0.32199999999999873, 4.168051904910875, 7.0
0.3359999999999987, 4.17168147651552, 7.0
0.34999999999999865, 4.175283525382143, 7.0
0.36399999999999855, 4.178848652771592, 7.0
0.37799999999999845, 4.1824284551377815, 7.0
0.3919999999999984, 4.186007937015914, 7.0
0.40599999999999836, 4.189567534930167, 7.0
0.41999999999999826, 4.193111297335579, 7.0
0.4339999999999982, 4.196633875737058, 7.0
0.4479999999999982, 4.200138242209768, 7.0
0.46199999999999813, 4.203595333474499, 8.0
0.475999999999998, 4.2069895297423985, 8.0
0.48999999999999794, 4.210322975204361, 8.0
0.5039999999999979, 4.213605254992561, 8.0
0.5179999999999978, 4.2168338647027745, 8.0
0.5319999999999978, 4.220017761003442, 8.0
0.5459999999999976, 4.223165535048684, 8.0
0.5599999999999975, 4.226281656897177, 7.0
0.5739999999999976, 4.22937175488361, 7.0
0.5879999999999975, 4.232433676015331, 7.0
0.6019999999999975, 4.235456876881551, 7.0


==> reaction_perforated_plate_rate1.0_mu0.55E-3_k2R2.csv <==
u, f, i
0.0, 0.0, 0.0
0.013999999999999943, 0.752875053444979, 1.0
0.027999999999999886, 1.5008890205718364, 4.0
0.04199999999999983, 2.21677942682457, 5.0
0.05599999999999977, 2.84183356821871, 6.0
0.0699999999999997, 3.291188265668602, 6.0
0.08399999999999966, 3.5910758188530263, 7.0
0.0979999999999996, 3.7855145790109592, 7.0
0.11199999999999954, 3.910072955620942, 7.0
0.12599999999999947, 3.9894905929952924, 7.0
0.1399999999999994, 4.04046926126062, 7.0
0.15399999999999936, 4.073698813111687, 7.0
0.16799999999999934, 4.095928492870436, 7.0
0.18199999999999927, 4.111368304729867, 7.0
0.1959999999999992, 4.122489080999689, 7.0
0.20999999999999913, 4.130956953827593, 7.0
0.2239999999999991, 4.137811100198273, 7.0
0.237999999999999, 4.143584291635761, 7.0
0.25199999999999895, 4.148638847096034, 7.0
0.2659999999999989, 4.153154501009092, 7.0
0.2799999999999988, 4.157267772601705, 7.0
0.2939999999999988, 4.1611260581533, 7.0
0.3079999999999987, 4.164822735416867, 7.0
0.32199999999999873, 4.168411051818273, 7.0
0.3359999999999987, 4.171963891334003, 7.0
0.34999999999999865, 4.17548335280501, 7.0
0.36399999999999855, 4.178983661379974, 7.0
0.37799999999999845, 4.182489242624245, 7.0
0.3919999999999984, 4.186012810305078, 7.0
0.40599999999999836, 4.1895366132402785, 7.0
0.41999999999999826, 4.193048960833664, 7.0
0.4339999999999982, 4.196548629881763, 7.0
0.4479999999999982, 4.200028594388464, 7.0
0.46199999999999813, 4.2034861129865755, 7.0
0.475999999999998, 4.206903848820486, 7.0
0.48999999999999794, 4.21027190882847, 7.0
0.5039999999999979, 4.213590412517234, 7.0
0.5179999999999978, 4.216854217346407, 7.0
0.5319999999999978, 4.220072728082721, 7.0
0.5459999999999976, 4.223253395635166, 7.0
0.5599999999999975, 4.226390026153092, 7.0
0.5739999999999976, 4.2294890089617265, 7.0
0.5879999999999975, 4.232549824382511, 7.0
0.6019999999999975, 4.235566592234077, 7.0


==> reaction_perforated_plate_rate1.0_mu0.55E-3_k3R2.csv <==
u, f, i
0.0, 0.0, 0.0
0.013999999999999943, 0.752875053444979, 1.0
0.027999999999999886, 1.500888964087514, 4.0
0.04199999999999983, 2.216779378559895, 5.0
0.05599999999999977, 2.8418335059658673, 6.0
0.0699999999999997, 3.2911882094812257, 6.0
0.08399999999999966, 3.591075744717282, 7.0
0.0979999999999996, 3.7855145170355233, 7.0
0.11199999999999954, 3.910072874082271, 7.0
0.12599999999999947, 3.9894905036511554, 7.0
0.1399999999999994, 4.040469167648704, 7.0
0.15399999999999936, 4.073698713994864, 7.0
0.16799999999999934, 4.095928400211153, 7.0
0.18199999999999927, 4.111368215521346, 7.0
0.1959999999999992, 4.122488991937028, 7.0
0.20999999999999913, 4.130956865014002, 7.0
0.2239999999999991, 4.137811019485207, 7.0
0.237999999999999, 4.143584217822977, 7.0
0.25199999999999895, 4.148638773670217, 7.0
0.2659999999999989, 4.153154424910959, 7.0
0.2799999999999988, 4.157267698682015, 7.0
0.2939999999999988, 4.161125988497805, 7.0
0.3079999999999987, 4.164822669292963, 7.0
0.32199999999999873, 4.168410989921222, 7.0
0.3359999999999987, 4.171963831601862, 7.0
0.34999999999999865, 4.17548329334734, 7.0
0.36399999999999855, 4.178983601014848, 7.0
0.37799999999999845, 4.182489183402542, 7.0
0.3919999999999984, 4.186012752303392, 7.0
0.40599999999999836, 4.189536557042457, 7.0
0.41999999999999826, 4.1930489067402394, 7.0
0.4339999999999982, 4.1965485777394465, 7.0
0.4479999999999982, 4.20002854408767, 7.0
0.46199999999999813, 4.203486066005414, 7.0
0.475999999999998, 4.206903804569025, 7.0
0.48999999999999794, 4.210271866072598, 7.0
0.5039999999999979, 4.213590370806287, 7.0
0.5179999999999978, 4.216854177882079, 7.0
0.5319999999999978, 4.220072691306771, 7.0
0.5459999999999976, 4.223253361271192, 7.0
0.5599999999999975, 4.226389993366641, 7.0
0.5739999999999976, 4.2294889774417594, 7.0
0.5879999999999975, 4.232549794176099, 7.0
0.6019999999999975, 4.2355665605308435, 7.0


==> reaction_perforated_plate_rate1.0_mu0.55E-4_k0R2.csv <==
u, f, i
0.0, 0.0, 0.0
0.013999999999999943, 0.7521340453673837, 1.0
0.027999999999999886, 1.4950720827050654, 18.0
0.04199999999999983, 2.1405999771345905, 12.0
0.05599999999999977, 2.5573443635373505, 13.0
0.0699999999999997, 2.693804849147472, 15.0
0.08399999999999966, 2.7396316750079928, 15.0
0.0979999999999996, 2.7605062728768752, 15.0
0.11199999999999954, 2.7729576432170027, 15.0
0.12599999999999947, 2.782525598732304, 15.0
0.1399999999999994, 2.791061063827405, 15.0
0.15399999999999936, 2.7990289915802697, 15.0
0.16799999999999934, 2.8066010217744592, 15.0
0.18199999999999927, 2.8136755029481066, 15.0
0.1959999999999992, 2.8200140533162847, 14.0
0.20999999999999913, 2.825950243458525, 14.0
0.2239999999999991, 2.8317658291918986, 14.0
0.237999999999999, 2.8374944861986244, 14.0
0.25199999999999895, 2.8432216553875524, 14.0
0.2659999999999989, 2.8488183540860157, 14.0
0.2799999999999988, 2.8542850034767038, 14.0
0.2939999999999988, 2.8597085684712753, 14.0
0.3079999999999987, 2.8651066303787345, 14.0
0.32199999999999873, 2.8704832520457675, 14.0
0.3359999999999987, 2.875880175020148, 14.0
0.34999999999999865, 2.881227004982182, 14.0
0.36399999999999855, 2.8865402900399886, 14.0
0.37799999999999845, 2.8918278891526663, 14.0
0.3919999999999984, 2.8970447682988474, 14.0
0.40599999999999836, 2.902234195348891, 14.0
0.41999999999999826, 2.9073414025985933, 14.0
0.4339999999999982, 2.912446436741835, 14.0
0.4479999999999982, 2.917548417297162, 14.0
0.46199999999999813, 2.922611137715038, 14.0
0.475999999999998, 2.9276426464187884, 14.0
0.48999999999999794, 2.9326704932162397, 14.0
0.5039999999999979, 2.9376587547035724, 14.0
0.5179999999999978, 2.942618913389629, 14.0
0.5319999999999978, 2.9475759717844183, 14.0
0.5459999999999976, 2.952531953570786, 14.0
0.5599999999999975, 2.957431677192875, 14.0
0.5739999999999976, 2.962318215888161, 15.0
0.5879999999999975, 2.967178315866136, 15.0
0.6019999999999975, 2.9720215142165745, 15.0


==> reaction_perforated_plate_rate1.0_mu0.55E-4_k1R2.csv <==
u, f, i
0.0, 0.0, 0.0
0.013999999999999943, 0.7521340131839086, 1.0
0.027999999999999886, 1.4950718930614144, 17.0
0.04199999999999983, 2.1406009252924907, 10.0
0.05599999999999977, 2.557341126447581, 13.0
0.0699999999999997, 2.6937993563417093, 15.0
0.08399999999999966, 2.739626050963455, 15.0
0.0979999999999996, 2.7605007652423135, 15.0
0.11199999999999954, 2.7729511568936958, 15.0
0.12599999999999947, 2.7825177013174582, 15.0
0.1399999999999994, 2.7910516059942756, 15.0
0.15399999999999936, 2.799018748337199, 15.0
0.16799999999999934, 2.8065900359822713, 15.0
0.18199999999999927, 2.81366324217068, 15.0
0.1959999999999992, 2.82000049857802, 15.0
0.20999999999999913, 2.825936272094808, 14.0
0.2239999999999991, 2.8317517396905796, 14.0
0.237999999999999, 2.83747958653119, 14.0
0.25199999999999895, 2.8432062230027126, 14.0
0.2659999999999989, 2.848802299676521, 14.0
0.2799999999999988, 2.8542685860878554, 14.0
0.2939999999999988, 2.85969162867597, 14.0
0.3079999999999987, 2.8650894846699644, 14.0
0.32199999999999873, 2.8704656308502416, 14.0
0.3359999999999987, 2.8758621685014654, 14.0
0.34999999999999865, 2.8812086784839868, 14.0
0.36399999999999855, 2.8865219839041725, 14.0
0.37799999999999845, 2.8918095004294107, 14.0
0.3919999999999984, 2.8970261766606513, 14.0
0.40599999999999836, 2.9022154735209105, 14.0
0.41999999999999826, 2.907322624207665, 14.0
0.4339999999999982, 2.9124275595815172, 14.0
0.4479999999999982, 2.9175293379697553, 14.0
0.46199999999999813, 2.922592033412807, 14.0
0.475999999999998, 2.9276235126339683, 14.0
0.48999999999999794, 2.9326513321119223, 14.0
0.5039999999999979, 2.9376384995514666, 14.0
0.5179999999999978, 2.9425987373675024, 14.0
0.5319999999999978, 2.9475559306671513, 14.0
0.5459999999999976, 2.9525119804919795, 14.0
0.5599999999999975, 2.95741182484262, 14.0
0.5739999999999976, 2.962298361464718, 15.0
0.5879999999999975, 2.9671572284118626, 15.0
0.6019999999999975, 2.972000651218506, 15.0


==> reaction_perforated_plate_rate1.0_mu0.55E-4_k2R2.csv <==
u, f, i
0.0, 0.0, 0.0
0.013999999999999943, 0.7521332585866106, 1.0
0.027999999999999886, 1.495071953523315, 16.0
0.04199999999999983, 2.140592856188288, 10.0
0.05599999999999977, 2.5573232716785186, 13.0
0.0699999999999997, 2.6937776967729277, 15.0
0.08399999999999966, 2.7396007930380266, 15.0
0.0979999999999996, 2.7604729250663222, 15.0
0.11199999999999954, 2.7729211555570616, 15.0
0.12599999999999947, 2.782485826052853, 15.0
0.1399999999999994, 2.791018152799426, 15.0
0.15399999999999936, 2.798983437442929, 15.0
0.16799999999999934, 2.806553377770406, 15.0
0.18199999999999927, 2.8136259269345008, 15.0
0.1959999999999992, 2.8199637247925593, 15.0
0.20999999999999913, 2.8258988575605137, 14.0
0.2239999999999991, 2.831713617411455, 14.0
0.237999999999999, 2.8374408220850333, 14.0
0.25199999999999895, 2.843167158793573, 14.0
0.2659999999999989, 2.848763068071815, 14.0
0.2799999999999988, 2.854229405496209, 14.0
0.2939999999999988, 2.859652130964039, 14.0
0.3079999999999987, 2.8650498450525466, 14.0
0.32199999999999873, 2.8704256804673984, 14.0
0.3359999999999987, 2.875822063189863, 14.0
0.34999999999999865, 2.8811686551442928, 14.0
0.36399999999999855, 2.8864817588262173, 14.0
0.37799999999999845, 2.8917692969600477, 14.0
0.3919999999999984, 2.896985978891451, 14.0
0.40599999999999836, 2.9021752959832217, 14.0
0.41999999999999826, 2.907282519707295, 14.0
0.4339999999999982, 2.912387287930392, 14.0
0.4479999999999982, 2.9174888968467267, 14.0
0.46199999999999813, 2.92255170813361, 14.0
0.475999999999998, 2.9275831313740373, 14.0
0.48999999999999794, 2.9326109373122624, 14.0
0.5039999999999979, 2.9375992134623936, 14.0
0.5179999999999978, 2.94255931885435, 14.0
0.5319999999999978, 2.947516116185626, 14.0
0.5459999999999976, 2.9524719932823866, 14.0
0.5599999999999975, 2.9573718410479533, 14.0
0.5739999999999976, 2.9622584031855568, 15.0
0.5879999999999975, 2.967118778389197, 15.0
0.6019999999999975, 2.9719620784048586, 15.0


==> reaction_perforated_plate_rate1.0_mu0.55E-4_k3R2.csv <==
u, f, i
0.0, 0.0, 0.0
0.013999999999999943, 0.7521330770246591, 1.0
0.027999999999999886, 1.495070279263719, 16.0
0.04199999999999983, 2.1405890590704426, 10.0
0.05599999999999977, 2.5573154019188675, 13.0
0.0699999999999997, 2.693768137657822, 15.0
0.08399999999999966, 2.7395910477109147, 15.0
0.0979999999999996, 2.760463398695308, 15.0
0.11199999999999954, 2.772910746241957, 15.0
0.12599999999999947, 2.7824742232328874, 15.0
0.1399999999999994, 2.7910053151305907, 15.0
0.15399999999999936, 2.798970284478672, 15.0
0.16799999999999934, 2.806539952106501, 15.0
0.18199999999999927, 2.81361181563974, 15.0
0.1959999999999992, 2.8199496371718054, 15.0
0.20999999999999913, 2.825884383689727, 14.0
0.2239999999999991, 2.8316994866560843, 14.0
0.237999999999999, 2.8374262965238595, 14.0
0.25199999999999895, 2.843152533410608, 14.0
0.2659999999999989, 2.8487482453632005, 14.0
0.2799999999999988, 2.854214644684556, 14.0
0.2939999999999988, 2.8596372140938544, 14.0
0.3079999999999987, 2.8650350688867023, 14.0
0.32199999999999873, 2.870410755691388, 14.0
0.3359999999999987, 2.875807060718307, 14.0
0.34999999999999865, 2.881153634284789, 14.0
0.36399999999999855, 2.8864670366769576, 14.0
0.37799999999999845, 2.891754720528914, 14.0
0.3919999999999984, 2.896971390525762, 14.0
0.40599999999999836, 2.9021607454983114, 14.0
0.41999999999999826, 2.907268071578496, 14.0
0.4339999999999982, 2.912372871593042, 14.0
0.4479999999999982, 2.917474423852451, 14.0
0.46199999999999813, 2.9225373160014265, 14.0
0.475999999999998, 2.9275688169294596, 14.0
0.48999999999999794, 2.9325966968949215, 14.0
0.5039999999999979, 2.9375839468322327, 14.0
0.5179999999999978, 2.9425441663382297, 14.0
0.5319999999999978, 2.9475011733825998, 14.0
0.5459999999999976, 2.952457172259138, 14.0
0.5599999999999975, 2.9573571912270347, 14.0
0.5739999999999976, 2.962243796547768, 15.0
0.5879999999999975, 2.9671028617362207, 15.0
0.6019999999999975, 2.971946399837661, 15.0


==> reaction_perforated_plate_rate1.0_referenceR2.csv <==
u1,rate_independent,u2,0_555_E-04,u3,0_555_E-03,u4,0_555_E-02
0.00027303237904471866,-0.004367921412361753,0.00046822293489031525,0.0010999712328345623,0.000273138924107956,0.001093578529040684,0.000273138924107956,0.001093578529040684
0.022536049522145385,1.197890833928211,0.011209456939812686,0.596755063554129,0.008670594627997907,0.45467295992840384,0.010232864890205313,0.5366466006797577
0.034252277400726616,1.7717318900028776,0.020973779259937986,1.1159171931768554,0.01804464238149525,0.9683608042021383,0.02253626261227186,1.2088138338110088
0.03893898164228558,2.0121913123155437,0.029371341508891174,1.5749580745176175,0.030933718316161804,1.6623932152103738,0.035425445092001656,1.9083077447606467
0.04323274769063573,2.1106389507442174,0.03835383615500175,2.0176336341455627,0.04343102805331514,2.2744903416900186,0.049290580350959415,2.6351411189362537
0.049868161138753614,2.2419323012668197,0.04284332548451365,2.1488566649264325,0.05826966555504649,2.903048680439392,0.06003117508550239,3.1980272116091495
0.05630849057608914,2.37321925908563,0.04928461382741829,2.3292971222178416,0.06197892538649219,3.039707640346485,0.07643389411551613,4.001404690113683
0.0602115558775584,2.4443466123997144,0.06021507186464514,2.624576110465922,0.07037179965266308,3.2584425242656394,0.09303073825074312,4.755635061849409
0.07113679320668674,2.4720121035191838,0.07445812246289565,2.7233497767880923,0.08227778428886494,3.559214975974088,0.11294550220015553,5.586435108729237
0.08771936030344032,2.4944014831072803,0.09182177141822132,2.783995226781167,0.10218210682208037,3.854788028596694,0.13403002439881945,6.379043012242027
0.1191284187647165,2.5227382081251264,0.12440154703431813,2.8232933079045797,0.12071828419830166,4.019240333699139,0.1652636031409484,7.412289333773719
0.1624377084287799,2.556926388015812,0.17200257839053024,2.852160627337332,0.14666658853362027,4.129320562131754,0.19376142429440527,8.210601659972085
0.2135502519790745,2.5859087761168595,0.23521043715439438,2.887000863015013,0.17651582726914342,4.201298145050449,0.23591864218971403,9.189590973502241
0.2609563058695675,2.6202312027872185,0.2871032102027552,2.910547321989835,0.23172577431624697,4.263183779579574,0.27670601020701696,9.950075540449832
0.3003635956827939,2.637907028777823,0.3444584420980853,2.9397342766122936,0.2883006701684476,4.292345163386855,0.3227591548845583,10.63427171122026
0.363961729013286,2.6782215498044906,0.41624989079131003,2.9693942913155116,0.34838697166966753,4.316160115921027,0.3746630086194955,11.225814164100706
0.43867965095837275,2.71890045494742,0.46970333592592967,2.9929918919206866,0.4336393236519384,4.351722727127438,0.42578386268472235,11.68079354763097
0.4899870654293232,2.7369662358694598,0.519254994299839,3.0110001385085834,0.5384000767124455,4.387924608713256,0.4683180370137548,11.982569653835089
0.5414898835462458,2.7714229093194973,0.5734887754775879,3.034623309928934,0.6000470502999242,4.411790702877781,0.5190452070703302,12.257306753891557
0.6002105969719891,2.7951931129271124,0.6000205205791789,3.051877217469128,,,0.5670400289802571,12.471877856739507
,,,,,,0.6002067613497126,12.598579115036703


==> reaction_perforated_plate_rateindependent_referenceR2.csv <==
u, f
0, 0
0.022536049522145385,1.197890833928211
0.034252277400726616,1.7717318900028776
0.03893898164228558,2.0121913123155437
0.04323274769063573,2.1106389507442174
0.049868161138753614,2.2419323012668197
0.05630849057608914,2.37321925908563
0.0602115558775584,2.4443466123997144
0.07113679320668674,2.4720121035191838
0.08771936030344032,2.4944014831072803
0.1191284187647165,2.5227382081251264
0.1624377084287799,2.556926388015812
0.2609563058695675,2.6202312027872185
0.363961729013286,2.6782215498044906
0.43867965095837275,2.71890045494742
0.5414898835462458,2.7714229093194973
0.6002105969719891,2.7951931129271124


==> reaction_perforated_plate_referenceR2.csv <==
u, f
0, 0
0.022536049522145385,1.197890833928211
0.034252277400726616,1.7717318900028776
0.03893898164228558,2.0121913123155437
0.04323274769063573,2.1106389507442174
0.049868161138753614,2.2419323012668197
0.05630849057608914,2.37321925908563
0.0602115558775584,2.4443466123997144
0.07113679320668674,2.4720121035191838
0.08771936030344032,2.4944014831072803
0.1191284187647165,2.5227382081251264
0.1624377084287799,2.556926388015812
0.2609563058695675,2.6202312027872185
0.363961729013286,2.6782215498044906
0.43867965095837275,2.71890045494742
0.5414898835462458,2.7714229093194973
0.6002105969719891,2.7951931129271124


==> solution_c0_material_benchmark_1d_kelly_k14R2.csv <==
u,eps,x
1.4562e-21,0.01,0
1.0007e-05,0.010014,0.001
2.0028e-05,0.010027,0.002
3.0063e-05,0.010041,0.003
4.0111e-05,0.010054,0.004
5.0172e-05,0.010068,0.005
6.0247e-05,0.010082,0.006
7.0336e-05,0.010095,0.007
8.0438e-05,0.010109,0.008
9.0555e-05,0.010123,0.009
0.00010068,0.010137,0.01
0.00011083,0.010151,0.011
0.00012099,0.010165,0.012
0.00013116,0.010179,0.013
0.00014134,0.010193,0.014
0.00015154,0.010207,0.015
0.00016176,0.010221,0.016
0.00017198,0.010235,0.017
0.00018223,0.010249,0.018
0.00019248,0.010263,0.019
0.00020275,0.010278,0.02
0.00021304,0.010292,0.021
0.00022334,0.010306,0.022
0.00023365,0.01032,0.023
0.00024398,0.010335,0.024
0.00025432,0.010349,0.025
0.00026467,0.010364,0.026
0.00027505,0.010378,0.027
0.00028543,0.010393,0.028
0.00029583,0.010407,0.029
0.00030625,0.010422,0.03
0.00031667,0.010437,0.031
0.00032712,0.010452,0.032
0.00033758,0.010466,0.033
0.00034805,0.010481,0.034
0.00035854,0.010496,0.035
0.00036904,0.010511,0.036
0.00037956,0.010526,0.037
0.00039009,0.010541,0.038
0.00040064,0.010556,0.039
0.00041121,0.010571,0.04
0.00042178,0.010586,0.041
0.00043238,0.010601,0.042
0.00044299,0.010616,0.043
0.00045361,0.010632,0.044
0.00046425,0.010647,0.045
0.0004749,0.010662,0.046
0.00048557,0.010677,0.047
0.00049626,0.010693,0.048
0.00050696,0.010708,0.049
0.00051767,0.010724,0.05
0.00052841,0.010739,0.051
0.00053915,0.010755,0.052
0.00054992,0.010771,0.053
0.00056069,0.010786,0.054
0.00057149,0.010802,0.055
0.0005823,0.010818,0.056
0.00059312,0.010834,0.057
0.00060397,0.01085,0.058
0.00061482,0.010865,0.059
0.0006257,0.010881,0.06
0.00063659,0.010897,0.061
0.00064749,0.010913,0.062
0.00065841,0.01093,0.063
0.00066935,0.010946,0.064
0.0006803,0.010962,0.065
0.00069127,0.010978,0.066
0.00070226,0.010994,0.067
0.00071326,0.011011,0.068
0.00072428,0.011027,0.069
0.00073532,0.011044,0.07
0.00074637,0.01106,0.071
0.00075744,0.011077,0.072
0.00076852,0.011093,0.073
0.00077963,0.01111,0.074
0.00079074,0.011127,0.075
0.00080188,0.011143,0.076
0.00081303,0.01116,0.077
0.0008242,0.011177,0.078
0.00083538,0.011194,0.079
0.00084659,0.011211,0.08
0.00085781,0.011228,0.081
0.00086904,0.011245,0.082
0.0008803,0.011262,0.083
0.00089157,0.011279,0.084
0.00090285,0.011296,0.085
0.00091416,0.011313,0.086
0.00092548,0.011331,0.087
0.00093682,0.011348,0.088
0.00094818,0.011366,0.089
0.00095955,0.011383,0.09
0.00097094,0.011401,0.091
0.00098235,0.011418,0.092
0.00099378,0.011436,0.093
0.0010052,0.011453,0.094
0.0010167,0.011471,0.095
0.0010282,0.011489,0.096
0.0010397,0.011507,0.097
0.0010512,0.011525,0.098
0.0010627,0.011543,0.099
0.0010743,0.011561,0.1
0.0010858,0.011579,0.101
0.0010974,0.011597,0.102
0.001109,0.011615,0.103
0.0011207,0.011633,0.104
0.0011323,0.011652,0.105
0.001144,0.01167,0.106
0.0011556,0.011688,0.107
0.0011673,0.011707,0.108
0.001179,0.011725,0.109
0.0011908,0.011744,0.11
0.0012025,0.011763,0.111
0.0012143,0.011781,0.112
0.0012261,0.0118,0.113
0.0012379,0.011819,0.114
0.0012497,0.011838,0.115
0.0012616,0.011857,0.116
0.0012735,0.011876,0.117
0.0012853,0.011895,0.118
0.0012972,0.011914,0.119
0.0013092,0.011933,0.12
0.0013211,0.011952,0.121
0.0013331,0.011972,0.122
0.0013451,0.011991,0.123
0.0013571,0.012011,0.124
0.0013691,0.01203,0.125
0.0013811,0.01205,0.126
0.0013932,0.012069,0.127
0.0014053,0.012089,0.128
0.0014173,0.012109,0.129
0.0014295,0.012129,0.13
0.0014416,0.012148,0.131
0.0014538,0.012168,0.132
0.0014659,0.012188,0.133
0.0014781,0.012209,0.134
0.0014904,0.012229,0.135
0.0015026,0.012249,0.136
0.0015149,0.012269,0.137
0.0015271,0.01229,0.138
0.0015394,0.01231,0.139
0.0015518,0.01233,0.14
0.0015641,0.012351,0.141
0.0015765,0.012372,0.142
0.0015888,0.012392,0.143
0.0016012,0.012413,0.144
0.0016137,0.012434,0.145
0.0016261,0.012455,0.146
0.0016386,0.012476,0.147
0.0016511,0.012497,0.148
0.0016636,0.012518,0.149
0.0016761,0.012539,0.15
0.0016886,0.01256,0.151
0.0017012,0.012582,0.152
0.0017138,0.012603,0.153
0.0017264,0.012625,0.154
0.0017391,0.012646,0.155
0.0017517,0.012668,0.156
0.0017644,0.01269,0.157
0.0017771,0.012711,0.158
0.0017898,0.012733,0.159
0.0018026,0.012755,0.16
0.0018153,0.012777,0.161
0.0018281,0.012799,0.162
0.0018409,0.012821,0.163
0.0018538,0.012844,0.164
0.0018666,0.012866,0.165
0.0018795,0.012888,0.166
0.0018924,0.012911,0.167
0.0019053,0.012933,0.168
0.0019183,0.012956,0.169
0.0019312,0.012979,0.17
0.0019442,0.013001,0.171
0.0019572,0.013024,0.172
0.0019703,0.013047,0.173
0.0019833,0.01307,0.174
0.0019964,0.013093,0.175
0.0020095,0.013116,0.176
0.0020226,0.01314,0.177
0.0020358,0.013163,0.178
0.002049,0.013187,0.179
0.0020622,0.01321,0.18
0.0020754,0.013234,0.181
0.0020886,0.013257,0.182
0.0021019,0.013281,0.183
0.0021152,0.013305,0.184
0.0021285,0.013329,0.185
0.0021419,0.013353,0.186
0.0021552,0.013377,0.187
0.0021686,0.013401,0.188
0.002182,0.013426,0.189
0.0021955,0.01345,0.19
0.0022089,0.013474,0.191
0.0022224,0.013499,0.192
0.0022359,0.013524,0.193
0.0022495,0.013548,0.194
0.002263,0.013573,0.195
0.0022766,0.013598,0.196
0.0022902,0.013623,0.197
0.0023038,0.013648,0.198
0.0023175,0.013673,0.199
0.0023312,0.013699,0.2
0.0023449,0.013724,0.201
0.0023586,0.013749,0.202
0.0023724,0.013775,0.203
0.0023862,0.013801,0.204
0.0024,0.013826,0.205
0.0024138,0.013852,0.206
0.0024277,0.013878,0.207
0.0024416,0.013904,0.208
0.0024555,0.01393,0.209
0.0024695,0.013957,0.21
0.0024834,0.013983,0.211
0.0024974,0.01401,0.212
0.0025114,0.014036,0.213
0.0025255,0.014063,0.214
0.0025396,0.014089,0.215
0.0025537,0.014116,0.216
0.0025678,0.014143,0.217
0.002582,0.01417,0.218
0.0025961,0.014197,0.219
0.0026104,0.014225,0.22
0.0026246,0.014252,0.221
0.0026389,0.01428,0.222
0.0026532,0.014307,0.223
0.0026675,0.014335,0.224
0.0026818,0.014363,0.225
0.0026962,0.014391,0.226
0.0027106,0.014419,0.227
0.002725,0.014447,0.228
0.0027395,0.014475,0.229
0.002754,0.014503,0.23
0.0027685,0.014532,0.231
0.0027831,0.01456,0.232
0.0027976,0.014589,0.233
0.0028122,0.014618,0.234
0.0028269,0.014647,0.235
0.0028415,0.014676,0.236
0.0028562,0.014705,0.237
0.0028709,0.014734,0.238
0.0028857,0.014763,0.239
0.0029005,0.014793,0.24
0.0029153,0.014822,0.241
0.0029301,0.014852,0.242
0.002945,0.014882,0.243
0.0029599,0.014912,0.244
0.0029748,0.014942,0.245
0.0029898,0.014972,0.246
0.0030047,0.015003,0.247
0.0030198,0.015033,0.248
0.0030348,0.015064,0.249
0.0030499,0.015094,0.25
0.003065,0.015125,0.251
0.0030801,0.015156,0.252
0.0030953,0.015187,0.253
0.0031105,0.015218,0.254
0.0031257,0.01525,0.255
0.003141,0.015281,0.256
0.0031563,0.015313,0.257
0.0031716,0.015344,0.258
0.003187,0.015376,0.259
0.0032024,0.015408,0.26
0.0032178,0.01544,0.261
0.0032333,0.015473,0.262
0.0032488,0.015505,0.263
0.0032643,0.015538,0.264
0.0032798,0.01557,0.265
0.0032954,0.015603,0.266
0.003311,0.015636,0.267
0.0033267,0.015669,0.268
0.0033424,0.015702,0.269
0.0033581,0.015736,0.27
0.0033738,0.015769,0.271
0.0033896,0.015803,0.272
0.0034055,0.015837,0.273
0.0034213,0.01587,0.274
0.0034372,0.015905,0.275
0.0034531,0.015939,0.276
0.0034691,0.015973,0.277
0.0034851,0.016008,0.278
0.0035011,0.016042,0.279
0.0035171,0.016077,0.28
0.0035332,0.016112,0.281
0.0035494,0.016147,0.282
0.0035655,0.016183,0.283
0.0035817,0.016218,0.284
0.003598,0.016254,0.285
0.0036142,0.016289,0.286
0.0036306,0.016325,0.287
0.0036469,0.016361,0.288
0.0036633,0.016397,0.289
0.0036797,0.016434,0.29
0.0036961,0.01647,0.291
0.0037126,0.016507,0.292
0.0037292,0.016544,0.293
0.0037457,0.016581,0.294
0.0037623,0.016618,0.295
0.003779,0.016656,0.296
0.0037956,0.016693,0.297
0.0038123,0.016731,0.298
0.0038291,0.016769,0.299
0.0038459,0.016807,0.3
0.0038627,0.016845,0.301
0.0038796,0.016883,0.302
0.0038965,0.016922,0.303
0.0039134,0.016961,0.304
0.0039304,0.017,0.305
0.0039474,0.017039,0.306
0.0039645,0.017078,0.307
0.0039816,0.017117,0.308
0.0039987,0.017157,0.309
0.0040159,0.017197,0.31
0.0040331,0.017237,0.311
0.0040504,0.017277,0.312
0.0040677,0.017318,0.313
0.004085,0.017358,0.314
0.0041024,0.017399,0.315
0.0041198,0.01744,0.316
0.0041373,0.017481,0.317
0.0041548,0.017522,0.318
0.0041723,0.017564,0.319
0.0041899,0.017606,0.32
0.0042075,0.017648,0.321
0.0042252,0.01769,0.322
0.0042429,0.017732,0.323
0.0042606,0.017775,0.324
0.0042784,0.017817,0.325
0.0042963,0.01786,0.326
0.0043142,0.017904,0.327
0.0043321,0.017947,0.328
0.0043501,0.01799,0.329
0.0043681,0.018034,0.33
0.0043861,0.018078,0.331
0.0044042,0.018123,0.332
0.0044224,0.018167,0.333
0.0044406,0.018212,0.334
0.0044588,0.018257,0.335
0.0044771,0.018302,0.336
0.0044954,0.018347,0.337
0.0045138,0.018392,0.338
0.0045322,0.018438,0.339
0.0045506,0.018484,0.34
0.0045691,0.018531,0.341
0.0045877,0.018577,0.342
0.0046063,0.018624,0.343
0.0046249,0.018671,0.344
0.0046436,0.018718,0.345
0.0046624,0.018765,0.346
0.0046812,0.018813,0.347
0.0047,0.018861,0.348
0.0047189,0.018909,0.349
0.0047378,0.018957,0.35
0.0047568,0.019006,0.351
0.0047758,0.019055,0.352
0.0047949,0.019104,0.353
0.004814,0.019153,0.354
0.0048332,0.019203,0.355
0.0048525,0.019253,0.356
0.0048717,0.019303,0.357
0.0048911,0.019354,0.358
0.0049104,0.019404,0.359
0.0049299,0.019455,0.36
0.0049493,0.019506,0.361
0.0049689,0.019558,0.362
0.0049885,0.01961,0.363
0.0050081,0.019662,0.364
0.0050278,0.019714,0.365
0.0050475,0.019767,0.366
0.0050673,0.01982,0.367
0.0050872,0.019873,0.368
0.0051071,0.019926,0.369
0.005127,0.01998,0.37
0.005147,0.020034,0.371
0.0051671,0.020088,0.372
0.0051872,0.020143,0.373
0.0052074,0.020198,0.374
0.0052276,0.020253,0.375
0.0052479,0.020309,0.376
0.0052682,0.020365,0.377
0.0052886,0.020421,0.378
0.0053091,0.020477,0.379
0.0053296,0.020534,0.38
0.0053501,0.020591,0.381
0.0053707,0.020648,0.382
0.0053914,0.020706,0.383
0.0054122,0.020764,0.384
0.005433,0.020822,0.385
0.0054538,0.020881,0.386
0.0054747,0.02094,0.387
0.0054957,0.021,0.388
0.0055167,0.021059,0.389
0.0055378,0.021119,0.39
0.005559,0.02118,0.391
0.0055802,0.02124,0.392
0.0056014,0.021302,0.393
0.0056228,0.021363,0.394
0.0056442,0.021425,0.395
0.0056656,0.021487,0.396
0.0056871,0.021549,0.397
0.0057087,0.021612,0.398
0.0057304,0.021676,0.399
0.0057521,0.021739,0.4
0.0057738,0.021803,0.401
0.0057957,0.021867,0.402
0.0058176,0.021932,0.403
0.0058395,0.021997,0.404
0.0058616,0.022063,0.405
0.0058837,0.022129,0.406
0.0059058,0.022195,0.407
0.0059281,0.022262,0.408
0.0059503,0.022329,0.409
0.0059727,0.022396,0.41
0.0059951,0.022464,0.411
0.0060176,0.022533,0.412
0.0060402,0.022601,0.413
0.0060628,0.022671,0.414
0.0060855,0.02274,0.415
0.0061083,0.02281,0.416
0.0061312,0.022881,0.417
0.0061541,0.022952,0.418
0.0061771,0.023023,0.419
0.0062001,0.023095,0.42
0.0062233,0.023167,0.421
0.0062465,0.02324,0.422
0.0062697,0.023313,0.423
0.0062931,0.023386,0.424
0.0063165,0.02346,0.425
0.00634,0.023535,0.426
0.0063636,0.02361,0.427
0.0063872,0.023685,0.428
0.006411,0.023761,0.429
0.0064348,0.023838,0.43
0.0064586,0.023915,0.431
0.0064826,0.023992,0.432
0.0065066,0.02407,0.433
0.0065307,0.024149,0.434
0.0065549,0.024228,0.435
0.0065792,0.024307,0.436
0.0066035,0.024387,0.437
0.006628,0.024468,0.438
0.0066525,0.024549,0.439
0.0066771,0.024631,0.44
0.0067017,0.024713,0.441
0.0067265,0.024795,0.442
0.0067513,0.024879,0.443
0.0067762,0.024963,0.444
0.0068012,0.025047,0.445
0.0068263,0.025132,0.446
0.0068515,0.025218,0.447
0.0068768,0.025304,0.448
0.0069021,0.02539,0.449
0.0069275,0.025478,0.45
0.0069531,0.025566,0.451
0.0069787,0.025654,0.452
0.0070044,0.025743,0.453
0.0070302,0.025833,0.454
0.007056,0.025924,0.455
0.007082,0.026015,0.456
0.0071081,0.026106,0.457
0.0071342,0.026199,0.458
0.0071605,0.026292,0.459
0.0071868,0.026385,0.46
0.0072132,0.02648,0.461
0.0072398,0.026575,0.462
0.0072664,0.02667,0.463
0.0072931,0.026767,0.464
0.0073199,0.026864,0.465
0.0073468,0.026961,0.466
0.0073738,0.02706,0.467
0.007401,0.027159,0.468
0.0074282,0.027259,0.469
0.0074555,0.02736,0.47
0.0074829,0.027461,0.471
0.0075104,0.027563,0.472
0.007538,0.027666,0.473
0.0075657,0.02777,0.474
0.0075936,0.027875,0.475
0.0076215,0.02798,0.476
0.0076495,0.028086,0.477
0.0076777,0.028193,0.478
0.0077059,0.028301,0.479
0.0077343,0.028409,0.48
0.0077627,0.028518,0.481
0.0077913,0.028629,0.482
0.00782,0.02874,0.483
0.0078488,0.028852,0.484
0.0078777,0.028964,0.485
0.0079067,0.029078,0.486
0.0079358,0.029193,0.487
0.0079651,0.029308,0.488
0.0079945,0.029425,0.489
0.0080239,0.029542,0.49
0.0080535,0.02966,0.491
0.0080833,0.02978,0.492
0.0081131,0.0299,0.493
0.0081431,0.030021,0.494
0.0081731,0.030143,0.495
0.0082033,0.030266,0.496
0.0082337,0.03039,0.497
0.0082641,0.030516,0.498
0.0082947,0.030642,0.499
0.0083254,0.030769,0.5
0.0083562,0.030898,0.501
0.0083872,0.031027,0.502
0.0084183,0.031157,0.503
0.0084495,0.031289,0.504
0.0084809,0.031422,0.505
0.0085124,0.031556,0.506
0.008544,0.031691,0.507
0.0085757,0.031827,0.508
0.0086076,0.031964,0.509
0.0086397,0.032103,0.51
0.0086718,0.032242,0.511
0.0087042,0.032383,0.512
0.0087366,0.032526,0.513
0.0087692,0.032669,0.514
0.008802,0.032814,0.515
0.0088348,0.03296,0.516
0.0088679,0.033107,0.517
0.0089011,0.033256,0.518
0.0089344,0.033406,0.519
0.0089679,0.033557,0.52
0.0090015,0.03371,0.521
0.0090353,0.033864,0.522
0.0090692,0.034019,0.523
0.0091033,0.034176,0.524
0.0091376,0.034335,0.525
0.009172,0.034495,0.526
0.0092066,0.034656,0.527
0.0092413,0.034819,0.528
0.0092762,0.034983,0.529
0.0093113,0.035149,0.53
0.0093465,0.035317,0.531
0.0093819,0.035486,0.532
0.0094175,0.035657,0.533
0.0094532,0.035829,0.534
0.0094891,0.036004,0.535
0.0095252,0.036179,0.536
0.0095615,0.036357,0.537
0.0095979,0.036536,0.538
0.0096346,0.036717,0.539
0.0096714,0.0369,0.54
0.0097084,0.037085,0.541
0.0097456,0.037272,0.542
0.0097829,0.03746,0.543
0.0098205,0.037651,0.544
0.0098582,0.037843,0.545
0.0098962,0.038037,0.546
0.0099343,0.038234,0.547
0.0099726,0.038432,0.548
0.010011,0.038632,0.549
0.01005,0.038835,0.55
0.010089,0.03904,0.551
0.010128,0.039246,0.552
0.010167,0.039456,0.553
0.010207,0.039667,0.554
0.010247,0.03988,0.555
0.010287,0.040096,0.556
0.010327,0.040314,0.557
0.010367,0.040535,0.558
0.010408,0.040758,0.559
0.010449,0.040984,0.56
0.01049,0.041212,0.561
0.010531,0.041442,0.562
0.010573,0.041675,0.563
0.010615,0.041911,0.564
0.010657,0.04215,0.565
0.010699,0.042391,0.566
0.010741,0.042635,0.567
0.010784,0.042882,0.568
0.010827,0.043131,0.569
0.01087,0.043384,0.57
0.010914,0.04364,0.571
0.010958,0.043898,0.572
0.011002,0.04416,0.573
0.011046,0.044425,0.574
0.011091,0.044693,0.575
0.011135,0.044964,0.576
0.01118,0.045239,0.577
0.011226,0.045517,0.578
0.011272,0.045798,0.579
0.011317,0.046083,0.58
0.011364,0.046371,0.581
0.01141,0.046664,0.582
0.011457,0.046959,0.583
0.011504,0.047259,0.584
0.011552,0.047562,0.585
0.011599,0.04787,0.586
0.011647,0.048181,0.587
0.011696,0.048497,0.588
0.011744,0.048816,0.589
0.011793,0.04914,0.59
0.011843,0.049468,0.591
0.011892,0.049801,0.592
0.011942,0.050138,0.593
0.011992,0.05048,0.594
0.012043,0.050826,0.595
0.012094,0.051177,0.596
0.012145,0.051533,0.597
0.012197,0.051894,0.598
0.012249,0.05226,0.599
0.012302,0.052632,0.6
0.012355,0.053008,0.601
0.012408,0.05339,0.602
0.012461,0.053778,0.603
0.012515,0.054171,0.604
0.01257,0.05457,0.605
0.012624,0.054975,0.606
0.01268,0.055409,0.607
0.012735,0.055804,0.608
0.012791,0.056227,0.609
0.012848,0.056657,0.61
0.012905,0.057094,0.611
0.012962,0.057537,0.612
0.01302,0.057988,0.613
0.013078,0.058445,0.614
0.013137,0.05891,0.615
0.013196,0.059382,0.616
0.013255,0.059862,0.617
0.013315,0.06035,0.618
0.013376,0.060846,0.619
0.013437,0.06135,0.62
0.013499,0.061862,0.621
0.013561,0.062383,0.622
0.013623,0.062913,0.623
0.013687,0.063452,0.624
0.01375,0.064,0.625
0.013815,0.064558,0.626
0.013879,0.065125,0.627
0.013945,0.065703,0.628
0.014011,0.066291,0.629
0.014077,0.06689,0.63
0.014145,0.067499,0.631
0.014212,0.06812,0.632
0.014281,0.068752,0.633
0.01435,0.069396,0.634
0.01442,0.070053,0.635
0.01449,0.070721,0.636
0.014561,0.071403,0.637
0.014633,0.072098,0.638
0.014705,0.072807,0.639
0.014779,0.073529,0.64
0.014852,0.074267,0.641
0.014927,0.075019,0.642
0.015002,0.075786,0.643
0.015079,0.07657,0.644
0.015156,0.077369,0.645
0.015233,0.078186,0.646
0.015312,0.07902,0.647
0.015391,0.079872,0.648
0.015472,0.080743,0.649
0.015553,0.081633,0.65
0.015635,0.082542,0.651
0.015718,0.083472,0.652
0.015802,0.084424,0.653
0.015887,0.085397,0.654
0.015973,0.086393,0.655
0.01606,0.087412,0.656
0.016148,0.088456,0.657
0.016237,0.089526,0.658
0.016327,0.090621,0.659
0.016418,0.091743,0.66
0.01651,0.092894,0.661
0.016604,0.094073,0.662
0.016698,0.095283,0.663
0.016794,0.096525,0.664
0.016891,0.097778,0.665
0.01699,0.099164,0.666
0.01709,0.10002,0.667
0.01719,0.1,0.668
0.01729,0.1,0.669
0.01739,0.1,0.67
0.01749,0.1,0.671
0.01759,0.1,0.672
0.01769,0.1,0.673
0.01779,0.1,0.674
0.01789,0.1,0.675
0.01799,0.1,0.676
0.01809,0.1,0.677
0.01819,0.1,0.678
0.01829,0.1,0.679
0.01839,0.1,0.68
0.01849,0.1,0.681
0.01859,0.1,0.682
0.01869,0.1,0.683
0.01879,0.1,0.684
0.01889,0.1,0.685
0.01899,0.1,0.686
0.01909,0.1,0.687
0.01919,0.1,0.688
0.01929,0.1,0.689
0.01939,0.1,0.69
0.01949,0.1,0.691
0.01959,0.1,0.692
0.01969,0.1,0.693
0.01979,0.1,0.694
0.01989,0.1,0.695
0.01999,0.1,0.696
0.02009,0.1,0.697
0.02019,0.1,0.698
0.02029,0.1,0.699
0.02039,0.1,0.7
0.02049,0.1,0.701
0.02059,0.1,0.702
0.02069,0.1,0.703
0.02079,0.1,0.704
0.02089,0.1,0.705
0.02099,0.1,0.706
0.02109,0.1,0.707
0.02119,0.1,0.708
0.02129,0.1,0.709
0.02139,0.1,0.71
0.02149,0.1,0.711
0.02159,0.1,0.712
0.02169,0.1,0.713
0.02179,0.1,0.714
0.02189,0.1,0.715
0.02199,0.1,0.716
0.02209,0.1,0.717
0.02219,0.1,0.718
0.02229,0.1,0.719
0.02239,0.1,0.72
0.02249,0.1,0.721
0.02259,0.1,0.722
0.02269,0.1,0.723
0.02279,0.1,0.724
0.02289,0.1,0.725
0.02299,0.1,0.726
0.02309,0.1,0.727
0.02319,0.1,0.728
0.02329,0.1,0.729
0.02339,0.1,0.73
0.02349,0.1,0.731
0.02359,0.1,0.732
0.02369,0.1,0.733
0.02379,0.1,0.734
0.02389,0.1,0.735
0.02399,0.1,0.736
0.02409,0.1,0.737
0.02419,0.1,0.738
0.02429,0.1,0.739
0.02439,0.1,0.74
0.02449,0.1,0.741
0.02459,0.1,0.742
0.02469,0.1,0.743
0.02479,0.1,0.744
0.02489,0.1,0.745
0.02499,0.1,0.746
0.02509,0.1,0.747
0.02519,0.1,0.748
0.02529,0.1,0.749
0.02539,0.1,0.75
0.02549,0.1,0.751
0.02559,0.1,0.752
0.02569,0.1,0.753
0.02579,0.1,0.754
0.02589,0.1,0.755
0.02599,0.1,0.756
0.02609,0.1,0.757
0.02619,0.1,0.758
0.02629,0.1,0.759
0.02639,0.1,0.76
0.02649,0.1,0.761
0.02659,0.1,0.762
0.02669,0.1,0.763
0.02679,0.1,0.764
0.02689,0.1,0.765
0.02699,0.1,0.766
0.02709,0.1,0.767
0.02719,0.1,0.768
0.02729,0.1,0.769
0.02739,0.1,0.77
0.02749,0.1,0.771
0.02759,0.1,0.772
0.02769,0.1,0.773
0.02779,0.1,0.774
0.02789,0.1,0.775
0.02799,0.1,0.776
0.02809,0.1,0.777
0.02819,0.1,0.778
0.02829,0.1,0.779
0.02839,0.1,0.78
0.02849,0.1,0.781
0.02859,0.1,0.782
0.02869,0.1,0.783
0.02879,0.1,0.784
0.02889,0.1,0.785
0.02899,0.1,0.786
0.02909,0.1,0.787
0.02919,0.1,0.788
0.02929,0.1,0.789
0.02939,0.1,0.79
0.02949,0.1,0.791
0.02959,0.1,0.792
0.02969,0.1,0.793
0.02979,0.1,0.794
0.02989,0.1,0.795
0.02999,0.1,0.796
0.03009,0.1,0.797
0.03019,0.1,0.798
0.03029,0.1,0.799
0.03039,0.1,0.8
0.03049,0.1,0.801
0.03059,0.1,0.802
0.03069,0.1,0.803
0.03079,0.1,0.804
0.03089,0.1,0.805
0.03099,0.1,0.806
0.03109,0.1,0.807
0.03119,0.1,0.808
0.03129,0.1,0.809
0.03139,0.1,0.81
0.03149,0.1,0.811
0.03159,0.1,0.812
0.03169,0.1,0.813
0.03179,0.1,0.814
0.03189,0.1,0.815
0.03199,0.1,0.816
0.03209,0.1,0.817
0.03219,0.1,0.818
0.03229,0.1,0.819
0.03239,0.1,0.82
0.03249,0.1,0.821
0.03259,0.1,0.822
0.03269,0.1,0.823
0.03279,0.1,0.824
0.03289,0.1,0.825
0.03299,0.1,0.826
0.03309,0.1,0.827
0.03319,0.1,0.828
0.03329,0.1,0.829
0.03339,0.1,0.83
0.03349,0.1,0.831
0.03359,0.1,0.832
0.03369,0.1,0.833
0.03379,0.1,0.834
0.03389,0.1,0.835
0.03399,0.1,0.836
0.03409,0.1,0.837
0.03419,0.1,0.838
0.03429,0.1,0.839
0.03439,0.1,0.84
0.03449,0.1,0.841
0.03459,0.1,0.842
0.03469,0.1,0.843
0.03479,0.1,0.844
0.03489,0.1,0.845
0.03499,0.1,0.846
0.03509,0.1,0.847
0.03519,0.1,0.848
0.03529,0.1,0.849
0.03539,0.1,0.85
0.03549,0.1,0.851
0.03559,0.1,0.852
0.03569,0.1,0.853
0.03579,0.1,0.854
0.03589,0.1,0.855
0.03599,0.1,0.856
0.03609,0.1,0.857
0.03619,0.1,0.858
0.03629,0.1,0.859
0.03639,0.1,0.86
0.03649,0.1,0.861
0.03659,0.1,0.862
0.03669,0.1,0.863
0.03679,0.1,0.864
0.03689,0.1,0.865
0.03699,0.1,0.866
0.03709,0.1,0.867
0.03719,0.1,0.868
0.03729,0.1,0.869
0.03739,0.1,0.87
0.03749,0.1,0.871
0.03759,0.1,0.872
0.03769,0.1,0.873
0.03779,0.1,0.874
0.03789,0.1,0.875
0.03799,0.1,0.876
0.03809,0.1,0.877
0.03819,0.1,0.878
0.03829,0.1,0.879
0.03839,0.1,0.88
0.03849,0.1,0.881
0.03859,0.1,0.882
0.03869,0.1,0.883
0.03879,0.1,0.884
0.03889,0.1,0.885
0.03899,0.1,0.886
0.03909,0.1,0.887
0.03919,0.1,0.888
0.03929,0.1,0.889
0.03939,0.1,0.89
0.03949,0.1,0.891
0.03959,0.1,0.892
0.03969,0.1,0.893
0.03979,0.1,0.894
0.03989,0.1,0.895
0.03999,0.1,0.896
0.04009,0.1,0.897
0.04019,0.1,0.898
0.04029,0.1,0.899
0.04039,0.1,0.9
0.04049,0.1,0.901
0.04059,0.1,0.902
0.04069,0.1,0.903
0.04079,0.1,0.904
0.04089,0.1,0.905
0.04099,0.1,0.906
0.04109,0.1,0.907
0.04119,0.1,0.908
0.04129,0.1,0.909
0.04139,0.1,0.91
0.04149,0.1,0.911
0.04159,0.1,0.912
0.04169,0.1,0.913
0.04179,0.1,0.914
0.04189,0.1,0.915
0.04199,0.1,0.916
0.04209,0.1,0.917
0.04219,0.1,0.918
0.04229,0.1,0.919
0.04239,0.1,0.92
0.04249,0.1,0.921
0.04259,0.1,0.922
0.04269,0.1,0.923
0.04279,0.1,0.924
0.04289,0.1,0.925
0.04299,0.1,0.926
0.04309,0.1,0.927
0.04319,0.1,0.928
0.04329,0.1,0.929
0.04339,0.1,0.93
0.04349,0.1,0.931
0.04359,0.1,0.932
0.04369,0.1,0.933
0.04379,0.1,0.934
0.04389,0.1,0.935
0.04399,0.1,0.936
0.04409,0.1,0.937
0.04419,0.1,0.938
0.04429,0.1,0.939
0.04439,0.1,0.94
0.04449,0.1,0.941
0.04459,0.1,0.942
0.04469,0.1,0.943
0.04479,0.1,0.944
0.04489,0.1,0.945
0.04499,0.1,0.946
0.04509,0.1,0.947
0.04519,0.1,0.948
0.04529,0.1,0.949
0.04539,0.1,0.95
0.04549,0.1,0.951
0.04559,0.1,0.952
0.04569,0.1,0.953
0.04579,0.1,0.954
0.04589,0.1,0.955
0.04599,0.1,0.956
0.04609,0.1,0.957
0.04619,0.1,0.958
0.04629,0.1,0.959
0.04639,0.1,0.96
0.04649,0.1,0.961
0.04659,0.1,0.962
0.04669,0.1,0.963
0.04679,0.1,0.964
0.04689,0.1,0.965
0.04699,0.1,0.966
0.04709,0.1,0.967
0.04719,0.1,0.968
0.04729,0.1,0.969
0.04739,0.1,0.97
0.04749,0.1,0.971
0.04759,0.1,0.972
0.04769,0.1,0.973
0.04779,0.1,0.974
0.04789,0.1,0.975
0.04799,0.1,0.976
0.04809,0.1,0.977
0.04819,0.1,0.978
0.04829,0.1,0.979
0.04839,0.1,0.98
0.04849,0.1,0.981
0.04859,0.1,0.982
0.04869,0.1,0.983
0.04879,0.1,0.984
0.04889,0.1,0.985
0.04899,0.1,0.986
0.04909,0.1,0.987
0.04919,0.1,0.988
0.04929,0.1,0.989
0.04939,0.1,0.99
0.04949,0.1,0.991
0.04959,0.1,0.992
0.04969,0.1,0.993
0.04979,0.1,0.994
0.04989,0.1,0.995
0.04999,0.1,0.996
0.05009,0.1,0.997
0.05019,0.1,0.998
0.05029,0.1,0.999
0.05039,0.1,1


==> solution_c0_material_benchmark_1d_pfem_p20R2.csv <==
u,eps,x
-6.8218e-15,0.011031,0
1.0579e-06,0.010988,0.0001
2.1122e-06,0.010946,0.0002
3.163e-06,0.010905,0.0003
4.2103e-06,0.010864,0.0004
5.2542e-06,0.010825,0.0005
6.2949e-06,0.010787,0.0006
7.3324e-06,0.010749,0.0007
8.3668e-06,0.010712,0.0008
9.3982e-06,0.010677,0.0009
1.0427e-05,0.010642,0.001
1.1452e-05,0.010607,0.0011
1.2475e-05,0.010574,0.0012
1.3495e-05,0.010542,0.0013
1.4512e-05,0.01051,0.0014
1.5527e-05,0.010479,0.0015
1.6539e-05,0.010449,0.0016
1.7549e-05,0.010419,0.0017
1.8557e-05,0.010391,0.0018
1.9562e-05,0.010363,0.0019
2.0565e-05,0.010336,0.002
2.1566e-05,0.010309,0.0021
2.2565e-05,0.010283,0.0022
2.3562e-05,0.010258,0.0023
2.4556e-05,0.010234,0.0024
2.5549e-05,0.01021,0.0025
2.654e-05,0.010187,0.0026
2.753e-05,0.010165,0.0027
2.8517e-05,0.010143,0.0028
2.9503e-05,0.010122,0.0029
3.0488e-05,0.010102,0.003
3.147e-05,0.010082,0.0031
3.2452e-05,0.010063,0.0032
3.3432e-05,0.010044,0.0033
3.441e-05,0.010026,0.0034
3.5388e-05,0.010009,0.0035
3.6363e-05,0.0099917,0.0036
3.7338e-05,0.0099754,0.0037
3.8312e-05,0.0099596,0.0038
3.9284e-05,0.0099444,0.0039
4.0256e-05,0.0099297,0.004
4.1226e-05,0.0099155,0.0041
4.2196e-05,0.0099018,0.0042
4.3164e-05,0.0098887,0.0043
4.4132e-05,0.009876,0.0044
4.5099e-05,0.0098638,0.0045
4.6065e-05,0.0098521,0.0046
4.703e-05,0.0098409,0.0047
4.7994e-05,0.0098302,0.0048
4.8958e-05,0.0098198,0.0049
4.9922e-05,0.00981,0.005
5.0884e-05,0.0098006,0.0051
5.1847e-05,0.0097916,0.0052
5.2808e-05,0.009783,0.0053
5.377e-05,0.0097749,0.0054
5.473e-05,0.0097672,0.0055
5.5691e-05,0.0097599,0.0056
5.6651e-05,0.0097529,0.0057
5.7611e-05,0.0097464,0.0058
5.857e-05,0.0097402,0.0059
5.9529e-05,0.0097344,0.006
6.0488e-05,0.009729,0.0061
6.1447e-05,0.009724,0.0062
6.2406e-05,0.0097192,0.0063
6.3364e-05,0.0097149,0.0064
6.4323e-05,0.0097109,0.0065
6.5281e-05,0.0097072,0.0066
6.6239e-05,0.0097038,0.0067
6.7198e-05,0.0097008,0.0068
6.8156e-05,0.009698,0.0069
6.9115e-05,0.0096956,0.007
7.0073e-05,0.0096935,0.0071
7.1032e-05,0.0096917,0.0072
7.199e-05,0.0096901,0.0073
7.2949e-05,0.0096889,0.0074
7.3908e-05,0.0096879,0.0075
7.4868e-05,0.0096872,0.0076
7.5827e-05,0.0096868,0.0077
7.6787e-05,0.0096866,0.0078
7.7747e-05,0.0096867,0.0079
7.8707e-05,0.009687,0.008
7.9668e-05,0.0096876,0.0081
8.0629e-05,0.0096884,0.0082
8.159e-05,0.0096894,0.0083
8.2552e-05,0.0096907,0.0084
8.3514e-05,0.0096922,0.0085
8.4477e-05,0.0096939,0.0086
8.544e-05,0.0096958,0.0087
8.6403e-05,0.009698,0.0088
8.7367e-05,0.0097003,0.0089
8.8331e-05,0.0097028,0.009
8.9296e-05,0.0097055,0.0091
9.0262e-05,0.0097084,0.0092
9.1228e-05,0.0097115,0.0093
9.2194e-05,0.0097148,0.0094
9.3161e-05,0.0097183,0.0095
9.4129e-05,0.0097219,0.0096
9.5097e-05,0.0097257,0.0097
9.6066e-05,0.0097296,0.0098
9.7035e-05,0.0097337,0.0099
9.8005e-05,0.009738,0.01
9.8976e-05,0.0097424,0.0101
9.9948e-05,0.0097469,0.0102
0.00010092,0.0097516,0.0103
0.00010189,0.0097564,0.0104
0.00010287,0.0097614,0.0105
0.00010384,0.0097665,0.0106
0.00010481,0.0097717,0.0107
0.00010579,0.009777,0.0108
0.00010677,0.0097825,0.0109
0.00010774,0.009788,0.011
0.00010872,0.0097937,0.0111
0.0001097,0.0097995,0.0112
0.00011068,0.0098054,0.0113
0.00011166,0.0098113,0.0114
0.00011264,0.0098174,0.0115
0.00011362,0.0098236,0.0116
0.0001146,0.0098298,0.0117
0.00011559,0.0098362,0.0118
0.00011657,0.0098426,0.0119
0.00011756,0.0098491,0.012
0.00011854,0.0098557,0.0121
0.00011953,0.0098624,0.0122
0.00012052,0.0098691,0.0123
0.0001215,0.0098759,0.0124
0.00012249,0.0098827,0.0125
0.00012348,0.0098897,0.0126
0.00012447,0.0098967,0.0127
0.00012546,0.0099037,0.0128
0.00012646,0.0099108,0.0129
0.00012745,0.0099179,0.013
0.00012844,0.0099251,0.0131
0.00012944,0.0099324,0.0132
0.00013043,0.0099396,0.0133
0.00013143,0.009947,0.0134
0.00013243,0.0099543,0.0135
0.00013343,0.0099617,0.0136
0.00013443,0.0099691,0.0137
0.00013543,0.0099766,0.0138
0.00013643,0.0099841,0.0139
0.00013743,0.0099916,0.014
0.00013843,0.0099991,0.0141
0.00013944,0.010007,0.0142
0.00014044,0.010014,0.0143
0.00014145,0.010022,0.0144
0.00014245,0.010029,0.0145
0.00014346,0.010037,0.0146
0.00014447,0.010045,0.0147
0.00014548,0.010052,0.0148
0.00014648,0.01006,0.0149
0.0001475,0.010068,0.015
0.00014851,0.010075,0.0151
0.00014952,0.010083,0.0152
0.00015053,0.010091,0.0153
0.00015155,0.010098,0.0154
0.00015256,0.010106,0.0155
0.00015358,0.010114,0.0156
0.00015459,0.010121,0.0157
0.00015561,0.010129,0.0158
0.00015663,0.010137,0.0159
0.00015765,0.010144,0.016
0.00015867,0.010152,0.0161
0.00015969,0.010159,0.0162
0.00016071,0.010167,0.0163
0.00016173,0.010174,0.0164
0.00016276,0.010182,0.0165
0.00016378,0.010189,0.0166
0.00016481,0.010197,0.0167
0.00016583,0.010204,0.0168
0.00016686,0.010212,0.0169
0.00016789,0.010219,0.017
0.00016891,0.010227,0.0171
0.00016994,0.010234,0.0172
0.00017097,0.010241,0.0173
0.000172,0.010249,0.0174
0.00017303,0.010256,0.0175
0.00017407,0.010263,0.0176
0.0001751,0.01027,0.0177
0.00017613,0.010278,0.0178
0.00017717,0.010285,0.0179
0.0001782,0.010292,0.018
0.00017924,0.010299,0.0181
0.00018028,0.010306,0.0182
0.00018131,0.010313,0.0183
0.00018235,0.01032,0.0184
0.00018339,0.010327,0.0185
0.00018443,0.010333,0.0186
0.00018547,0.01034,0.0187
0.00018651,0.010347,0.0188
0.00018755,0.010354,0.0189
0.0001886,0.01036,0.019
0.00018964,0.010367,0.0191
0.00019068,0.010374,0.0192
0.00019173,0.01038,0.0193
0.00019278,0.010387,0.0194
0.00019382,0.010393,0.0195
0.00019487,0.010399,0.0196
0.00019592,0.010406,0.0197
0.00019696,0.010412,0.0198
0.00019801,0.010418,0.0199
0.00019906,0.010424,0.02
0.00020011,0.010431,0.0201
0.00020116,0.010437,0.0202
0.00020221,0.010443,0.0203
0.00020327,0.010449,0.0204
0.00020432,0.010455,0.0205
0.00020537,0.01046,0.0206
0.00020643,0.010466,0.0207
0.00020748,0.010472,0.0208
0.00020854,0.010478,0.0209
0.00020959,0.010483,0.021
0.00021065,0.010489,0.0211
0.00021171,0.010494,0.0212
0.00021276,0.0105,0.0213
0.00021382,0.010505,0.0214
0.00021488,0.01051,0.0215
0.00021594,0.010516,0.0216
0.000217,0.010521,0.0217
0.00021806,0.010526,0.0218
0.00021912,0.010531,0.0219
0.00022018,0.010536,0.022
0.00022124,0.010541,0.0221
0.0002223,0.010546,0.0222
0.00022337,0.010551,0.0223
0.00022443,0.010556,0.0224
0.00022549,0.010561,0.0225
0.00022656,0.010565,0.0226
0.00022762,0.01057,0.0227
0.00022869,0.010574,0.0228
0.00022975,0.010579,0.0229
0.00023082,0.010583,0.023
0.00023189,0.010588,0.0231
0.00023295,0.010592,0.0232
0.00023402,0.010596,0.0233
0.00023509,0.0106,0.0234
0.00023616,0.010604,0.0235
0.00023723,0.010609,0.0236
0.00023829,0.010612,0.0237
0.00023936,0.010616,0.0238
0.00024043,0.01062,0.0239
0.0002415,0.010624,0.024
0.00024257,0.010628,0.0241
0.00024365,0.010632,0.0242
0.00024472,0.010635,0.0243
0.00024579,0.010639,0.0244
0.00024686,0.010642,0.0245
0.00024793,0.010646,0.0246
0.00024901,0.010649,0.0247
0.00025008,0.010652,0.0248
0.00025115,0.010656,0.0249
0.00025223,0.010659,0.025
0.0002533,0.010662,0.0251
0.00025438,0.010665,0.0252
0.00025545,0.010668,0.0253
0.00025652,0.010671,0.0254
0.0002576,0.010674,0.0255
0.00025868,0.010677,0.0256
0.00025975,0.010679,0.0257
0.00026083,0.010682,0.0258
0.0002619,0.010685,0.0259
0.00026298,0.010687,0.026
0.00026406,0.01069,0.0261
0.00026513,0.010692,0.0262
0.00026621,0.010695,0.0263
0.00026729,0.010697,0.0264
0.00026837,0.0107,0.0265
0.00026944,0.010702,0.0266
0.00027052,0.010704,0.0267
0.0002716,0.010706,0.0268
0.00027268,0.010708,0.0269
0.00027376,0.01071,0.027
0.00027484,0.010712,0.0271
0.00027592,0.010714,0.0272
0.000277,0.010716,0.0273
0.00027808,0.010718,0.0274
0.00027915,0.010719,0.0275
0.00028023,0.010721,0.0276
0.00028131,0.010723,0.0277
0.00028239,0.010724,0.0278
0.00028347,0.010726,0.0279
0.00028455,0.010727,0.028
0.00028564,0.010729,0.0281
0.00028672,0.01073,0.0282
0.0002878,0.010731,0.0283
0.00028888,0.010733,0.0284
0.00028996,0.010734,0.0285
0.00029104,0.010735,0.0286
0.00029212,0.010736,0.0287
0.0002932,0.010737,0.0288
0.00029428,0.010738,0.0289
0.00029536,0.010739,0.029
0.00029645,0.01074,0.0291
0.00029753,0.010741,0.0292
0.00029861,0.010742,0.0293
0.00029969,0.010742,0.0294
0.00030077,0.010743,0.0295
0.00030185,0.010744,0.0296
0.00030294,0.010744,0.0297
0.00030402,0.010745,0.0298
0.0003051,0.010746,0.0299
0.00030618,0.010746,0.03
0.00030726,0.010746,0.0301
0.00030834,0.010747,0.0302
0.00030943,0.010747,0.0303
0.00031051,0.010747,0.0304
0.00031159,0.010748,0.0305
0.00031267,0.010748,0.0306
0.00031375,0.010748,0.0307
0.00031484,0.010748,0.0308
0.00031592,0.010748,0.0309
0.000317,0.010748,0.031
0.00031808,0.010748,0.0311
0.00031916,0.010748,0.0312
0.00032025,0.010748,0.0313
0.00032133,0.010748,0.0314
0.00032241,0.010748,0.0315
0.00032349,0.010748,0.0316
0.00032457,0.010748,0.0317
0.00032565,0.010747,0.0318
0.00032673,0.010747,0.0319
0.00032782,0.010747,0.032
0.0003289,0.010746,0.0321
0.00032998,0.010746,0.0322
0.00033106,0.010745,0.0323
0.00033214,0.010745,0.0324
0.00033322,0.010744,0.0325
0.0003343,0.010744,0.0326
0.00033538,0.010743,0.0327
0.00033647,0.010743,0.0328
0.00033755,0.010742,0.0329
0.00033863,0.010741,0.033
0.00033971,0.01074,0.0331
0.00034079,0.01074,0.0332
0.00034187,0.010739,0.0333
0.00034295,0.010738,0.0334
0.00034403,0.010737,0.0335
0.00034511,0.010736,0.0336
0.00034619,0.010736,0.0337
0.00034727,0.010735,0.0338
0.00034835,0.010734,0.0339
0.00034943,0.010733,0.034
0.00035051,0.010732,0.0341
0.00035159,0.010731,0.0342
0.00035266,0.01073,0.0343
0.00035374,0.010728,0.0344
0.00035482,0.010727,0.0345
0.0003559,0.010726,0.0346
0.00035698,0.010725,0.0347
0.00035806,0.010724,0.0348
0.00035914,0.010723,0.0349
0.00036021,0.010721,0.035
0.00036129,0.01072,0.0351
0.00036237,0.010719,0.0352
0.00036345,0.010718,0.0353
0.00036452,0.010716,0.0354
0.0003656,0.010715,0.0355
0.00036668,0.010714,0.0356
0.00036776,0.010712,0.0357
0.00036883,0.010711,0.0358
0.00036991,0.010709,0.0359
0.00037099,0.010708,0.036
0.00037206,0.010706,0.0361
0.00037314,0.010705,0.0362
0.00037421,0.010703,0.0363
0.00037529,0.010702,0.0364
0.00037637,0.0107,0.0365
0.00037744,0.010699,0.0366
0.00037852,0.010697,0.0367
0.00037959,0.010696,0.0368
0.00038067,0.010694,0.0369
0.00038174,0.010693,0.037
0.00038281,0.010691,0.0371
0.00038389,0.010689,0.0372
0.00038496,0.010688,0.0373
0.00038604,0.010686,0.0374
0.00038711,0.010684,0.0375
0.00038818,0.010683,0.0376
0.00038926,0.010681,0.0377
0.00039033,0.010679,0.0378
0.0003914,0.010678,0.0379
0.00039248,0.010676,0.038
0.00039355,0.010674,0.0381
0.00039462,0.010672,0.0382
0.00039569,0.010671,0.0383
0.00039676,0.010669,0.0384
0.00039784,0.010667,0.0385
0.00039891,0.010665,0.0386
0.00039998,0.010664,0.0387
0.00040105,0.010662,0.0388
0.00040212,0.01066,0.0389
0.00040319,0.010658,0.039
0.00040426,0.010657,0.0391
0.00040533,0.010655,0.0392
0.0004064,0.010653,0.0393
0.00040747,0.010651,0.0394
0.00040854,0.010649,0.0395
0.00040961,0.010647,0.0396
0.00041068,0.010646,0.0397
0.00041175,0.010644,0.0398
0.00041282,0.010642,0.0399
0.00041388,0.01064,0.04
0.00041495,0.010638,0.0401
0.00041602,0.010637,0.0402
0.00041709,0.010635,0.0403
0.00041816,0.010633,0.0404
0.00041922,0.010631,0.0405
0.00042029,0.010629,0.0406
0.00042136,0.010627,0.0407
0.00042242,0.010626,0.0408
0.00042349,0.010624,0.0409
0.00042456,0.010622,0.041
0.00042562,0.01062,0.0411
0.00042669,0.010618,0.0412
0.00042776,0.010617,0.0413
0.00042882,0.010615,0.0414
0.00042989,0.010613,0.0415
0.00043095,0.010611,0.0416
0.00043202,0.010609,0.0417
0.00043308,0.010608,0.0418
0.00043415,0.010606,0.0419
0.00043521,0.010604,0.042
0.00043627,0.010602,0.0421
0.00043734,0.010601,0.0422
0.0004384,0.010599,0.0423
0.00043946,0.010597,0.0424
0.00044053,0.010595,0.0425
0.00044159,0.010594,0.0426
0.00044265,0.010592,0.0427
0.00044372,0.01059,0.0428
0.00044478,0.010588,0.0429
0.00044584,0.010587,0.043
0.0004469,0.010585,0.0431
0.00044796,0.010583,0.0432
0.00044903,0.010582,0.0433
0.00045009,0.01058,0.0434
0.00045115,0.010578,0.0435
0.00045221,0.010577,0.0436
0.00045327,0.010575,0.0437
0.00045433,0.010573,0.0438
0.00045539,0.010572,0.0439
0.00045645,0.01057,0.044
0.00045751,0.010569,0.0441
0.00045857,0.010567,0.0442
0.00045963,0.010566,0.0443
0.00046069,0.010564,0.0444
0.00046175,0.010562,0.0445
0.00046281,0.010561,0.0446
0.00046387,0.010559,0.0447
0.00046493,0.010558,0.0448
0.00046599,0.010556,0.0449
0.00046704,0.010555,0.045
0.0004681,0.010554,0.0451
0.00046916,0.010552,0.0452
0.00047022,0.010551,0.0453
0.00047128,0.010549,0.0454
0.00047233,0.010548,0.0455
0.00047339,0.010547,0.0456
0.00047445,0.010545,0.0457
0.00047551,0.010544,0.0458
0.00047656,0.010543,0.0459
0.00047762,0.010541,0.046
0.00047868,0.01054,0.0461
0.00047973,0.010539,0.0462
0.00048079,0.010537,0.0463
0.00048185,0.010536,0.0464
0.0004829,0.010535,0.0465
0.00048396,0.010534,0.0466
0.00048501,0.010533,0.0467
0.00048607,0.010531,0.0468
0.00048713,0.01053,0.0469
0.00048818,0.010529,0.047
0.00048924,0.010528,0.0471
0.00049029,0.010527,0.0472
0.00049135,0.010526,0.0473
0.0004924,0.010525,0.0474
0.00049346,0.010524,0.0475
0.00049451,0.010523,0.0476
0.00049556,0.010522,0.0477
0.00049662,0.010521,0.0478
0.00049767,0.01052,0.0479
0.00049873,0.010519,0.048
0.00049978,0.010518,0.0481
0.00050084,0.010517,0.0482
0.00050189,0.010516,0.0483
0.00050294,0.010515,0.0484
0.000504,0.010515,0.0485
0.00050505,0.010514,0.0486
0.0005061,0.010513,0.0487
0.00050716,0.010512,0.0488
0.00050821,0.010512,0.0489
0.00050926,0.010511,0.049
0.00051032,0.01051,0.0491
0.00051137,0.010509,0.0492
0.00051242,0.010509,0.0493
0.00051347,0.010508,0.0494
0.00051453,0.010508,0.0495
0.00051558,0.010507,0.0496
0.00051663,0.010506,0.0497
0.00051768,0.010506,0.0498
0.00051874,0.010505,0.0499
0.00051979,0.010505,0.05
0.00052084,0.010504,0.0501
0.00052189,0.010504,0.0502
0.00052294,0.010504,0.0503
0.000524,0.010503,0.0504
0.00052505,0.010503,0.0505
0.0005261,0.010502,0.0506
0.00052715,0.010502,0.0507
0.0005282,0.010502,0.0508
0.00052926,0.010502,0.0509
0.00053031,0.010501,0.051
0.00053136,0.010501,0.0511
0.00053241,0.010501,0.0512
0.00053346,0.010501,0.0513
0.00053451,0.010501,0.0514
0.00053557,0.0105,0.0515
0.00053662,0.0105,0.0516
0.00053767,0.0105,0.0517
0.00053872,0.0105,0.0518
0.00053977,0.0105,0.0519
0.00054082,0.0105,0.052
0.00054187,0.0105,0.0521
0.00054292,0.0105,0.0522
0.00054398,0.0105,0.0523
0.00054503,0.0105,0.0524
0.00054608,0.0105,0.0525
0.00054713,0.010501,0.0526
0.00054818,0.010501,0.0527
0.00054923,0.010501,0.0528
0.00055028,0.010501,0.0529
0.00055134,0.010501,0.053
0.00055239,0.010502,0.0531
0.00055344,0.010502,0.0532
0.00055449,0.010502,0.0533
0.00055554,0.010503,0.0534
0.00055659,0.010503,0.0535
0.00055764,0.010504,0.0536
0.00055869,0.010504,0.0537
0.00055975,0.010504,0.0538
0.0005608,0.010505,0.0539
0.00056185,0.010505,0.054
0.0005629,0.010506,0.0541
0.00056395,0.010506,0.0542
0.000565,0.010507,0.0543
0.00056606,0.010508,0.0544
0.00056711,0.010508,0.0545
0.00056816,0.010509,0.0546
0.00056921,0.01051,0.0547
0.00057026,0.01051,0.0548
0.00057131,0.010511,0.0549
0.00057237,0.010512,0.055
0.00057342,0.010513,0.0551
0.00057447,0.010513,0.0552
0.00057552,0.010514,0.0553
0.00057657,0.010515,0.0554
0.00057763,0.010516,0.0555
0.00057868,0.010517,0.0556
0.00057973,0.010518,0.0557
0.00058078,0.010519,0.0558
0.00058184,0.01052,0.0559
0.00058289,0.010521,0.056
0.00058394,0.010522,0.0561
0.000585,0.010523,0.0562
0.00058605,0.010524,0.0563
0.0005871,0.010525,0.0564
0.00058815,0.010526,0.0565
0.00058921,0.010528,0.0566
0.00059026,0.010529,0.0567
0.00059131,0.01053,0.0568
0.00059237,0.010531,0.0569
0.00059342,0.010533,0.057
0.00059448,0.010534,0.0571
0.00059553,0.010535,0.0572
0.00059658,0.010536,0.0573
0.00059764,0.010538,0.0574
0.00059869,0.010539,0.0575
0.00059975,0.010541,0.0576
0.0006008,0.010542,0.0577
0.00060186,0.010544,0.0578
0.00060291,0.010545,0.0579
0.00060397,0.010547,0.058
0.00060502,0.010548,0.0581
0.00060608,0.01055,0.0582
0.00060713,0.010551,0.0583
0.00060819,0.010553,0.0584
0.00060924,0.010555,0.0585
0.0006103,0.010556,0.0586
0.00061136,0.010558,0.0587
0.00061241,0.01056,0.0588
0.00061347,0.010561,0.0589
0.00061452,0.010563,0.059
0.00061558,0.010565,0.0591
0.00061664,0.010567,0.0592
0.00061769,0.010569,0.0593
0.00061875,0.010571,0.0594
0.00061981,0.010572,0.0595
0.00062087,0.010574,0.0596
0.00062192,0.010576,0.0597
0.00062298,0.010578,0.0598
0.00062404,0.01058,0.0599
0.0006251,0.010582,0.06
0.00062616,0.010584,0.0601
0.00062722,0.010586,0.0602
0.00062828,0.010588,0.0603
0.00062933,0.010591,0.0604
0.00063039,0.010593,0.0605
0.00063145,0.010595,0.0606
0.00063251,0.010597,0.0607
0.00063357,0.010599,0.0608
0.00063463,0.010601,0.0609
0.00063569,0.010604,0.061
0.00063675,0.010606,0.0611
0.00063781,0.010608,0.0612
0.00063888,0.01061,0.0613
0.00063994,0.010613,0.0614
0.000641,0.010615,0.0615
0.00064206,0.010617,0.0616
0.00064312,0.01062,0.0617
0.00064418,0.010622,0.0618
0.00064525,0.010625,0.0619
0.00064631,0.010627,0.062
0.00064737,0.01063,0.0621
0.00064843,0.010632,0.0622
0.0006495,0.010635,0.0623
0.00065056,0.010637,0.0624
0.00065162,0.01064,0.0625
0.00065269,0.010642,0.0626
0.00065375,0.010645,0.0627
0.00065482,0.010647,0.0628
0.00065588,0.01065,0.0629
0.00065695,0.010653,0.063
0.00065801,0.010655,0.0631
0.00065908,0.010658,0.0632
0.00066014,0.010661,0.0633
0.00066121,0.010664,0.0634
0.00066228,0.010666,0.0635
0.00066334,0.010669,0.0636
0.00066441,0.010672,0.0637
0.00066548,0.010675,0.0638
0.00066655,0.010678,0.0639
0.00066761,0.01068,0.064
0.00066868,0.010683,0.0641
0.00066975,0.010686,0.0642
0.00067082,0.010689,0.0643
0.00067189,0.010692,0.0644
0.00067296,0.010695,0.0645
0.00067403,0.010698,0.0646
0.00067509,0.010701,0.0647
0.00067616,0.010704,0.0648
0.00067724,0.010707,0.0649
0.00067831,0.01071,0.065
0.00067938,0.010713,0.0651
0.00068045,0.010716,0.0652
0.00068152,0.010719,0.0653
0.00068259,0.010722,0.0654
0.00068366,0.010725,0.0655
0.00068474,0.010728,0.0656
0.00068581,0.010732,0.0657
0.00068688,0.010735,0.0658
0.00068795,0.010738,0.0659
0.00068903,0.010741,0.066
0.0006901,0.010744,0.0661
0.00069118,0.010748,0.0662
0.00069225,0.010751,0.0663
0.00069333,0.010754,0.0664
0.0006944,0.010757,0.0665
0.00069548,0.010761,0.0666
0.00069655,0.010764,0.0667
0.00069763,0.010767,0.0668
0.00069871,0.010771,0.0669
0.00069978,0.010774,0.067
0.00070086,0.010777,0.0671
0.00070194,0.010781,0.0672
0.00070302,0.010784,0.0673
0.00070409,0.010788,0.0674
0.00070517,0.010791,0.0675
0.00070625,0.010794,0.0676
0.00070733,0.010798,0.0677
0.00070841,0.010801,0.0678
0.00070949,0.010805,0.0679
0.00071057,0.010808,0.068
0.00071165,0.010812,0.0681
0.00071273,0.010815,0.0682
0.00071381,0.010819,0.0683
0.00071489,0.010822,0.0684
0.00071598,0.010826,0.0685
0.00071706,0.010829,0.0686
0.00071814,0.010833,0.0687
0.00071923,0.010837,0.0688
0.00072031,0.01084,0.0689
0.00072139,0.010844,0.069
0.00072248,0.010847,0.0691
0.00072356,0.010851,0.0692
0.00072465,0.010855,0.0693
0.00072573,0.010858,0.0694
0.00072682,0.010862,0.0695
0.0007279,0.010866,0.0696
0.00072899,0.010869,0.0697
0.00073008,0.010873,0.0698
0.00073116,0.010877,0.0699
0.00073225,0.01088,0.07
0.00073334,0.010884,0.0701
0.00073443,0.010888,0.0702
0.00073551,0.010892,0.0703
0.0007366,0.010895,0.0704
0.00073769,0.010899,0.0705
0.00073878,0.010903,0.0706
0.00073987,0.010907,0.0707
0.00074096,0.010911,0.0708
0.00074205,0.010914,0.0709
0.00074314,0.010918,0.071
0.00074424,0.010922,0.0711
0.00074533,0.010926,0.0712
0.00074642,0.01093,0.0713
0.00074751,0.010933,0.0714
0.00074861,0.010937,0.0715
0.0007497,0.010941,0.0716
0.00075079,0.010945,0.0717
0.00075189,0.010949,0.0718
0.00075298,0.010953,0.0719
0.00075408,0.010957,0.072
0.00075517,0.010961,0.0721
0.00075627,0.010964,0.0722
0.00075736,0.010968,0.0723
0.00075846,0.010972,0.0724
0.00075956,0.010976,0.0725
0.00076066,0.01098,0.0726
0.00076175,0.010984,0.0727
0.00076285,0.010988,0.0728
0.00076395,0.010992,0.0729
0.00076505,0.010996,0.073
0.00076615,0.011,0.0731
0.00076725,0.011004,0.0732
0.00076835,0.011008,0.0733
0.00076945,0.011012,0.0734
0.00077055,0.011016,0.0735
0.00077165,0.01102,0.0736
0.00077275,0.011023,0.0737
0.00077385,0.011027,0.0738
0.00077496,0.011031,0.0739
0.00077606,0.011035,0.074
0.00077716,0.011039,0.0741
0.00077827,0.011043,0.0742
0.00077937,0.011047,0.0743
0.00078047,0.011051,0.0744
0.00078158,0.011055,0.0745
0.00078268,0.011059,0.0746
0.00078379,0.011063,0.0747
0.0007849,0.011067,0.0748
0.000786,0.011071,0.0749
0.00078711,0.011075,0.075
0.00078822,0.011079,0.0751
0.00078932,0.011083,0.0752
0.00079043,0.011087,0.0753
0.00079154,0.011092,0.0754
0.00079265,0.011096,0.0755
0.00079376,0.0111,0.0756
0.00079487,0.011104,0.0757
0.00079598,0.011108,0.0758
0.00079709,0.011112,0.0759
0.0007982,0.011116,0.076
0.00079931,0.01112,0.0761
0.00080042,0.011124,0.0762
0.00080153,0.011128,0.0763
0.00080265,0.011132,0.0764
0.00080376,0.011136,0.0765
0.00080487,0.01114,0.0766
0.00080599,0.011144,0.0767
0.0008071,0.011148,0.0768
0.00080821,0.011152,0.0769
0.00080933,0.011156,0.077
0.00081044,0.01116,0.0771
0.00081156,0.011164,0.0772
0.00081268,0.011168,0.0773
0.00081379,0.011172,0.0774
0.00081491,0.011176,0.0775
0.00081603,0.01118,0.0776
0.00081714,0.011184,0.0777
0.00081826,0.011188,0.0778
0.00081938,0.011192,0.0779
0.0008205,0.011196,0.078
0.00082162,0.0112,0.0781
0.00082274,0.011204,0.0782
0.00082386,0.011208,0.0783
0.00082498,0.011212,0.0784
0.0008261,0.011216,0.0785
0.00082722,0.01122,0.0786
0.00082834,0.011224,0.0787
0.00082947,0.011228,0.0788
0.00083059,0.011232,0.0789
0.00083171,0.011236,0.079
0.00083283,0.01124,0.0791
0.00083396,0.011244,0.0792
0.00083508,0.011248,0.0793
0.00083621,0.011252,0.0794
0.00083733,0.011256,0.0795
0.00083846,0.01126,0.0796
0.00083958,0.011264,0.0797
0.00084071,0.011268,0.0798
0.00084183,0.011272,0.0799
0.00084296,0.011276,0.08
0.00084409,0.01128,0.0801
0.00084522,0.011284,0.0802
0.00084634,0.011288,0.0803
0.00084747,0.011292,0.0804
0.0008486,0.011295,0.0805
0.00084973,0.011299,0.0806
0.00085086,0.011303,0.0807
0.00085199,0.011307,0.0808
0.00085312,0.011311,0.0809
0.00085425,0.011315,0.081
0.00085538,0.011319,0.0811
0.00085651,0.011323,0.0812
0.00085765,0.011327,0.0813
0.00085878,0.01133,0.0814
0.00085991,0.011334,0.0815
0.00086104,0.011338,0.0816
0.00086218,0.011342,0.0817
0.00086331,0.011346,0.0818
0.00086445,0.01135,0.0819
0.00086558,0.011354,0.082
0.00086672,0.011357,0.0821
0.00086785,0.011361,0.0822
0.00086899,0.011365,0.0823
0.00087012,0.011369,0.0824
0.00087126,0.011373,0.0825
0.0008724,0.011376,0.0826
0.00087353,0.01138,0.0827
0.00087467,0.011384,0.0828
0.00087581,0.011388,0.0829
0.00087695,0.011391,0.083
0.00087809,0.011395,0.0831
0.00087923,0.011399,0.0832
0.00088037,0.011403,0.0833
0.00088151,0.011406,0.0834
0.00088265,0.01141,0.0835
0.00088379,0.011414,0.0836
0.00088493,0.011417,0.0837
0.00088607,0.011421,0.0838
0.00088721,0.011425,0.0839
0.00088835,0.011428,0.084
0.0008895,0.011432,0.0841
0.00089064,0.011436,0.0842
0.00089178,0.011439,0.0843
0.00089293,0.011443,0.0844
0.00089407,0.011447,0.0845
0.00089522,0.01145,0.0846
0.00089636,0.011454,0.0847
0.0008975,0.011457,0.0848
0.00089865,0.011461,0.0849
0.0008998,0.011465,0.085
0.00090094,0.011468,0.0851
0.00090209,0.011472,0.0852
0.00090324,0.011475,0.0853
0.00090438,0.011479,0.0854
0.00090553,0.011482,0.0855
0.00090668,0.011486,0.0856
0.00090783,0.011489,0.0857
0.00090898,0.011493,0.0858
0.00091012,0.011496,0.0859
0.00091127,0.0115,0.086
0.00091242,0.011503,0.0861
0.00091357,0.011507,0.0862
0.00091472,0.01151,0.0863
0.00091588,0.011514,0.0864
0.00091703,0.011517,0.0865
0.00091818,0.01152,0.0866
0.00091933,0.011524,0.0867
0.00092048,0.011527,0.0868
0.00092163,0.011531,0.0869
0.00092279,0.011534,0.087
0.00092394,0.011537,0.0871
0.00092509,0.011541,0.0872
0.00092625,0.011544,0.0873
0.0009274,0.011547,0.0874
0.00092856,0.011551,0.0875
0.00092971,0.011554,0.0876
0.00093087,0.011557,0.0877
0.00093202,0.01156,0.0878
0.00093318,0.011564,0.0879
0.00093433,0.011567,0.088
0.00093549,0.01157,0.0881
0.00093665,0.011573,0.0882
0.0009378,0.011577,0.0883
0.00093896,0.01158,0.0884
0.00094012,0.011583,0.0885
0.00094128,0.011586,0.0886
0.00094244,0.011589,0.0887
0.00094359,0.011592,0.0888
0.00094475,0.011596,0.0889
0.00094591,0.011599,0.089
0.00094707,0.011602,0.0891
0.00094823,0.011605,0.0892
0.00094939,0.011608,0.0893
0.00095055,0.011611,0.0894
0.00095171,0.011614,0.0895
0.00095287,0.011617,0.0896
0.00095404,0.01162,0.0897
0.0009552,0.011623,0.0898
0.00095636,0.011626,0.0899
0.00095752,0.011629,0.09
0.00095869,0.011632,0.0901
0.00095985,0.011635,0.0902
0.00096101,0.011638,0.0903
0.00096218,0.011641,0.0904
0.00096334,0.011644,0.0905
0.0009645,0.011647,0.0906
0.00096567,0.01165,0.0907
0.00096683,0.011653,0.0908
0.000968,0.011655,0.0909
0.00096916,0.011658,0.091
0.00097033,0.011661,0.0911
0.00097149,0.011664,0.0912
0.00097266,0.011667,0.0913
0.00097383,0.01167,0.0914
0.00097499,0.011672,0.0915
0.00097616,0.011675,0.0916
0.00097733,0.011678,0.0917
0.0009785,0.011681,0.0918
0.00097966,0.011683,0.0919
0.00098083,0.011686,0.092
0.000982,0.011689,0.0921
0.00098317,0.011691,0.0922
0.00098434,0.011694,0.0923
0.00098551,0.011697,0.0924
0.00098668,0.011699,0.0925
0.00098785,0.011702,0.0926
0.00098902,0.011705,0.0927
0.00099019,0.011707,0.0928
0.00099136,0.01171,0.0929
0.00099253,0.011713,0.093
0.0009937,0.011715,0.0931
0.00099487,0.011718,0.0932
0.00099604,0.01172,0.0933
0.00099721,0.011723,0.0934
0.00099839,0.011725,0.0935
0.00099956,0.011728,0.0936
0.0010007,0.01173,0.0937
0.0010019,0.011733,0.0938
0.0010031,0.011735,0.0939
0.0010043,0.011738,0.094
0.0010054,0.01174,0.0941
0.0010066,0.011742,0.0942
0.0010078,0.011745,0.0943
0.0010089,0.011747,0.0944
0.0010101,0.011749,0.0945
0.0010113,0.011752,0.0946
0.0010125,0.011754,0.0947
0.0010136,0.011757,0.0948
0.0010148,0.011759,0.0949
0.001016,0.011761,0.095
0.0010172,0.011763,0.0951
0.0010183,0.011766,0.0952
0.0010195,0.011768,0.0953
0.0010207,0.01177,0.0954
0.0010219,0.011772,0.0955
0.0010231,0.011775,0.0956
0.0010242,0.011777,0.0957
0.0010254,0.011779,0.0958
0.0010266,0.011781,0.0959
0.0010278,0.011783,0.096
0.0010289,0.011785,0.0961
0.0010301,0.011787,0.0962
0.0010313,0.01179,0.0963
0.0010325,0.011792,0.0964
0.0010337,0.011794,0.0965
0.0010348,0.011796,0.0966
0.001036,0.011798,0.0967
0.0010372,0.0118,0.0968
0.0010384,0.011802,0.0969
0.0010396,0.011804,0.097
0.0010407,0.011806,0.0971
0.0010419,0.011808,0.0972
0.0010431,0.01181,0.0973
0.0010443,0.011812,0.0974
0.0010455,0.011814,0.0975
0.0010466,0.011816,0.0976
0.0010478,0.011818,0.0977
0.001049,0.011819,0.0978
0.0010502,0.011821,0.0979
0.0010514,0.011823,0.098
0.0010526,0.011825,0.0981
0.0010537,0.011827,0.0982
0.0010549,0.011829,0.0983
0.0010561,0.011831,0.0984
0.0010573,0.011832,0.0985
0.0010585,0.011834,0.0986
0.0010597,0.011836,0.0987
0.0010608,0.011838,0.0988
0.001062,0.011839,0.0989
0.0010632,0.011841,0.099
0.0010644,0.011843,0.0991
0.0010656,0.011844,0.0992
0.0010668,0.011846,0.0993
0.0010679,0.011848,0.0994
0.0010691,0.011849,0.0995
0.0010703,0.011851,0.0996
0.0010715,0.011853,0.0997
0.0010727,0.011854,0.0998
0.0010739,0.011856,0.0999
0.001075,0.011857,0.1
0.0010762,0.011859,0.1001
0.0010774,0.011861,0.1002
0.0010786,0.011862,0.1003
0.0010798,0.011864,0.1004
0.001081,0.011865,0.1005
0.0010822,0.011867,0.1006
0.0010834,0.011868,0.1007
0.0010845,0.01187,0.1008
0.0010857,0.011871,0.1009
0.0010869,0.011873,0.101
0.0010881,0.011874,0.1011
0.0010893,0.011875,0.1012
0.0010905,0.011877,0.1013
0.0010917,0.011878,0.1014
0.0010928,0.01188,0.1015
0.001094,0.011881,0.1016
0.0010952,0.011882,0.1017
0.0010964,0.011884,0.1018
0.0010976,0.011885,0.1019
0.0010988,0.011886,0.102
0.0011,0.011888,0.1021
0.0011012,0.011889,0.1022
0.0011024,0.01189,0.1023
0.0011035,0.011891,0.1024
0.0011047,0.011893,0.1025
0.0011059,0.011894,0.1026
0.0011071,0.011895,0.1027
0.0011083,0.011896,0.1028
0.0011095,0.011898,0.1029
0.0011107,0.011899,0.103
0.0011119,0.0119,0.1031
0.0011131,0.011901,0.1032
0.0011143,0.011902,0.1033
0.0011154,0.011903,0.1034
0.0011166,0.011904,0.1035
0.0011178,0.011906,0.1036
0.001119,0.011907,0.1037
0.0011202,0.011908,0.1038
0.0011214,0.011909,0.1039
0.0011226,0.01191,0.104
0.0011238,0.011911,0.1041
0.001125,0.011912,0.1042
0.0011262,0.011913,0.1043
0.0011274,0.011914,0.1044
0.0011285,0.011915,0.1045
0.0011297,0.011916,0.1046
0.0011309,0.011917,0.1047
0.0011321,0.011918,0.1048
0.0011333,0.011919,0.1049
0.0011345,0.01192,0.105
0.0011357,0.011921,0.1051
0.0011369,0.011922,0.1052
0.0011381,0.011923,0.1053
0.0011393,0.011923,0.1054
0.0011405,0.011924,0.1055
0.0011417,0.011925,0.1056
0.0011428,0.011926,0.1057
0.001144,0.011927,0.1058
0.0011452,0.011928,0.1059
0.0011464,0.011929,0.106
0.0011476,0.011929,0.1061
0.0011488,0.01193,0.1062
0.00115,0.011931,0.1063
0.0011512,0.011932,0.1064
0.0011524,0.011933,0.1065
0.0011536,0.011933,0.1066
0.0011548,0.011934,0.1067
0.001156,0.011935,0.1068
0.0011572,0.011935,0.1069
0.0011584,0.011936,0.107
0.0011595,0.011937,0.1071
0.0011607,0.011938,0.1072
0.0011619,0.011938,0.1073
0.0011631,0.011939,0.1074
0.0011643,0.01194,0.1075
0.0011655,0.01194,0.1076
0.0011667,0.011941,0.1077
0.0011679,0.011942,0.1078
0.0011691,0.011942,0.1079
0.0011703,0.011943,0.108
0.0011715,0.011943,0.1081
0.0011727,0.011944,0.1082
0.0011739,0.011945,0.1083
0.0011751,0.011945,0.1084
0.0011763,0.011946,0.1085
0.0011775,0.011946,0.1086
0.0011787,0.011947,0.1087
0.0011799,0.011947,0.1088
0.001181,0.011948,0.1089
0.0011822,0.011948,0.109
0.0011834,0.011949,0.1091
0.0011846,0.011949,0.1092
0.0011858,0.01195,0.1093
0.001187,0.01195,0.1094
0.0011882,0.011951,0.1095
0.0011894,0.011951,0.1096
0.0011906,0.011952,0.1097
0.0011918,0.011952,0.1098
0.001193,0.011953,0.1099
0.0011942,0.011953,0.11
0.0011954,0.011954,0.1101
0.0011966,0.011954,0.1102
0.0011978,0.011954,0.1103
0.001199,0.011955,0.1104
0.0012002,0.011955,0.1105
0.0012014,0.011956,0.1106
0.0012026,0.011956,0.1107
0.0012038,0.011956,0.1108
0.001205,0.011957,0.1109
0.0012061,0.011957,0.111
0.0012073,0.011957,0.1111
0.0012085,0.011958,0.1112
0.0012097,0.011958,0.1113
0.0012109,0.011958,0.1114
0.0012121,0.011959,0.1115
0.0012133,0.011959,0.1116
0.0012145,0.011959,0.1117
0.0012157,0.01196,0.1118
0.0012169,0.01196,0.1119
0.0012181,0.01196,0.112
0.0012193,0.01196,0.1121
0.0012205,0.011961,0.1122
0.0012217,0.011961,0.1123
0.0012229,0.011961,0.1124
0.0012241,0.011961,0.1125
0.0012253,0.011962,0.1126
0.0012265,0.011962,0.1127
0.0012277,0.011962,0.1128
0.0012289,0.011962,0.1129
0.0012301,0.011963,0.113
0.0012313,0.011963,0.1131
0.0012325,0.011963,0.1132
0.0012337,0.011963,0.1133
0.0012349,0.011963,0.1134
0.001236,0.011964,0.1135
0.0012372,0.011964,0.1136
0.0012384,0.011964,0.1137
0.0012396,0.011964,0.1138
0.0012408,0.011964,0.1139
0.001242,0.011964,0.114
0.0012432,0.011965,0.1141
0.0012444,0.011965,0.1142
0.0012456,0.011965,0.1143
0.0012468,0.011965,0.1144
0.001248,0.011965,0.1145
0.0012492,0.011965,0.1146
0.0012504,0.011965,0.1147
0.0012516,0.011966,0.1148
0.0012528,0.011966,0.1149
0.001254,0.011966,0.115
0.0012552,0.011966,0.1151
0.0012564,0.011966,0.1152
0.0012576,0.011966,0.1153
0.0012588,0.011966,0.1154
0.00126,0.011966,0.1155
0.0012612,0.011966,0.1156
0.0012624,0.011966,0.1157
0.0012636,0.011966,0.1158
0.0012648,0.011967,0.1159
0.001266,0.011967,0.116
0.0012672,0.011967,0.1161
0.0012684,0.011967,0.1162
0.0012696,0.011967,0.1163
0.0012707,0.011967,0.1164
0.0012719,0.011967,0.1165
0.0012731,0.011967,0.1166
0.0012743,0.011967,0.1167
0.0012755,0.011967,0.1168
0.0012767,0.011967,0.1169
0.0012779,0.011967,0.117
0.0012791,0.011967,0.1171
0.0012803,0.011967,0.1172
0.0012815,0.011967,0.1173
0.0012827,0.011967,0.1174
0.0012839,0.011967,0.1175
0.0012851,0.011967,0.1176
0.0012863,0.011967,0.1177
0.0012875,0.011967,0.1178
0.0012887,0.011967,0.1179
0.0012899,0.011967,0.118
0.0012911,0.011967,0.1181
0.0012923,0.011967,0.1182
0.0012935,0.011967,0.1183
0.0012947,0.011967,0.1184
0.0012959,0.011967,0.1185
0.0012971,0.011967,0.1186
0.0012983,0.011967,0.1187
0.0012995,0.011967,0.1188
0.0013007,0.011967,0.1189
0.0013019,0.011967,0.119
0.0013031,0.011967,0.1191
0.0013043,0.011967,0.1192
0.0013055,0.011967,0.1193
0.0013067,0.011967,0.1194
0.0013078,0.011967,0.1195
0.001309,0.011967,0.1196
0.0013102,0.011967,0.1197
0.0013114,0.011967,0.1198
0.0013126,0.011967,0.1199
0.0013138,0.011967,0.12
0.001315,0.011967,0.1201
0.0013162,0.011967,0.1202
0.0013174,0.011967,0.1203
0.0013186,0.011967,0.1204
0.0013198,0.011967,0.1205
0.001321,0.011967,0.1206
0.0013222,0.011967,0.1207
0.0013234,0.011967,0.1208
0.0013246,0.011967,0.1209
0.0013258,0.011967,0.121
0.001327,0.011967,0.1211
0.0013282,0.011967,0.1212
0.0013294,0.011967,0.1213
0.0013306,0.011967,0.1214
0.0013318,0.011967,0.1215
0.001333,0.011967,0.1216
0.0013342,0.011967,0.1217
0.0013354,0.011967,0.1218
0.0013366,0.011967,0.1219
0.0013378,0.011967,0.122
0.001339,0.011967,0.1221
0.0013402,0.011967,0.1222
0.0013414,0.011967,0.1223
0.0013426,0.011967,0.1224
0.0013438,0.011967,0.1225
0.0013449,0.011967,0.1226
0.0013461,0.011967,0.1227
0.0013473,0.011967,0.1228
0.0013485,0.011967,0.1229
0.0013497,0.011967,0.123
0.0013509,0.011967,0.1231
0.0013521,0.011967,0.1232
0.0013533,0.011967,0.1233
0.0013545,0.011967,0.1234
0.0013557,0.011967,0.1235
0.0013569,0.011967,0.1236
0.0013581,0.011967,0.1237
0.0013593,0.011967,0.1238
0.0013605,0.011967,0.1239
0.0013617,0.011967,0.124
0.0013629,0.011967,0.1241
0.0013641,0.011967,0.1242
0.0013653,0.011967,0.1243
0.0013665,0.011967,0.1244
0.0013677,0.011967,0.1245
0.0013689,0.011967,0.1246
0.0013701,0.011967,0.1247
0.0013713,0.011967,0.1248
0.0013725,0.011967,0.1249
0.0013737,0.011967,0.125
0.0013749,0.011967,0.1251
0.0013761,0.011967,0.1252
0.0013773,0.011967,0.1253
0.0013785,0.011967,0.1254
0.0013797,0.011967,0.1255
0.0013808,0.011967,0.1256
0.001382,0.011967,0.1257
0.0013832,0.011968,0.1258
0.0013844,0.011968,0.1259
0.0013856,0.011968,0.126
0.0013868,0.011968,0.1261
0.001388,0.011968,0.1262
0.0013892,0.011968,0.1263
0.0013904,0.011968,0.1264
0.0013916,0.011968,0.1265
0.0013928,0.011968,0.1266
0.001394,0.011968,0.1267
0.0013952,0.011969,0.1268
0.0013964,0.011969,0.1269
0.0013976,0.011969,0.127
0.0013988,0.011969,0.1271
0.0014,0.011969,0.1272
0.0014012,0.011969,0.1273
0.0014024,0.011969,0.1274
0.0014036,0.01197,0.1275
0.0014048,0.01197,0.1276
0.001406,0.01197,0.1277
0.0014072,0.01197,0.1278
0.0014084,0.01197,0.1279
0.0014096,0.01197,0.128
0.0014108,0.011971,0.1281
0.001412,0.011971,0.1282
0.0014132,0.011971,0.1283
0.0014144,0.011971,0.1284
0.0014156,0.011971,0.1285
0.0014168,0.011972,0.1286
0.001418,0.011972,0.1287
0.0014192,0.011972,0.1288
0.0014204,0.011972,0.1289
0.0014215,0.011973,0.129
0.0014227,0.011973,0.1291
0.0014239,0.011973,0.1292
0.0014251,0.011973,0.1293
0.0014263,0.011974,0.1294
0.0014275,0.011974,0.1295
0.0014287,0.011974,0.1296
0.0014299,0.011974,0.1297
0.0014311,0.011975,0.1298
0.0014323,0.011975,0.1299
0.0014335,0.011975,0.13
0.0014347,0.011976,0.1301
0.0014359,0.011976,0.1302
0.0014371,0.011976,0.1303
0.0014383,0.011977,0.1304
0.0014395,0.011977,0.1305
0.0014407,0.011977,0.1306
0.0014419,0.011978,0.1307
0.0014431,0.011978,0.1308
0.0014443,0.011978,0.1309
0.0014455,0.011979,0.131
0.0014467,0.011979,0.1311
0.0014479,0.01198,0.1312
0.0014491,0.01198,0.1313
0.0014503,0.01198,0.1314
0.0014515,0.011981,0.1315
0.0014527,0.011981,0.1316
0.0014539,0.011982,0.1317
0.0014551,0.011982,0.1318
0.0014563,0.011983,0.1319
0.0014575,0.011983,0.132
0.0014587,0.011983,0.1321
0.0014599,0.011984,0.1322
0.0014611,0.011984,0.1323
0.0014623,0.011985,0.1324
0.0014635,0.011985,0.1325
0.0014647,0.011986,0.1326
0.0014659,0.011986,0.1327
0.0014671,0.011987,0.1328
0.0014683,0.011987,0.1329
0.0014695,0.011988,0.133
0.0014707,0.011988,0.1331
0.0014719,0.011989,0.1332
0.0014731,0.01199,0.1333
0.0014743,0.01199,0.1334
0.0014755,0.011991,0.1335
0.0014767,0.011991,0.1336
0.0014779,0.011992,0.1337
0.0014791,0.011992,0.1338
0.0014803,0.011993,0.1339
0.0014815,0.011994,0.134
0.0014827,0.011994,0.1341
0.0014839,0.011995,0.1342
0.0014851,0.011996,0.1343
0.0014863,0.011996,0.1344
0.0014875,0.011997,0.1345
0.0014887,0.011998,0.1346
0.0014899,0.011998,0.1347
0.0014911,0.011999,0.1348
0.0014923,0.012,0.1349
0.0014935,0.012,0.135
0.0014947,0.012001,0.1351
0.0014959,0.012002,0.1352
0.0014971,0.012003,0.1353
0.0014983,0.012003,0.1354
0.0014995,0.012004,0.1355
0.0015007,0.012005,0.1356
0.0015019,0.012006,0.1357
0.0015031,0.012006,0.1358
0.0015043,0.012007,0.1359
0.0015055,0.012008,0.136
0.0015067,0.012009,0.1361
0.0015079,0.01201,0.1362
0.0015091,0.01201,0.1363
0.0015103,0.012011,0.1364
0.0015115,0.012012,0.1365
0.0015127,0.012013,0.1366
0.0015139,0.012014,0.1367
0.0015151,0.012015,0.1368
0.0015163,0.012016,0.1369
0.0015175,0.012017,0.137
0.0015187,0.012017,0.1371
0.0015199,0.012018,0.1372
0.0015211,0.012019,0.1373
0.0015223,0.01202,0.1374
0.0015235,0.012021,0.1375
0.0015247,0.012022,0.1376
0.0015259,0.012023,0.1377
0.0015271,0.012024,0.1378
0.0015283,0.012025,0.1379
0.0015295,0.012026,0.138
0.0015307,0.012027,0.1381
0.0015319,0.012028,0.1382
0.0015331,0.012029,0.1383
0.0015343,0.01203,0.1384
0.0015355,0.012031,0.1385
0.0015367,0.012032,0.1386
0.0015379,0.012033,0.1387
0.0015391,0.012035,0.1388
0.0015403,0.012036,0.1389
0.0015415,0.012037,0.139
0.0015427,0.012038,0.1391
0.0015439,0.012039,0.1392
0.0015451,0.01204,0.1393
0.0015463,0.012041,0.1394
0.0015475,0.012042,0.1395
0.0015488,0.012044,0.1396
0.00155,0.012045,0.1397
0.0015512,0.012046,0.1398
0.0015524,0.012047,0.1399
0.0015536,0.012048,0.14
0.0015548,0.01205,0.1401
0.001556,0.012051,0.1402
0.0015572,0.012052,0.1403
0.0015584,0.012053,0.1404
0.0015596,0.012055,0.1405
0.0015608,0.012056,0.1406
0.001562,0.012057,0.1407
0.0015632,0.012059,0.1408
0.0015644,0.01206,0.1409
0.0015656,0.012061,0.141
0.0015668,0.012063,0.1411
0.001568,0.012064,0.1412
0.0015692,0.012065,0.1413
0.0015705,0.012067,0.1414
0.0015717,0.012068,0.1415
0.0015729,0.012069,0.1416
0.0015741,0.012071,0.1417
0.0015753,0.012072,0.1418
0.0015765,0.012074,0.1419
0.0015777,0.012075,0.142
0.0015789,0.012077,0.1421
0.0015801,0.012078,0.1422
0.0015813,0.012079,0.1423
0.0015825,0.012081,0.1424
0.0015837,0.012082,0.1425
0.0015849,0.012084,0.1426
0.0015862,0.012085,0.1427
0.0015874,0.012087,0.1428
0.0015886,0.012089,0.1429
0.0015898,0.01209,0.143
0.001591,0.012092,0.1431
0.0015922,0.012093,0.1432
0.0015934,0.012095,0.1433
0.0015946,0.012096,0.1434
0.0015958,0.012098,0.1435
0.001597,0.0121,0.1436
0.0015982,0.012101,0.1437
0.0015995,0.012103,0.1438
0.0016007,0.012105,0.1439
0.0016019,0.012106,0.144
0.0016031,0.012108,0.1441
0.0016043,0.01211,0.1442
0.0016055,0.012111,0.1443
0.0016067,0.012113,0.1444
0.0016079,0.012115,0.1445
0.0016091,0.012117,0.1446
0.0016104,0.012118,0.1447
0.0016116,0.01212,0.1448
0.0016128,0.012122,0.1449
0.001614,0.012124,0.145
0.0016152,0.012125,0.1451
0.0016164,0.012127,0.1452
0.0016176,0.012129,0.1453
0.0016188,0.012131,0.1454
0.0016201,0.012133,0.1455
0.0016213,0.012135,0.1456
0.0016225,0.012136,0.1457
0.0016237,0.012138,0.1458
0.0016249,0.01214,0.1459
0.0016261,0.012142,0.146
0.0016273,0.012144,0.1461
0.0016286,0.012146,0.1462
0.0016298,0.012148,0.1463
0.001631,0.01215,0.1464
0.0016322,0.012152,0.1465
0.0016334,0.012154,0.1466
0.0016346,0.012156,0.1467
0.0016358,0.012158,0.1468
0.0016371,0.01216,0.1469
0.0016383,0.012162,0.147
0.0016395,0.012164,0.1471
0.0016407,0.012166,0.1472
0.0016419,0.012168,0.1473
0.0016431,0.01217,0.1474
0.0016444,0.012172,0.1475
0.0016456,0.012174,0.1476
0.0016468,0.012176,0.1477
0.001648,0.012178,0.1478
0.0016492,0.01218,0.1479
0.0016504,0.012183,0.148
0.0016517,0.012185,0.1481
0.0016529,0.012187,0.1482
0.0016541,0.012189,0.1483
0.0016553,0.012191,0.1484
0.0016565,0.012193,0.1485
0.0016578,0.012196,0.1486
0.001659,0.012198,0.1487
0.0016602,0.0122,0.1488
0.0016614,0.012202,0.1489
0.0016626,0.012205,0.149
0.0016639,0.012207,0.1491
0.0016651,0.012209,0.1492
0.0016663,0.012211,0.1493
0.0016675,0.012214,0.1494
0.0016687,0.012216,0.1495
0.00167,0.012218,0.1496
0.0016712,0.012221,0.1497
0.0016724,0.012223,0.1498
0.0016736,0.012225,0.1499
0.0016749,0.012228,0.15
0.0016761,0.01223,0.1501
0.0016773,0.012233,0.1502
0.0016785,0.012235,0.1503
0.0016798,0.012237,0.1504
0.001681,0.01224,0.1505
0.0016822,0.012242,0.1506
0.0016834,0.012245,0.1507
0.0016846,0.012247,0.1508
0.0016859,0.01225,0.1509
0.0016871,0.012252,0.151
0.0016883,0.012255,0.1511
0.0016896,0.012257,0.1512
0.0016908,0.01226,0.1513
0.001692,0.012262,0.1514
0.0016932,0.012265,0.1515
0.0016945,0.012267,0.1516
0.0016957,0.01227,0.1517
0.0016969,0.012272,0.1518
0.0016981,0.012275,0.1519
0.0016994,0.012277,0.152
0.0017006,0.01228,0.1521
0.0017018,0.012283,0.1522
0.001703,0.012285,0.1523
0.0017043,0.012288,0.1524
0.0017055,0.012291,0.1525
0.0017067,0.012293,0.1526
0.001708,0.012296,0.1527
0.0017092,0.012299,0.1528
0.0017104,0.012301,0.1529
0.0017117,0.012304,0.153
0.0017129,0.012307,0.1531
0.0017141,0.012309,0.1532
0.0017153,0.012312,0.1533
0.0017166,0.012315,0.1534
0.0017178,0.012318,0.1535
0.001719,0.01232,0.1536
0.0017203,0.012323,0.1537
0.0017215,0.012326,0.1538
0.0017227,0.012329,0.1539
0.001724,0.012332,0.154
0.0017252,0.012334,0.1541
0.0017264,0.012337,0.1542
0.0017277,0.01234,0.1543
0.0017289,0.012343,0.1544
0.0017301,0.012346,0.1545
0.0017314,0.012349,0.1546
0.0017326,0.012352,0.1547
0.0017338,0.012354,0.1548
0.0017351,0.012357,0.1549
0.0017363,0.01236,0.155
0.0017376,0.012363,0.1551
0.0017388,0.012366,0.1552
0.00174,0.012369,0.1553
0.0017413,0.012372,0.1554
0.0017425,0.012375,0.1555
0.0017437,0.012378,0.1556
0.001745,0.012381,0.1557
0.0017462,0.012384,0.1558
0.0017475,0.012387,0.1559
0.0017487,0.01239,0.156
0.0017499,0.012393,0.1561
0.0017512,0.012396,0.1562
0.0017524,0.012399,0.1563
0.0017537,0.012402,0.1564
0.0017549,0.012405,0.1565
0.0017561,0.012408,0.1566
0.0017574,0.012411,0.1567
0.0017586,0.012414,0.1568
0.0017599,0.012418,0.1569
0.0017611,0.012421,0.157
0.0017623,0.012424,0.1571
0.0017636,0.012427,0.1572
0.0017648,0.01243,0.1573
0.0017661,0.012433,0.1574
0.0017673,0.012436,0.1575
0.0017686,0.01244,0.1576
0.0017698,0.012443,0.1577
0.001771,0.012446,0.1578
0.0017723,0.012449,0.1579
0.0017735,0.012452,0.158
0.0017748,0.012456,0.1581
0.001776,0.012459,0.1582
0.0017773,0.012462,0.1583
0.0017785,0.012465,0.1584
0.0017798,0.012469,0.1585
0.001781,0.012472,0.1586
0.0017823,0.012475,0.1587
0.0017835,0.012478,0.1588
0.0017848,0.012482,0.1589
0.001786,0.012485,0.159
0.0017873,0.012488,0.1591
0.0017885,0.012492,0.1592
0.0017898,0.012495,0.1593
0.001791,0.012498,0.1594
0.0017923,0.012502,0.1595
0.0017935,0.012505,0.1596
0.0017948,0.012508,0.1597
0.001796,0.012512,0.1598
0.0017973,0.012515,0.1599
0.0017985,0.012519,0.16
0.0017998,0.012522,0.1601
0.001801,0.012525,0.1602
0.0018023,0.012529,0.1603
0.0018035,0.012532,0.1604
0.0018048,0.012536,0.1605
0.001806,0.012539,0.1606
0.0018073,0.012543,0.1607
0.0018085,0.012546,0.1608
0.0018098,0.012549,0.1609
0.001811,0.012553,0.161
0.0018123,0.012556,0.1611
0.0018136,0.01256,0.1612
0.0018148,0.012563,0.1613
0.0018161,0.012567,0.1614
0.0018173,0.01257,0.1615
0.0018186,0.012574,0.1616
0.0018198,0.012577,0.1617
0.0018211,0.012581,0.1618
0.0018224,0.012585,0.1619
0.0018236,0.012588,0.162
0.0018249,0.012592,0.1621
0.0018261,0.012595,0.1622
0.0018274,0.012599,0.1623
0.0018287,0.012602,0.1624
0.0018299,0.012606,0.1625
0.0018312,0.01261,0.1626
0.0018324,0.012613,0.1627
0.0018337,0.012617,0.1628
0.001835,0.01262,0.1629
0.0018362,0.012624,0.163
0.0018375,0.012628,0.1631
0.0018387,0.012631,0.1632
0.00184,0.012635,0.1633
0.0018413,0.012639,0.1634
0.0018425,0.012642,0.1635
0.0018438,0.012646,0.1636
0.0018451,0.01265,0.1637
0.0018463,0.012653,0.1638
0.0018476,0.012657,0.1639
0.0018489,0.012661,0.164
0.0018501,0.012664,0.1641
0.0018514,0.012668,0.1642
0.0018527,0.012672,0.1643
0.0018539,0.012676,0.1644
0.0018552,0.012679,0.1645
0.0018565,0.012683,0.1646
0.0018577,0.012687,0.1647
0.001859,0.012691,0.1648
0.0018603,0.012694,0.1649
0.0018615,0.012698,0.165
0.0018628,0.012702,0.1651
0.0018641,0.012706,0.1652
0.0018654,0.012709,0.1653
0.0018666,0.012713,0.1654
0.0018679,0.012717,0.1655
0.0018692,0.012721,0.1656
0.0018704,0.012725,0.1657
0.0018717,0.012728,0.1658
0.001873,0.012732,0.1659
0.0018743,0.012736,0.166
0.0018755,0.01274,0.1661
0.0018768,0.012744,0.1662
0.0018781,0.012748,0.1663
0.0018794,0.012751,0.1664
0.0018806,0.012755,0.1665
0.0018819,0.012759,0.1666
0.0018832,0.012763,0.1667
0.0018845,0.012767,0.1668
0.0018857,0.012771,0.1669
0.001887,0.012775,0.167
0.0018883,0.012779,0.1671
0.0018896,0.012782,0.1672
0.0018908,0.012786,0.1673
0.0018921,0.01279,0.1674
0.0018934,0.012794,0.1675
0.0018947,0.012798,0.1676
0.001896,0.012802,0.1677
0.0018972,0.012806,0.1678
0.0018985,0.01281,0.1679
0.0018998,0.012814,0.168
0.0019011,0.012818,0.1681
0.0019024,0.012822,0.1682
0.0019037,0.012826,0.1683
0.0019049,0.01283,0.1684
0.0019062,0.012834,0.1685
0.0019075,0.012837,0.1686
0.0019088,0.012841,0.1687
0.0019101,0.012845,0.1688
0.0019114,0.012849,0.1689
0.0019126,0.012853,0.169
0.0019139,0.012857,0.1691
0.0019152,0.012861,0.1692
0.0019165,0.012865,0.1693
0.0019178,0.012869,0.1694
0.0019191,0.012873,0.1695
0.0019204,0.012877,0.1696
0.0019216,0.012881,0.1697
0.0019229,0.012885,0.1698
0.0019242,0.012889,0.1699
0.0019255,0.012893,0.17
0.0019268,0.012897,0.1701
0.0019281,0.012901,0.1702
0.0019294,0.012905,0.1703
0.0019307,0.012909,0.1704
0.001932,0.012913,0.1705
0.0019333,0.012918,0.1706
0.0019345,0.012922,0.1707
0.0019358,0.012926,0.1708
0.0019371,0.01293,0.1709
0.0019384,0.012934,0.171
0.0019397,0.012938,0.1711
0.001941,0.012942,0.1712
0.0019423,0.012946,0.1713
0.0019436,0.01295,0.1714
0.0019449,0.012954,0.1715
0.0019462,0.012958,0.1716
0.0019475,0.012962,0.1717
0.0019488,0.012966,0.1718
0.0019501,0.01297,0.1719
0.0019514,0.012974,0.172
0.0019527,0.012978,0.1721
0.001954,0.012983,0.1722
0.0019553,0.012987,0.1723
0.0019566,0.012991,0.1724
0.0019579,0.012995,0.1725
0.0019592,0.012999,0.1726
0.0019605,0.013003,0.1727
0.0019618,0.013007,0.1728
0.0019631,0.013011,0.1729
0.0019644,0.013015,0.173
0.0019657,0.013019,0.1731
0.001967,0.013024,0.1732
0.0019683,0.013028,0.1733
0.0019696,0.013032,0.1734
0.0019709,0.013036,0.1735
0.0019722,0.01304,0.1736
0.0019735,0.013044,0.1737
0.0019748,0.013048,0.1738
0.0019761,0.013052,0.1739
0.0019774,0.013056,0.174
0.0019787,0.013061,0.1741
0.00198,0.013065,0.1742
0.0019813,0.013069,0.1743
0.0019826,0.013073,0.1744
0.0019839,0.013077,0.1745
0.0019853,0.013081,0.1746
0.0019866,0.013085,0.1747
0.0019879,0.01309,0.1748
0.0019892,0.013094,0.1749
0.0019905,0.013098,0.175
0.0019918,0.013102,0.1751
0.0019931,0.013106,0.1752
0.0019944,0.01311,0.1753
0.0019957,0.013114,0.1754
0.001997,0.013118,0.1755
0.0019984,0.013123,0.1756
0.0019997,0.013127,0.1757
0.002001,0.013131,0.1758
0.0020023,0.013135,0.1759
0.0020036,0.013139,0.176
0.0020049,0.013143,0.1761
0.0020062,0.013147,0.1762
0.0020075,0.013152,0.1763
0.0020089,0.013156,0.1764
0.0020102,0.01316,0.1765
0.0020115,0.013164,0.1766
0.0020128,0.013168,0.1767
0.0020141,0.013172,0.1768
0.0020154,0.013176,0.1769
0.0020168,0.013181,0.177
0.0020181,0.013185,0.1771
0.0020194,0.013189,0.1772
0.0020207,0.013193,0.1773
0.002022,0.013197,0.1774
0.0020234,0.013201,0.1775
0.0020247,0.013205,0.1776
0.002026,0.01321,0.1777
0.0020273,0.013214,0.1778
0.0020286,0.013218,0.1779
0.00203,0.013222,0.178
0.0020313,0.013226,0.1781
0.0020326,0.01323,0.1782
0.0020339,0.013234,0.1783
0.0020353,0.013239,0.1784
0.0020366,0.013243,0.1785
0.0020379,0.013247,0.1786
0.0020392,0.013251,0.1787
0.0020406,0.013255,0.1788
0.0020419,0.013259,0.1789
0.0020432,0.013263,0.179
0.0020445,0.013268,0.1791
0.0020459,0.013272,0.1792
0.0020472,0.013276,0.1793
0.0020485,0.01328,0.1794
0.0020498,0.013284,0.1795
0.0020512,0.013288,0.1796
0.0020525,0.013292,0.1797
0.0020538,0.013296,0.1798
0.0020552,0.013301,0.1799
0.0020565,0.013305,0.18
0.0020578,0.013309,0.1801
0.0020592,0.013313,0.1802
0.0020605,0.013317,0.1803
0.0020618,0.013321,0.1804
0.0020632,0.013325,0.1805
0.0020645,0.013329,0.1806
0.0020658,0.013333,0.1807
0.0020672,0.013338,0.1808
0.0020685,0.013342,0.1809
0.0020698,0.013346,0.181
0.0020712,0.01335,0.1811
0.0020725,0.013354,0.1812
0.0020738,0.013358,0.1813
0.0020752,0.013362,0.1814
0.0020765,0.013366,0.1815
0.0020778,0.01337,0.1816
0.0020792,0.013374,0.1817
0.0020805,0.013379,0.1818
0.0020818,0.013383,0.1819
0.0020832,0.013387,0.182
0.0020845,0.013391,0.1821
0.0020859,0.013395,0.1822
0.0020872,0.013399,0.1823
0.0020885,0.013403,0.1824
0.0020899,0.013407,0.1825
0.0020912,0.013411,0.1826
0.0020926,0.013415,0.1827
0.0020939,0.013419,0.1828
0.0020952,0.013423,0.1829
0.0020966,0.013427,0.183
0.0020979,0.013431,0.1831
0.0020993,0.013435,0.1832
0.0021006,0.013439,0.1833
0.002102,0.013443,0.1834
0.0021033,0.013447,0.1835
0.0021047,0.013452,0.1836
0.002106,0.013456,0.1837
0.0021073,0.01346,0.1838
0.0021087,0.013464,0.1839
0.00211,0.013468,0.184
0.0021114,0.013472,0.1841
0.0021127,0.013476,0.1842
0.0021141,0.01348,0.1843
0.0021154,0.013484,0.1844
0.0021168,0.013488,0.1845
0.0021181,0.013492,0.1846
0.0021195,0.013496,0.1847
0.0021208,0.0135,0.1848
0.0021222,0.013504,0.1849
0.0021235,0.013508,0.185
0.0021249,0.013512,0.1851
0.0021262,0.013516,0.1852
0.0021276,0.013519,0.1853
0.0021289,0.013523,0.1854
0.0021303,0.013527,0.1855
0.0021316,0.013531,0.1856
0.002133,0.013535,0.1857
0.0021343,0.013539,0.1858
0.0021357,0.013543,0.1859
0.0021371,0.013547,0.186
0.0021384,0.013551,0.1861
0.0021398,0.013555,0.1862
0.0021411,0.013559,0.1863
0.0021425,0.013563,0.1864
0.0021438,0.013567,0.1865
0.0021452,0.013571,0.1866
0.0021465,0.013575,0.1867
0.0021479,0.013578,0.1868
0.0021493,0.013582,0.1869
0.0021506,0.013586,0.187
0.002152,0.01359,0.1871
0.0021533,0.013594,0.1872
0.0021547,0.013598,0.1873
0.0021561,0.013602,0.1874
0.0021574,0.013606,0.1875
0.0021588,0.013609,0.1876
0.0021601,0.013613,0.1877
0.0021615,0.013617,0.1878
0.0021629,0.013621,0.1879
0.0021642,0.013625,0.188
0.0021656,0.013629,0.1881
0.002167,0.013633,0.1882
0.0021683,0.013636,0.1883
0.0021697,0.01364,0.1884
0.002171,0.013644,0.1885
0.0021724,0.013648,0.1886
0.0021738,0.013652,0.1887
0.0021751,0.013655,0.1888
0.0021765,0.013659,0.1889
0.0021779,0.013663,0.189
0.0021792,0.013667,0.1891
0.0021806,0.013671,0.1892
0.002182,0.013674,0.1893
0.0021833,0.013678,0.1894
0.0021847,0.013682,0.1895
0.0021861,0.013686,0.1896
0.0021874,0.013689,0.1897
0.0021888,0.013693,0.1898
0.0021902,0.013697,0.1899
0.0021916,0.013701,0.19
0.0021929,0.013704,0.1901
0.0021943,0.013708,0.1902
0.0021957,0.013712,0.1903
0.002197,0.013715,0.1904
0.0021984,0.013719,0.1905
0.0021998,0.013723,0.1906
0.0022012,0.013726,0.1907
0.0022025,0.01373,0.1908
0.0022039,0.013734,0.1909
0.0022053,0.013737,0.191
0.0022066,0.013741,0.1911
0.002208,0.013745,0.1912
0.0022094,0.013748,0.1913
0.0022108,0.013752,0.1914
0.0022121,0.013756,0.1915
0.0022135,0.013759,0.1916
0.0022149,0.013763,0.1917
0.0022163,0.013767,0.1918
0.0022176,0.01377,0.1919
0.002219,0.013774,0.192
0.0022204,0.013777,0.1921
0.0022218,0.013781,0.1922
0.0022232,0.013785,0.1923
0.0022245,0.013788,0.1924
0.0022259,0.013792,0.1925
0.0022273,0.013795,0.1926
0.0022287,0.013799,0.1927
0.0022301,0.013802,0.1928
0.0022314,0.013806,0.1929
0.0022328,0.013809,0.193
0.0022342,0.013813,0.1931
0.0022356,0.013816,0.1932
0.002237,0.01382,0.1933
0.0022383,0.013824,0.1934
0.0022397,0.013827,0.1935
0.0022411,0.013831,0.1936
0.0022425,0.013834,0.1937
0.0022439,0.013837,0.1938
0.0022453,0.013841,0.1939
0.0022466,0.013844,0.194
0.002248,0.013848,0.1941
0.0022494,0.013851,0.1942
0.0022508,0.013855,0.1943
0.0022522,0.013858,0.1944
0.0022536,0.013862,0.1945
0.002255,0.013865,0.1946
0.0022563,0.013868,0.1947
0.0022577,0.013872,0.1948
0.0022591,0.013875,0.1949
0.0022605,0.013879,0.195
0.0022619,0.013882,0.1951
0.0022633,0.013885,0.1952
0.0022647,0.013889,0.1953
0.0022661,0.013892,0.1954
0.0022674,0.013896,0.1955
0.0022688,0.013899,0.1956
0.0022702,0.013902,0.1957
0.0022716,0.013906,0.1958
0.002273,0.013909,0.1959
0.0022744,0.013912,0.196
0.0022758,0.013915,0.1961
0.0022772,0.013919,0.1962
0.0022786,0.013922,0.1963
0.00228,0.013925,0.1964
0.0022814,0.013929,0.1965
0.0022828,0.013932,0.1966
0.0022841,0.013935,0.1967
0.0022855,0.013938,0.1968
0.0022869,0.013942,0.1969
0.0022883,0.013945,0.197
0.0022897,0.013948,0.1971
0.0022911,0.013951,0.1972
0.0022925,0.013955,0.1973
0.0022939,0.013958,0.1974
0.0022953,0.013961,0.1975
0.0022967,0.013964,0.1976
0.0022981,0.013967,0.1977
0.0022995,0.013971,0.1978
0.0023009,0.013974,0.1979
0.0023023,0.013977,0.198
0.0023037,0.01398,0.1981
0.0023051,0.013983,0.1982
0.0023065,0.013986,0.1983
0.0023079,0.013989,0.1984
0.0023093,0.013993,0.1985
0.0023107,0.013996,0.1986
0.0023121,0.013999,0.1987
0.0023135,0.014002,0.1988
0.0023149,0.014005,0.1989
0.0023163,0.014008,0.199
0.0023177,0.014011,0.1991
0.0023191,0.014014,0.1992
0.0023205,0.014017,0.1993
0.0023219,0.01402,0.1994
0.0023233,0.014023,0.1995
0.0023247,0.014026,0.1996
0.0023261,0.014029,0.1997
0.0023275,0.014032,0.1998
0.0023289,0.014035,0.1999
0.0023303,0.014038,0.2
0.0023317,0.014041,0.2001
0.0023331,0.014044,0.2002
0.0023345,0.014047,0.2003
0.0023359,0.01405,0.2004
0.0023373,0.014053,0.2005
0.0023387,0.014056,0.2006
0.0023401,0.014059,0.2007
0.0023415,0.014062,0.2008
0.002343,0.014065,0.2009
0.0023444,0.014068,0.201
0.0023458,0.014071,0.2011
0.0023472,0.014074,0.2012
0.0023486,0.014077,0.2013
0.00235,0.01408,0.2014
0.0023514,0.014082,0.2015
0.0023528,0.014085,0.2016
0.0023542,0.014088,0.2017
0.0023556,0.014091,0.2018
0.002357,0.014094,0.2019
0.0023584,0.014097,0.202
0.0023599,0.0141,0.2021
0.0023613,0.014102,0.2022
0.0023627,0.014105,0.2023
0.0023641,0.014108,0.2024
0.0023655,0.014111,0.2025
0.0023669,0.014114,0.2026
0.0023683,0.014116,0.2027
0.0023697,0.014119,0.2028
0.0023711,0.014122,0.2029
0.0023726,0.014125,0.203
0.002374,0.014127,0.2031
0.0023754,0.01413,0.2032
0.0023768,0.014133,0.2033
0.0023782,0.014135,0.2034
0.0023796,0.014138,0.2035
0.002381,0.014141,0.2036
0.0023824,0.014144,0.2037
0.0023839,0.014146,0.2038
0.0023853,0.014149,0.2039
0.0023867,0.014152,0.204
0.0023881,0.014154,0.2041
0.0023895,0.014157,0.2042
0.0023909,0.01416,0.2043
0.0023924,0.014162,0.2044
0.0023938,0.014165,0.2045
0.0023952,0.014167,0.2046
0.0023966,0.01417,0.2047
0.002398,0.014173,0.2048
0.0023994,0.014175,0.2049
0.0024009,0.014178,0.205
0.0024023,0.01418,0.2051
0.0024037,0.014183,0.2052
0.0024051,0.014185,0.2053
0.0024065,0.014188,0.2054
0.0024079,0.014191,0.2055
0.0024094,0.014193,0.2056
0.0024108,0.014196,0.2057
0.0024122,0.014198,0.2058
0.0024136,0.014201,0.2059
0.002415,0.014203,0.206
0.0024165,0.014206,0.2061
0.0024179,0.014208,0.2062
0.0024193,0.01421,0.2063
0.0024207,0.014213,0.2064
0.0024222,0.014215,0.2065
0.0024236,0.014218,0.2066
0.002425,0.01422,0.2067
0.0024264,0.014223,0.2068
0.0024278,0.014225,0.2069
0.0024293,0.014228,0.207
0.0024307,0.01423,0.2071
0.0024321,0.014232,0.2072
0.0024335,0.014235,0.2073
0.002435,0.014237,0.2074
0.0024364,0.014239,0.2075
0.0024378,0.014242,0.2076
0.0024392,0.014244,0.2077
0.0024407,0.014246,0.2078
0.0024421,0.014249,0.2079
0.0024435,0.014251,0.208
0.0024449,0.014253,0.2081
0.0024464,0.014256,0.2082
0.0024478,0.014258,0.2083
0.0024492,0.01426,0.2084
0.0024506,0.014263,0.2085
0.0024521,0.014265,0.2086
0.0024535,0.014267,0.2087
0.0024549,0.014269,0.2088
0.0024563,0.014272,0.2089
0.0024578,0.014274,0.209
0.0024592,0.014276,0.2091
0.0024606,0.014278,0.2092
0.002462,0.014281,0.2093
0.0024635,0.014283,0.2094
0.0024649,0.014285,0.2095
0.0024663,0.014287,0.2096
0.0024678,0.014289,0.2097
0.0024692,0.014292,0.2098
0.0024706,0.014294,0.2099
0.002472,0.014296,0.21
0.0024735,0.014298,0.2101
0.0024749,0.0143,0.2102
0.0024763,0.014302,0.2103
0.0024778,0.014304,0.2104
0.0024792,0.014307,0.2105
0.0024806,0.014309,0.2106
0.0024821,0.014311,0.2107
0.0024835,0.014313,0.2108
0.0024849,0.014315,0.2109
0.0024864,0.014317,0.211
0.0024878,0.014319,0.2111
0.0024892,0.014321,0.2112
0.0024907,0.014323,0.2113
0.0024921,0.014325,0.2114
0.0024935,0.014327,0.2115
0.0024949,0.014329,0.2116
0.0024964,0.014331,0.2117
0.0024978,0.014333,0.2118
0.0024992,0.014335,0.2119
0.0025007,0.014337,0.212
0.0025021,0.014339,0.2121
0.0025036,0.014341,0.2122
0.002505,0.014343,0.2123
0.0025064,0.014345,0.2124
0.0025079,0.014347,0.2125
0.0025093,0.014349,0.2126
0.0025107,0.014351,0.2127
0.0025122,0.014353,0.2128
0.0025136,0.014355,0.2129
0.002515,0.014357,0.213
0.0025165,0.014359,0.2131
0.0025179,0.014361,0.2132
0.0025193,0.014363,0.2133
0.0025208,0.014365,0.2134
0.0025222,0.014367,0.2135
0.0025236,0.014368,0.2136
0.0025251,0.01437,0.2137
0.0025265,0.014372,0.2138
0.002528,0.014374,0.2139
0.0025294,0.014376,0.214
0.0025308,0.014378,0.2141
0.0025323,0.01438,0.2142
0.0025337,0.014381,0.2143
0.0025351,0.014383,0.2144
0.0025366,0.014385,0.2145
0.002538,0.014387,0.2146
0.0025395,0.014389,0.2147
0.0025409,0.01439,0.2148
0.0025423,0.014392,0.2149
0.0025438,0.014394,0.215
0.0025452,0.014396,0.2151
0.0025467,0.014397,0.2152
0.0025481,0.014399,0.2153
0.0025495,0.014401,0.2154
0.002551,0.014403,0.2155
0.0025524,0.014404,0.2156
0.0025539,0.014406,0.2157
0.0025553,0.014408,0.2158
0.0025567,0.01441,0.2159
0.0025582,0.014411,0.216
0.0025596,0.014413,0.2161
0.0025611,0.014415,0.2162
0.0025625,0.014416,0.2163
0.0025639,0.014418,0.2164
0.0025654,0.01442,0.2165
0.0025668,0.014421,0.2166
0.0025683,0.014423,0.2167
0.0025697,0.014425,0.2168
0.0025712,0.014426,0.2169
0.0025726,0.014428,0.217
0.002574,0.01443,0.2171
0.0025755,0.014431,0.2172
0.0025769,0.014433,0.2173
0.0025784,0.014434,0.2174
0.0025798,0.014436,0.2175
0.0025813,0.014438,0.2176
0.0025827,0.014439,0.2177
0.0025842,0.014441,0.2178
0.0025856,0.014442,0.2179
0.002587,0.014444,0.218
0.0025885,0.014446,0.2181
0.0025899,0.014447,0.2182
0.0025914,0.014449,0.2183
0.0025928,0.01445,0.2184
0.0025943,0.014452,0.2185
0.0025957,0.014453,0.2186
0.0025972,0.014455,0.2187
0.0025986,0.014456,0.2188
0.0026,0.014458,0.2189
0.0026015,0.014459,0.219
0.0026029,0.014461,0.2191
0.0026044,0.014462,0.2192
0.0026058,0.014464,0.2193
0.0026073,0.014465,0.2194
0.0026087,0.014467,0.2195
0.0026102,0.014468,0.2196
0.0026116,0.01447,0.2197
0.0026131,0.014471,0.2198
0.0026145,0.014473,0.2199
0.002616,0.014474,0.22
0.0026174,0.014475,0.2201
0.0026189,0.014477,0.2202
0.0026203,0.014478,0.2203
0.0026217,0.01448,0.2204
0.0026232,0.014481,0.2205
0.0026246,0.014483,0.2206
0.0026261,0.014484,0.2207
0.0026275,0.014485,0.2208
0.002629,0.014487,0.2209
0.0026304,0.014488,0.221
0.0026319,0.01449,0.2211
0.0026333,0.014491,0.2212
0.0026348,0.014492,0.2213
0.0026362,0.014494,0.2214
0.0026377,0.014495,0.2215
0.0026391,0.014496,0.2216
0.0026406,0.014498,0.2217
0.002642,0.014499,0.2218
0.0026435,0.014501,0.2219
0.0026449,0.014502,0.222
0.0026464,0.014503,0.2221
0.0026478,0.014505,0.2222
0.0026493,0.014506,0.2223
0.0026507,0.014507,0.2224
0.0026522,0.014508,0.2225
0.0026536,0.01451,0.2226
0.0026551,0.014511,0.2227
0.0026565,0.014512,0.2228
0.002658,0.014514,0.2229
0.0026594,0.014515,0.223
0.0026609,0.014516,0.2231
0.0026623,0.014518,0.2232
0.0026638,0.014519,0.2233
0.0026653,0.01452,0.2234
0.0026667,0.014521,0.2235
0.0026682,0.014523,0.2236
0.0026696,0.014524,0.2237
0.0026711,0.014525,0.2238
0.0026725,0.014526,0.2239
0.002674,0.014528,0.224
0.0026754,0.014529,0.2241
0.0026769,0.01453,0.2242
0.0026783,0.014531,0.2243
0.0026798,0.014533,0.2244
0.0026812,0.014534,0.2245
0.0026827,0.014535,0.2246
0.0026841,0.014536,0.2247
0.0026856,0.014537,0.2248
0.002687,0.014539,0.2249
0.0026885,0.01454,0.225
0.00269,0.014541,0.2251
0.0026914,0.014542,0.2252
0.0026929,0.014543,0.2253
0.0026943,0.014545,0.2254
0.0026958,0.014546,0.2255
0.0026972,0.014547,0.2256
0.0026987,0.014548,0.2257
0.0027001,0.014549,0.2258
0.0027016,0.014551,0.2259
0.002703,0.014552,0.226
0.0027045,0.014553,0.2261
0.002706,0.014554,0.2262
0.0027074,0.014555,0.2263
0.0027089,0.014556,0.2264
0.0027103,0.014557,0.2265
0.0027118,0.014559,0.2266
0.0027132,0.01456,0.2267
0.0027147,0.014561,0.2268
0.0027161,0.014562,0.2269
0.0027176,0.014563,0.227
0.0027191,0.014564,0.2271
0.0027205,0.014565,0.2272
0.002722,0.014567,0.2273
0.0027234,0.014568,0.2274
0.0027249,0.014569,0.2275
0.0027263,0.01457,0.2276
0.0027278,0.014571,0.2277
0.0027293,0.014572,0.2278
0.0027307,0.014573,0.2279
0.0027322,0.014574,0.228
0.0027336,0.014575,0.2281
0.0027351,0.014576,0.2282
0.0027365,0.014578,0.2283
0.002738,0.014579,0.2284
0.0027395,0.01458,0.2285
0.0027409,0.014581,0.2286
0.0027424,0.014582,0.2287
0.0027438,0.014583,0.2288
0.0027453,0.014584,0.2289
0.0027468,0.014585,0.229
0.0027482,0.014586,0.2291
0.0027497,0.014587,0.2292
0.0027511,0.014588,0.2293
0.0027526,0.014589,0.2294
0.002754,0.014591,0.2295
0.0027555,0.014592,0.2296
0.002757,0.014593,0.2297
0.0027584,0.014594,0.2298
0.0027599,0.014595,0.2299
0.0027613,0.014596,0.23
0.0027628,0.014597,0.2301
0.0027643,0.014598,0.2302
0.0027657,0.014599,0.2303
0.0027672,0.0146,0.2304
0.0027686,0.014601,0.2305
0.0027701,0.014602,0.2306
0.0027716,0.014603,0.2307
0.002773,0.014604,0.2308
0.0027745,0.014605,0.2309
0.0027759,0.014606,0.231
0.0027774,0.014607,0.2311
0.0027789,0.014608,0.2312
0.0027803,0.014609,0.2313
0.0027818,0.01461,0.2314
0.0027832,0.014611,0.2315
0.0027847,0.014613,0.2316
0.0027862,0.014614,0.2317
0.0027876,0.014615,0.2318
0.0027891,0.014616,0.2319
0.0027906,0.014617,0.232
0.002792,0.014618,0.2321
0.0027935,0.014619,0.2322
0.0027949,0.01462,0.2323
0.0027964,0.014621,0.2324
0.0027979,0.014622,0.2325
0.0027993,0.014623,0.2326
0.0028008,0.014624,0.2327
0.0028023,0.014625,0.2328
0.0028037,0.014626,0.2329
0.0028052,0.014627,0.233
0.0028066,0.014628,0.2331
0.0028081,0.014629,0.2332
0.0028096,0.01463,0.2333
0.002811,0.014631,0.2334
0.0028125,0.014632,0.2335
0.002814,0.014633,0.2336
0.0028154,0.014634,0.2337
0.0028169,0.014635,0.2338
0.0028183,0.014636,0.2339
0.0028198,0.014637,0.234
0.0028213,0.014638,0.2341
0.0028227,0.014639,0.2342
0.0028242,0.01464,0.2343
0.0028257,0.014641,0.2344
0.0028271,0.014642,0.2345
0.0028286,0.014643,0.2346
0.0028301,0.014644,0.2347
0.0028315,0.014645,0.2348
0.002833,0.014646,0.2349
0.0028344,0.014647,0.235
0.0028359,0.014648,0.2351
0.0028374,0.014649,0.2352
0.0028388,0.01465,0.2353
0.0028403,0.014651,0.2354
0.0028418,0.014652,0.2355
0.0028432,0.014653,0.2356
0.0028447,0.014654,0.2357
0.0028462,0.014655,0.2358
0.0028476,0.014656,0.2359
0.0028491,0.014657,0.236
0.0028506,0.014658,0.2361
0.002852,0.014659,0.2362
0.0028535,0.014661,0.2363
0.002855,0.014662,0.2364
0.0028564,0.014663,0.2365
0.0028579,0.014664,0.2366
0.0028594,0.014665,0.2367
0.0028608,0.014666,0.2368
0.0028623,0.014667,0.2369
0.0028638,0.014668,0.237
0.0028652,0.014669,0.2371
0.0028667,0.01467,0.2372
0.0028682,0.014671,0.2373
0.0028696,0.014672,0.2374
0.0028711,0.014673,0.2375
0.0028726,0.014674,0.2376
0.002874,0.014675,0.2377
0.0028755,0.014676,0.2378
0.002877,0.014677,0.2379
0.0028784,0.014678,0.238
0.0028799,0.014679,0.2381
0.0028814,0.01468,0.2382
0.0028828,0.014681,0.2383
0.0028843,0.014682,0.2384
0.0028858,0.014683,0.2385
0.0028872,0.014684,0.2386
0.0028887,0.014686,0.2387
0.0028902,0.014687,0.2388
0.0028917,0.014688,0.2389
0.0028931,0.014689,0.239
0.0028946,0.01469,0.2391
0.0028961,0.014691,0.2392
0.0028975,0.014692,0.2393
0.002899,0.014693,0.2394
0.0029005,0.014694,0.2395
0.0029019,0.014695,0.2396
0.0029034,0.014696,0.2397
0.0029049,0.014697,0.2398
0.0029063,0.014698,0.2399
0.0029078,0.0147,0.24
0.0029093,0.014701,0.2401
0.0029108,0.014702,0.2402
0.0029122,0.014703,0.2403
0.0029137,0.014704,0.2404
0.0029152,0.014705,0.2405
0.0029166,0.014706,0.2406
0.0029181,0.014707,0.2407
0.0029196,0.014708,0.2408
0.002921,0.01471,0.2409
0.0029225,0.014711,0.241
0.002924,0.014712,0.2411
0.0029255,0.014713,0.2412
0.0029269,0.014714,0.2413
0.0029284,0.014715,0.2414
0.0029299,0.014716,0.2415
0.0029313,0.014717,0.2416
0.0029328,0.014719,0.2417
0.0029343,0.01472,0.2418
0.0029358,0.014721,0.2419
0.0029372,0.014722,0.242
0.0029387,0.014723,0.2421
0.0029402,0.014724,0.2422
0.0029417,0.014726,0.2423
0.0029431,0.014727,0.2424
0.0029446,0.014728,0.2425
0.0029461,0.014729,0.2426
0.0029475,0.01473,0.2427
0.002949,0.014731,0.2428
0.0029505,0.014733,0.2429
0.002952,0.014734,0.243
0.0029534,0.014735,0.2431
0.0029549,0.014736,0.2432
0.0029564,0.014737,0.2433
0.0029579,0.014739,0.2434
0.0029593,0.01474,0.2435
0.0029608,0.014741,0.2436
0.0029623,0.014742,0.2437
0.0029638,0.014744,0.2438
0.0029652,0.014745,0.2439
0.0029667,0.014746,0.244
0.0029682,0.014747,0.2441
0.0029697,0.014748,0.2442
0.0029711,0.01475,0.2443
0.0029726,0.014751,0.2444
0.0029741,0.014752,0.2445
0.0029756,0.014754,0.2446
0.002977,0.014755,0.2447
0.0029785,0.014756,0.2448
0.00298,0.014757,0.2449
0.0029815,0.014759,0.245
0.0029829,0.01476,0.2451
0.0029844,0.014761,0.2452
0.0029859,0.014762,0.2453
0.0029874,0.014764,0.2454
0.0029888,0.014765,0.2455
0.0029903,0.014766,0.2456
0.0029918,0.014768,0.2457
0.0029933,0.014769,0.2458
0.0029947,0.01477,0.2459
0.0029962,0.014772,0.246
0.0029977,0.014773,0.2461
0.0029992,0.014774,0.2462
0.0030007,0.014776,0.2463
0.0030021,0.014777,0.2464
0.0030036,0.014778,0.2465
0.0030051,0.01478,0.2466
0.0030066,0.014781,0.2467
0.003008,0.014783,0.2468
0.0030095,0.014784,0.2469
0.003011,0.014785,0.247
0.0030125,0.014787,0.2471
0.003014,0.014788,0.2472
0.0030154,0.014789,0.2473
0.0030169,0.014791,0.2474
0.0030184,0.014792,0.2475
0.0030199,0.014794,0.2476
0.0030214,0.014795,0.2477
0.0030228,0.014797,0.2478
0.0030243,0.014798,0.2479
0.0030258,0.014799,0.248
0.0030273,0.014801,0.2481
0.0030288,0.014802,0.2482
0.0030302,0.014804,0.2483
0.0030317,0.014805,0.2484
0.0030332,0.014807,0.2485
0.0030347,0.014808,0.2486
0.0030362,0.01481,0.2487
0.0030376,0.014811,0.2488
0.0030391,0.014813,0.2489
0.0030406,0.014814,0.249
0.0030421,0.014816,0.2491
0.0030436,0.014817,0.2492
0.003045,0.014819,0.2493
0.0030465,0.01482,0.2494
0.003048,0.014822,0.2495
0.0030495,0.014823,0.2496
0.003051,0.014825,0.2497
0.0030525,0.014827,0.2498
0.0030539,0.014828,0.2499
0.0030554,0.01483,0.25
0.0030569,0.014831,0.2501
0.0030584,0.014833,0.2502
0.0030599,0.014834,0.2503
0.0030614,0.014836,0.2504
0.0030628,0.014838,0.2505
0.0030643,0.014839,0.2506
0.0030658,0.014841,0.2507
0.0030673,0.014842,0.2508
0.0030688,0.014844,0.2509
0.0030703,0.014846,0.251
0.0030717,0.014847,0.2511
0.0030732,0.014849,0.2512
0.0030747,0.014851,0.2513
0.0030762,0.014852,0.2514
0.0030777,0.014854,0.2515
0.0030792,0.014856,0.2516
0.0030807,0.014857,0.2517
0.0030821,0.014859,0.2518
0.0030836,0.014861,0.2519
0.0030851,0.014863,0.252
0.0030866,0.014864,0.2521
0.0030881,0.014866,0.2522
0.0030896,0.014868,0.2523
0.0030911,0.01487,0.2524
0.0030925,0.014871,0.2525
0.003094,0.014873,0.2526
0.0030955,0.014875,0.2527
0.003097,0.014877,0.2528
0.0030985,0.014878,0.2529
0.0031,0.01488,0.253
0.0031015,0.014882,0.2531
0.003103,0.014884,0.2532
0.0031044,0.014886,0.2533
0.0031059,0.014887,0.2534
0.0031074,0.014889,0.2535
0.0031089,0.014891,0.2536
0.0031104,0.014893,0.2537
0.0031119,0.014895,0.2538
0.0031134,0.014897,0.2539
0.0031149,0.014898,0.254
0.0031164,0.0149,0.2541
0.0031179,0.014902,0.2542
0.0031193,0.014904,0.2543
0.0031208,0.014906,0.2544
0.0031223,0.014908,0.2545
0.0031238,0.01491,0.2546
0.0031253,0.014912,0.2547
0.0031268,0.014914,0.2548
0.0031283,0.014916,0.2549
0.0031298,0.014918,0.255
0.0031313,0.01492,0.2551
0.0031328,0.014922,0.2552
0.0031343,0.014924,0.2553
0.0031358,0.014926,0.2554
0.0031372,0.014928,0.2555
0.0031387,0.01493,0.2556
0.0031402,0.014932,0.2557
0.0031417,0.014934,0.2558
0.0031432,0.014936,0.2559
0.0031447,0.014938,0.256
0.0031462,0.01494,0.2561
0.0031477,0.014942,0.2562
0.0031492,0.014944,0.2563
0.0031507,0.014946,0.2564
0.0031522,0.014948,0.2565
0.0031537,0.01495,0.2566
0.0031552,0.014952,0.2567
0.0031567,0.014954,0.2568
0.0031582,0.014956,0.2569
0.0031597,0.014958,0.257
0.0031612,0.014961,0.2571
0.0031626,0.014963,0.2572
0.0031641,0.014965,0.2573
0.0031656,0.014967,0.2574
0.0031671,0.014969,0.2575
0.0031686,0.014971,0.2576
0.0031701,0.014974,0.2577
0.0031716,0.014976,0.2578
0.0031731,0.014978,0.2579
0.0031746,0.01498,0.258
0.0031761,0.014982,0.2581
0.0031776,0.014985,0.2582
0.0031791,0.014987,0.2583
0.0031806,0.014989,0.2584
0.0031821,0.014991,0.2585
0.0031836,0.014994,0.2586
0.0031851,0.014996,0.2587
0.0031866,0.014998,0.2588
0.0031881,0.015001,0.2589
0.0031896,0.015003,0.259
0.0031911,0.015005,0.2591
0.0031926,0.015008,0.2592
0.0031941,0.01501,0.2593
0.0031956,0.015012,0.2594
0.0031971,0.015015,0.2595
0.0031986,0.015017,0.2596
0.0032001,0.015019,0.2597
0.0032016,0.015022,0.2598
0.0032031,0.015024,0.2599
0.0032046,0.015027,0.26
0.0032061,0.015029,0.2601
0.0032076,0.015031,0.2602
0.0032091,0.015034,0.2603
0.0032106,0.015036,0.2604
0.0032121,0.015039,0.2605
0.0032137,0.015041,0.2606
0.0032152,0.015044,0.2607
0.0032167,0.015046,0.2608
0.0032182,0.015049,0.2609
0.0032197,0.015051,0.261
0.0032212,0.015054,0.2611
0.0032227,0.015056,0.2612
0.0032242,0.015059,0.2613
0.0032257,0.015061,0.2614
0.0032272,0.015064,0.2615
0.0032287,0.015066,0.2616
0.0032302,0.015069,0.2617
0.0032317,0.015072,0.2618
0.0032332,0.015074,0.2619
0.0032347,0.015077,0.262
0.0032362,0.015079,0.2621
0.0032378,0.015082,0.2622
0.0032393,0.015085,0.2623
0.0032408,0.015087,0.2624
0.0032423,0.01509,0.2625
0.0032438,0.015093,0.2626
0.0032453,0.015095,0.2627
0.0032468,0.015098,0.2628
0.0032483,0.015101,0.2629
0.0032498,0.015103,0.263
0.0032513,0.015106,0.2631
0.0032528,0.015109,0.2632
0.0032544,0.015112,0.2633
0.0032559,0.015114,0.2634
0.0032574,0.015117,0.2635
0.0032589,0.01512,0.2636
0.0032604,0.015123,0.2637
0.0032619,0.015125,0.2638
0.0032634,0.015128,0.2639
0.0032649,0.015131,0.264
0.0032665,0.015134,0.2641
0.003268,0.015137,0.2642
0.0032695,0.015139,0.2643
0.003271,0.015142,0.2644
0.0032725,0.015145,0.2645
0.003274,0.015148,0.2646
0.0032755,0.015151,0.2647
0.0032771,0.015154,0.2648
0.0032786,0.015157,0.2649
0.0032801,0.01516,0.265
0.0032816,0.015163,0.2651
0.0032831,0.015165,0.2652
0.0032846,0.015168,0.2653
0.0032862,0.015171,0.2654
0.0032877,0.015174,0.2655
0.0032892,0.015177,0.2656
0.0032907,0.01518,0.2657
0.0032922,0.015183,0.2658
0.0032937,0.015186,0.2659
0.0032953,0.015189,0.266
0.0032968,0.015192,0.2661
0.0032983,0.015195,0.2662
0.0032998,0.015198,0.2663
0.0033013,0.015202,0.2664
0.0033029,0.015205,0.2665
0.0033044,0.015208,0.2666
0.0033059,0.015211,0.2667
0.0033074,0.015214,0.2668
0.0033089,0.015217,0.2669
0.0033105,0.01522,0.267
0.003312,0.015223,0.2671
0.0033135,0.015226,0.2672
0.003315,0.01523,0.2673
0.0033166,0.015233,0.2674
0.0033181,0.015236,0.2675
0.0033196,0.015239,0.2676
0.0033211,0.015242,0.2677
0.0033227,0.015245,0.2678
0.0033242,0.015249,0.2679
0.0033257,0.015252,0.268
0.0033272,0.015255,0.2681
0.0033288,0.015258,0.2682
0.0033303,0.015262,0.2683
0.0033318,0.015265,0.2684
0.0033333,0.015268,0.2685
0.0033349,0.015272,0.2686
0.0033364,0.015275,0.2687
0.0033379,0.015278,0.2688
0.0033394,0.015281,0.2689
0.003341,0.015285,0.269
0.0033425,0.015288,0.2691
0.003344,0.015291,0.2692
0.0033456,0.015295,0.2693
0.0033471,0.015298,0.2694
0.0033486,0.015302,0.2695
0.0033501,0.015305,0.2696
0.0033517,0.015308,0.2697
0.0033532,0.015312,0.2698
0.0033547,0.015315,0.2699
0.0033563,0.015319,0.27
0.0033578,0.015322,0.2701
0.0033593,0.015326,0.2702
0.0033609,0.015329,0.2703
0.0033624,0.015333,0.2704
0.0033639,0.015336,0.2705
0.0033655,0.01534,0.2706
0.003367,0.015343,0.2707
0.0033685,0.015347,0.2708
0.0033701,0.01535,0.2709
0.0033716,0.015354,0.271
0.0033731,0.015357,0.2711
0.0033747,0.015361,0.2712
0.0033762,0.015365,0.2713
0.0033778,0.015368,0.2714
0.0033793,0.015372,0.2715
0.0033808,0.015375,0.2716
0.0033824,0.015379,0.2717
0.0033839,0.015383,0.2718
0.0033854,0.015386,0.2719
0.003387,0.01539,0.272
0.0033885,0.015394,0.2721
0.0033901,0.015397,0.2722
0.0033916,0.015401,0.2723
0.0033931,0.015405,0.2724
0.0033947,0.015408,0.2725
0.0033962,0.015412,0.2726
0.0033978,0.015416,0.2727
0.0033993,0.01542,0.2728
0.0034008,0.015423,0.2729
0.0034024,0.015427,0.273
0.0034039,0.015431,0.2731
0.0034055,0.015435,0.2732
0.003407,0.015438,0.2733
0.0034086,0.015442,0.2734
0.0034101,0.015446,0.2735
0.0034117,0.01545,0.2736
0.0034132,0.015454,0.2737
0.0034147,0.015458,0.2738
0.0034163,0.015461,0.2739
0.0034178,0.015465,0.274
0.0034194,0.015469,0.2741
0.0034209,0.015473,0.2742
0.0034225,0.015477,0.2743
0.003424,0.015481,0.2744
0.0034256,0.015485,0.2745
0.0034271,0.015489,0.2746
0.0034287,0.015493,0.2747
0.0034302,0.015497,0.2748
0.0034318,0.015501,0.2749
0.0034333,0.015505,0.275
0.0034349,0.015509,0.2751
0.0034364,0.015513,0.2752
0.003438,0.015517,0.2753
0.0034395,0.015521,0.2754
0.0034411,0.015525,0.2755
0.0034426,0.015529,0.2756
0.0034442,0.015533,0.2757
0.0034457,0.015537,0.2758
0.0034473,0.015541,0.2759
0.0034488,0.015545,0.276
0.0034504,0.015549,0.2761
0.003452,0.015553,0.2762
0.0034535,0.015557,0.2763
0.0034551,0.015562,0.2764
0.0034566,0.015566,0.2765
0.0034582,0.01557,0.2766
0.0034597,0.015574,0.2767
0.0034613,0.015578,0.2768
0.0034629,0.015582,0.2769
0.0034644,0.015587,0.277
0.003466,0.015591,0.2771
0.0034675,0.015595,0.2772
0.0034691,0.015599,0.2773
0.0034706,0.015603,0.2774
0.0034722,0.015608,0.2775
0.0034738,0.015612,0.2776
0.0034753,0.015616,0.2777
0.0034769,0.01562,0.2778
0.0034785,0.015625,0.2779
0.00348,0.015629,0.278
0.0034816,0.015633,0.2781
0.0034831,0.015638,0.2782
0.0034847,0.015642,0.2783
0.0034863,0.015646,0.2784
0.0034878,0.015651,0.2785
0.0034894,0.015655,0.2786
0.003491,0.015659,0.2787
0.0034925,0.015664,0.2788
0.0034941,0.015668,0.2789
0.0034957,0.015672,0.279
0.0034972,0.015677,0.2791
0.0034988,0.015681,0.2792
0.0035004,0.015686,0.2793
0.0035019,0.01569,0.2794
0.0035035,0.015695,0.2795
0.0035051,0.015699,0.2796
0.0035067,0.015704,0.2797
0.0035082,0.015708,0.2798
0.0035098,0.015713,0.2799
0.0035114,0.015717,0.28
0.0035129,0.015722,0.2801
0.0035145,0.015726,0.2802
0.0035161,0.015731,0.2803
0.0035177,0.015735,0.2804
0.0035192,0.01574,0.2805
0.0035208,0.015744,0.2806
0.0035224,0.015749,0.2807
0.003524,0.015753,0.2808
0.0035255,0.015758,0.2809
0.0035271,0.015762,0.281
0.0035287,0.015767,0.2811
0.0035303,0.015772,0.2812
0.0035318,0.015776,0.2813
0.0035334,0.015781,0.2814
0.003535,0.015786,0.2815
0.0035366,0.01579,0.2816
0.0035381,0.015795,0.2817
0.0035397,0.0158,0.2818
0.0035413,0.015804,0.2819
0.0035429,0.015809,0.282
0.0035445,0.015814,0.2821
0.0035461,0.015818,0.2822
0.0035476,0.015823,0.2823
0.0035492,0.015828,0.2824
0.0035508,0.015833,0.2825
0.0035524,0.015837,0.2826
0.003554,0.015842,0.2827
0.0035556,0.015847,0.2828
0.0035571,0.015852,0.2829
0.0035587,0.015856,0.283
0.0035603,0.015861,0.2831
0.0035619,0.015866,0.2832
0.0035635,0.015871,0.2833
0.0035651,0.015876,0.2834
0.0035667,0.01588,0.2835
0.0035682,0.015885,0.2836
0.0035698,0.01589,0.2837
0.0035714,0.015895,0.2838
0.003573,0.0159,0.2839
0.0035746,0.015905,0.284
0.0035762,0.01591,0.2841
0.0035778,0.015915,0.2842
0.0035794,0.015919,0.2843
0.003581,0.015924,0.2844
0.0035826,0.015929,0.2845
0.0035842,0.015934,0.2846
0.0035857,0.015939,0.2847
0.0035873,0.015944,0.2848
0.0035889,0.015949,0.2849
0.0035905,0.015954,0.285
0.0035921,0.015959,0.2851
0.0035937,0.015964,0.2852
0.0035953,0.015969,0.2853
0.0035969,0.015974,0.2854
0.0035985,0.015979,0.2855
0.0036001,0.015984,0.2856
0.0036017,0.015989,0.2857
0.0036033,0.015994,0.2858
0.0036049,0.015999,0.2859
0.0036065,0.016004,0.286
0.0036081,0.016009,0.2861
0.0036097,0.016014,0.2862
0.0036113,0.016019,0.2863
0.0036129,0.016024,0.2864
0.0036145,0.01603,0.2865
0.0036161,0.016035,0.2866
0.0036177,0.01604,0.2867
0.0036193,0.016045,0.2868
0.0036209,0.01605,0.2869
0.0036225,0.016055,0.287
0.0036241,0.01606,0.2871
0.0036258,0.016065,0.2872
0.0036274,0.016071,0.2873
0.003629,0.016076,0.2874
0.0036306,0.016081,0.2875
0.0036322,0.016086,0.2876
0.0036338,0.016091,0.2877
0.0036354,0.016097,0.2878
0.003637,0.016102,0.2879
0.0036386,0.016107,0.288
0.0036402,0.016112,0.2881
0.0036418,0.016117,0.2882
0.0036435,0.016123,0.2883
0.0036451,0.016128,0.2884
0.0036467,0.016133,0.2885
0.0036483,0.016138,0.2886
0.0036499,0.016144,0.2887
0.0036515,0.016149,0.2888
0.0036531,0.016154,0.2889
0.0036548,0.01616,0.289
0.0036564,0.016165,0.2891
0.003658,0.01617,0.2892
0.0036596,0.016175,0.2893
0.0036612,0.016181,0.2894
0.0036628,0.016186,0.2895
0.0036645,0.016191,0.2896
0.0036661,0.016197,0.2897
0.0036677,0.016202,0.2898
0.0036693,0.016208,0.2899
0.0036709,0.016213,0.29
0.0036726,0.016218,0.2901
0.0036742,0.016224,0.2902
0.0036758,0.016229,0.2903
0.0036774,0.016234,0.2904
0.0036791,0.01624,0.2905
0.0036807,0.016245,0.2906
0.0036823,0.016251,0.2907
0.0036839,0.016256,0.2908
0.0036856,0.016262,0.2909
0.0036872,0.016267,0.291
0.0036888,0.016272,0.2911
0.0036904,0.016278,0.2912
0.0036921,0.016283,0.2913
0.0036937,0.016289,0.2914
0.0036953,0.016294,0.2915
0.0036969,0.0163,0.2916
0.0036986,0.016305,0.2917
0.0037002,0.016311,0.2918
0.0037018,0.016316,0.2919
0.0037035,0.016322,0.292
0.0037051,0.016327,0.2921
0.0037067,0.016333,0.2922
0.0037084,0.016338,0.2923
0.00371,0.016344,0.2924
0.0037116,0.016349,0.2925
0.0037133,0.016355,0.2926
0.0037149,0.016361,0.2927
0.0037165,0.016366,0.2928
0.0037182,0.016372,0.2929
0.0037198,0.016377,0.293
0.0037215,0.016383,0.2931
0.0037231,0.016388,0.2932
0.0037247,0.016394,0.2933
0.0037264,0.0164,0.2934
0.003728,0.016405,0.2935
0.0037297,0.016411,0.2936
0.0037313,0.016417,0.2937
0.0037329,0.016422,0.2938
0.0037346,0.016428,0.2939
0.0037362,0.016433,0.294
0.0037379,0.016439,0.2941
0.0037395,0.016445,0.2942
0.0037412,0.01645,0.2943
0.0037428,0.016456,0.2944
0.0037445,0.016462,0.2945
0.0037461,0.016467,0.2946
0.0037477,0.016473,0.2947
0.0037494,0.016479,0.2948
0.003751,0.016484,0.2949
0.0037527,0.01649,0.295
0.0037543,0.016496,0.2951
0.003756,0.016502,0.2952
0.0037576,0.016507,0.2953
0.0037593,0.016513,0.2954
0.0037609,0.016519,0.2955
0.0037626,0.016524,0.2956
0.0037642,0.01653,0.2957
0.0037659,0.016536,0.2958
0.0037676,0.016542,0.2959
0.0037692,0.016547,0.296
0.0037709,0.016553,0.2961
0.0037725,0.016559,0.2962
0.0037742,0.016565,0.2963
0.0037758,0.01657,0.2964
0.0037775,0.016576,0.2965
0.0037791,0.016582,0.2966
0.0037808,0.016588,0.2967
0.0037825,0.016594,0.2968
0.0037841,0.016599,0.2969
0.0037858,0.016605,0.297
0.0037874,0.016611,0.2971
0.0037891,0.016617,0.2972
0.0037908,0.016623,0.2973
0.0037924,0.016628,0.2974
0.0037941,0.016634,0.2975
0.0037958,0.01664,0.2976
0.0037974,0.016646,0.2977
0.0037991,0.016652,0.2978
0.0038008,0.016657,0.2979
0.0038024,0.016663,0.298
0.0038041,0.016669,0.2981
0.0038058,0.016675,0.2982
0.0038074,0.016681,0.2983
0.0038091,0.016687,0.2984
0.0038108,0.016693,0.2985
0.0038124,0.016698,0.2986
0.0038141,0.016704,0.2987
0.0038158,0.01671,0.2988
0.0038174,0.016716,0.2989
0.0038191,0.016722,0.299
0.0038208,0.016728,0.2991
0.0038225,0.016734,0.2992
0.0038241,0.01674,0.2993
0.0038258,0.016746,0.2994
0.0038275,0.016751,0.2995
0.0038292,0.016757,0.2996
0.0038308,0.016763,0.2997
0.0038325,0.016769,0.2998
0.0038342,0.016775,0.2999
0.0038359,0.016781,0.3
0.0038375,0.016787,0.3001
0.0038392,0.016793,0.3002
0.0038409,0.016799,0.3003
0.0038426,0.016805,0.3004
0.0038443,0.016811,0.3005
0.0038459,0.016817,0.3006
0.0038476,0.016823,0.3007
0.0038493,0.016829,0.3008
0.003851,0.016835,0.3009
0.0038527,0.01684,0.301
0.0038544,0.016846,0.3011
0.003856,0.016852,0.3012
0.0038577,0.016858,0.3013
0.0038594,0.016864,0.3014
0.0038611,0.01687,0.3015
0.0038628,0.016876,0.3016
0.0038645,0.016882,0.3017
0.0038662,0.016888,0.3018
0.0038679,0.016894,0.3019
0.0038695,0.0169,0.302
0.0038712,0.016906,0.3021
0.0038729,0.016912,0.3022
0.0038746,0.016918,0.3023
0.0038763,0.016924,0.3024
0.003878,0.01693,0.3025
0.0038797,0.016936,0.3026
0.0038814,0.016942,0.3027
0.0038831,0.016948,0.3028
0.0038848,0.016954,0.3029
0.0038865,0.01696,0.303
0.0038882,0.016966,0.3031
0.0038899,0.016972,0.3032
0.0038916,0.016978,0.3033
0.0038933,0.016984,0.3034
0.003895,0.01699,0.3035
0.0038967,0.016996,0.3036
0.0038984,0.017002,0.3037
0.0039001,0.017008,0.3038
0.0039018,0.017014,0.3039
0.0039035,0.01702,0.304
0.0039052,0.017026,0.3041
0.0039069,0.017033,0.3042
0.0039086,0.017039,0.3043
0.0039103,0.017045,0.3044
0.003912,0.017051,0.3045
0.0039137,0.017057,0.3046
0.0039154,0.017063,0.3047
0.0039171,0.017069,0.3048
0.0039188,0.017075,0.3049
0.0039205,0.017081,0.305
0.0039222,0.017087,0.3051
0.0039239,0.017093,0.3052
0.0039256,0.017099,0.3053
0.0039274,0.017105,0.3054
0.0039291,0.017111,0.3055
0.0039308,0.017117,0.3056
0.0039325,0.017123,0.3057
0.0039342,0.017129,0.3058
0.0039359,0.017135,0.3059
0.0039376,0.017141,0.306
0.0039393,0.017147,0.3061
0.0039411,0.017154,0.3062
0.0039428,0.01716,0.3063
0.0039445,0.017166,0.3064
0.0039462,0.017172,0.3065
0.0039479,0.017178,0.3066
0.0039496,0.017184,0.3067
0.0039514,0.01719,0.3068
0.0039531,0.017196,0.3069
0.0039548,0.017202,0.307
0.0039565,0.017208,0.3071
0.0039582,0.017214,0.3072
0.00396,0.01722,0.3073
0.0039617,0.017226,0.3074
0.0039634,0.017232,0.3075
0.0039651,0.017238,0.3076
0.0039669,0.017245,0.3077
0.0039686,0.017251,0.3078
0.0039703,0.017257,0.3079
0.003972,0.017263,0.308
0.0039738,0.017269,0.3081
0.0039755,0.017275,0.3082
0.0039772,0.017281,0.3083
0.0039789,0.017287,0.3084
0.0039807,0.017293,0.3085
0.0039824,0.017299,0.3086
0.0039841,0.017305,0.3087
0.0039859,0.017311,0.3088
0.0039876,0.017317,0.3089
0.0039893,0.017324,0.309
0.0039911,0.01733,0.3091
0.0039928,0.017336,0.3092
0.0039945,0.017342,0.3093
0.0039963,0.017348,0.3094
0.003998,0.017354,0.3095
0.0039997,0.01736,0.3096
0.0040015,0.017366,0.3097
0.0040032,0.017372,0.3098
0.0040049,0.017378,0.3099
0.0040067,0.017384,0.31
0.0040084,0.01739,0.3101
0.0040102,0.017396,0.3102
0.0040119,0.017402,0.3103
0.0040136,0.017408,0.3104
0.0040154,0.017415,0.3105
0.0040171,0.017421,0.3106
0.0040189,0.017427,0.3107
0.0040206,0.017433,0.3108
0.0040223,0.017439,0.3109
0.0040241,0.017445,0.311
0.0040258,0.017451,0.3111
0.0040276,0.017457,0.3112
0.0040293,0.017463,0.3113
0.0040311,0.017469,0.3114
0.0040328,0.017475,0.3115
0.0040346,0.017481,0.3116
0.0040363,0.017487,0.3117
0.0040381,0.017493,0.3118
0.0040398,0.017499,0.3119
0.0040416,0.017505,0.312
0.0040433,0.017511,0.3121
0.0040451,0.017517,0.3122
0.0040468,0.017523,0.3123
0.0040486,0.01753,0.3124
0.0040503,0.017536,0.3125
0.0040521,0.017542,0.3126
0.0040538,0.017548,0.3127
0.0040556,0.017554,0.3128
0.0040573,0.01756,0.3129
0.0040591,0.017566,0.313
0.0040609,0.017572,0.3131
0.0040626,0.017578,0.3132
0.0040644,0.017584,0.3133
0.0040661,0.01759,0.3134
0.0040679,0.017596,0.3135
0.0040697,0.017602,0.3136
0.0040714,0.017608,0.3137
0.0040732,0.017614,0.3138
0.0040749,0.01762,0.3139
0.0040767,0.017626,0.314
0.0040785,0.017632,0.3141
0.0040802,0.017638,0.3142
0.004082,0.017644,0.3143
0.0040838,0.01765,0.3144
0.0040855,0.017656,0.3145
0.0040873,0.017662,0.3146
0.0040891,0.017668,0.3147
0.0040908,0.017674,0.3148
0.0040926,0.01768,0.3149
0.0040944,0.017686,0.315
0.0040961,0.017692,0.3151
0.0040979,0.017698,0.3152
0.0040997,0.017704,0.3153
0.0041014,0.01771,0.3154
0.0041032,0.017716,0.3155
0.004105,0.017722,0.3156
0.0041067,0.017728,0.3157
0.0041085,0.017734,0.3158
0.0041103,0.01774,0.3159
0.0041121,0.017746,0.316
0.0041138,0.017751,0.3161
0.0041156,0.017757,0.3162
0.0041174,0.017763,0.3163
0.0041192,0.017769,0.3164
0.004121,0.017775,0.3165
0.0041227,0.017781,0.3166
0.0041245,0.017787,0.3167
0.0041263,0.017793,0.3168
0.0041281,0.017799,0.3169
0.0041298,0.017805,0.317
0.0041316,0.017811,0.3171
0.0041334,0.017817,0.3172
0.0041352,0.017823,0.3173
0.004137,0.017829,0.3174
0.0041388,0.017834,0.3175
0.0041405,0.01784,0.3176
0.0041423,0.017846,0.3177
0.0041441,0.017852,0.3178
0.0041459,0.017858,0.3179
0.0041477,0.017864,0.318
0.0041495,0.01787,0.3181
0.0041513,0.017876,0.3182
0.004153,0.017882,0.3183
0.0041548,0.017887,0.3184
0.0041566,0.017893,0.3185
0.0041584,0.017899,0.3186
0.0041602,0.017905,0.3187
0.004162,0.017911,0.3188
0.0041638,0.017917,0.3189
0.0041656,0.017923,0.319
0.0041674,0.017928,0.3191
0.0041692,0.017934,0.3192
0.004171,0.01794,0.3193
0.0041727,0.017946,0.3194
0.0041745,0.017952,0.3195
0.0041763,0.017958,0.3196
0.0041781,0.017963,0.3197
0.0041799,0.017969,0.3198
0.0041817,0.017975,0.3199
0.0041835,0.017981,0.32
0.0041853,0.017987,0.3201
0.0041871,0.017992,0.3202
0.0041889,0.017998,0.3203
0.0041907,0.018004,0.3204
0.0041925,0.01801,0.3205
0.0041943,0.018015,0.3206
0.0041961,0.018021,0.3207
0.0041979,0.018027,0.3208
0.0041997,0.018033,0.3209
0.0042015,0.018039,0.321
0.0042033,0.018044,0.3211
0.0042051,0.01805,0.3212
0.0042069,0.018056,0.3213
0.0042088,0.018062,0.3214
0.0042106,0.018067,0.3215
0.0042124,0.018073,0.3216
0.0042142,0.018079,0.3217
0.004216,0.018084,0.3218
0.0042178,0.01809,0.3219
0.0042196,0.018096,0.322
0.0042214,0.018102,0.3221
0.0042232,0.018107,0.3222
0.004225,0.018113,0.3223
0.0042268,0.018119,0.3224
0.0042287,0.018124,0.3225
0.0042305,0.01813,0.3226
0.0042323,0.018136,0.3227
0.0042341,0.018141,0.3228
0.0042359,0.018147,0.3229
0.0042377,0.018153,0.323
0.0042395,0.018158,0.3231
0.0042414,0.018164,0.3232
0.0042432,0.018169,0.3233
0.004245,0.018175,0.3234
0.0042468,0.018181,0.3235
0.0042486,0.018186,0.3236
0.0042504,0.018192,0.3237
0.0042523,0.018198,0.3238
0.0042541,0.018203,0.3239
0.0042559,0.018209,0.324
0.0042577,0.018214,0.3241
0.0042596,0.01822,0.3242
0.0042614,0.018226,0.3243
0.0042632,0.018231,0.3244
0.004265,0.018237,0.3245
0.0042668,0.018242,0.3246
0.0042687,0.018248,0.3247
0.0042705,0.018253,0.3248
0.0042723,0.018259,0.3249
0.0042741,0.018264,0.325
0.004276,0.01827,0.3251
0.0042778,0.018275,0.3252
0.0042796,0.018281,0.3253
0.0042815,0.018287,0.3254
0.0042833,0.018292,0.3255
0.0042851,0.018298,0.3256
0.0042869,0.018303,0.3257
0.0042888,0.018308,0.3258
0.0042906,0.018314,0.3259
0.0042924,0.018319,0.326
0.0042943,0.018325,0.3261
0.0042961,0.01833,0.3262
0.0042979,0.018336,0.3263
0.0042998,0.018341,0.3264
0.0043016,0.018347,0.3265
0.0043034,0.018352,0.3266
0.0043053,0.018358,0.3267
0.0043071,0.018363,0.3268
0.0043089,0.018368,0.3269
0.0043108,0.018374,0.327
0.0043126,0.018379,0.3271
0.0043145,0.018385,0.3272
0.0043163,0.01839,0.3273
0.0043181,0.018395,0.3274
0.00432,0.018401,0.3275
0.0043218,0.018406,0.3276
0.0043237,0.018412,0.3277
0.0043255,0.018417,0.3278
0.0043273,0.018422,0.3279
0.0043292,0.018428,0.328
0.004331,0.018433,0.3281
0.0043329,0.018438,0.3282
0.0043347,0.018444,0.3283
0.0043366,0.018449,0.3284
0.0043384,0.018454,0.3285
0.0043402,0.018459,0.3286
0.0043421,0.018465,0.3287
0.0043439,0.01847,0.3288
0.0043458,0.018475,0.3289
0.0043476,0.018481,0.329
0.0043495,0.018486,0.3291
0.0043513,0.018491,0.3292
0.0043532,0.018496,0.3293
0.004355,0.018502,0.3294
0.0043569,0.018507,0.3295
0.0043587,0.018512,0.3296
0.0043606,0.018517,0.3297
0.0043624,0.018523,0.3298
0.0043643,0.018528,0.3299
0.0043661,0.018533,0.33
0.004368,0.018538,0.3301
0.0043699,0.018543,0.3302
0.0043717,0.018549,0.3303
0.0043736,0.018554,0.3304
0.0043754,0.018559,0.3305
0.0043773,0.018564,0.3306
0.0043791,0.018569,0.3307
0.004381,0.018574,0.3308
0.0043828,0.018579,0.3309
0.0043847,0.018585,0.331
0.0043866,0.01859,0.3311
0.0043884,0.018595,0.3312
0.0043903,0.0186,0.3313
0.0043921,0.018605,0.3314
0.004394,0.01861,0.3315
0.0043959,0.018615,0.3316
0.0043977,0.01862,0.3317
0.0043996,0.018625,0.3318
0.0044015,0.01863,0.3319
0.0044033,0.018635,0.332
0.0044052,0.018641,0.3321
0.004407,0.018646,0.3322
0.0044089,0.018651,0.3323
0.0044108,0.018656,0.3324
0.0044126,0.018661,0.3325
0.0044145,0.018666,0.3326
0.0044164,0.018671,0.3327
0.0044182,0.018676,0.3328
0.0044201,0.018681,0.3329
0.004422,0.018686,0.333
0.0044238,0.018691,0.3331
0.0044257,0.018696,0.3332
0.0044276,0.018701,0.3333
0.0044295,0.018705,0.3334
0.0044313,0.01871,0.3335
0.0044332,0.018715,0.3336
0.0044351,0.01872,0.3337
0.0044369,0.018725,0.3338
0.0044388,0.01873,0.3339
0.0044407,0.018735,0.334
0.0044426,0.01874,0.3341
0.0044444,0.018745,0.3342
0.0044463,0.01875,0.3343
0.0044482,0.018754,0.3344
0.0044501,0.018759,0.3345
0.0044519,0.018764,0.3346
0.0044538,0.018769,0.3347
0.0044557,0.018774,0.3348
0.0044576,0.018779,0.3349
0.0044594,0.018784,0.335
0.0044613,0.018788,0.3351
0.0044632,0.018793,0.3352
0.0044651,0.018798,0.3353
0.004467,0.018803,0.3354
0.0044688,0.018808,0.3355
0.0044707,0.018812,0.3356
0.0044726,0.018817,0.3357
0.0044745,0.018822,0.3358
0.0044764,0.018827,0.3359
0.0044783,0.018831,0.336
0.0044801,0.018836,0.3361
0.004482,0.018841,0.3362
0.0044839,0.018845,0.3363
0.0044858,0.01885,0.3364
0.0044877,0.018855,0.3365
0.0044896,0.01886,0.3366
0.0044914,0.018864,0.3367
0.0044933,0.018869,0.3368
0.0044952,0.018874,0.3369
0.0044971,0.018878,0.337
0.004499,0.018883,0.3371
0.0045009,0.018888,0.3372
0.0045028,0.018892,0.3373
0.0045047,0.018897,0.3374
0.0045066,0.018901,0.3375
0.0045084,0.018906,0.3376
0.0045103,0.018911,0.3377
0.0045122,0.018915,0.3378
0.0045141,0.01892,0.3379
0.004516,0.018924,0.338
0.0045179,0.018929,0.3381
0.0045198,0.018934,0.3382
0.0045217,0.018938,0.3383
0.0045236,0.018943,0.3384
0.0045255,0.018947,0.3385
0.0045274,0.018952,0.3386
0.0045293,0.018956,0.3387
0.0045312,0.018961,0.3388
0.0045331,0.018965,0.3389
0.004535,0.01897,0.339
0.0045369,0.018974,0.3391
0.0045387,0.018979,0.3392
0.0045406,0.018983,0.3393
0.0045425,0.018988,0.3394
0.0045444,0.018992,0.3395
0.0045463,0.018997,0.3396
0.0045482,0.019001,0.3397
0.0045501,0.019005,0.3398
0.004552,0.01901,0.3399
0.0045539,0.019014,0.34
0.0045558,0.019019,0.3401
0.0045578,0.019023,0.3402
0.0045597,0.019027,0.3403
0.0045616,0.019032,0.3404
0.0045635,0.019036,0.3405
0.0045654,0.019041,0.3406
0.0045673,0.019045,0.3407
0.0045692,0.019049,0.3408
0.0045711,0.019054,0.3409
0.004573,0.019058,0.341
0.0045749,0.019062,0.3411
0.0045768,0.019067,0.3412
0.0045787,0.019071,0.3413
0.0045806,0.019075,0.3414
0.0045825,0.019079,0.3415
0.0045844,0.019084,0.3416
0.0045863,0.019088,0.3417
0.0045882,0.019092,0.3418
0.0045902,0.019097,0.3419
0.0045921,0.019101,0.342
0.004594,0.019105,0.3421
0.0045959,0.019109,0.3422
0.0045978,0.019113,0.3423
0.0045997,0.019118,0.3424
0.0046016,0.019122,0.3425
0.0046035,0.019126,0.3426
0.0046054,0.01913,0.3427
0.0046074,0.019134,0.3428
0.0046093,0.019139,0.3429
0.0046112,0.019143,0.343
0.0046131,0.019147,0.3431
0.004615,0.019151,0.3432
0.0046169,0.019155,0.3433
0.0046188,0.019159,0.3434
0.0046208,0.019163,0.3435
0.0046227,0.019168,0.3436
0.0046246,0.019172,0.3437
0.0046265,0.019176,0.3438
0.0046284,0.01918,0.3439
0.0046303,0.019184,0.344
0.0046323,0.019188,0.3441
0.0046342,0.019192,0.3442
0.0046361,0.019196,0.3443
0.004638,0.0192,0.3444
0.0046399,0.019204,0.3445
0.0046419,0.019208,0.3446
0.0046438,0.019212,0.3447
0.0046457,0.019216,0.3448
0.0046476,0.01922,0.3449
0.0046496,0.019224,0.345
0.0046515,0.019228,0.3451
0.0046534,0.019232,0.3452
0.0046553,0.019236,0.3453
0.0046572,0.01924,0.3454
0.0046592,0.019244,0.3455
0.0046611,0.019248,0.3456
0.004663,0.019252,0.3457
0.0046649,0.019256,0.3458
0.0046669,0.01926,0.3459
0.0046688,0.019264,0.346
0.0046707,0.019268,0.3461
0.0046726,0.019272,0.3462
0.0046746,0.019276,0.3463
0.0046765,0.01928,0.3464
0.0046784,0.019283,0.3465
0.0046804,0.019287,0.3466
0.0046823,0.019291,0.3467
0.0046842,0.019295,0.3468
0.0046861,0.019299,0.3469
0.0046881,0.019303,0.347
0.00469,0.019307,0.3471
0.0046919,0.01931,0.3472
0.0046939,0.019314,0.3473
0.0046958,0.019318,0.3474
0.0046977,0.019322,0.3475
0.0046997,0.019326,0.3476
0.0047016,0.019329,0.3477
0.0047035,0.019333,0.3478
0.0047055,0.019337,0.3479
0.0047074,0.019341,0.348
0.0047093,0.019345,0.3481
0.0047113,0.019348,0.3482
0.0047132,0.019352,0.3483
0.0047151,0.019356,0.3484
0.0047171,0.01936,0.3485
0.004719,0.019363,0.3486
0.0047209,0.019367,0.3487
0.0047229,0.019371,0.3488
0.0047248,0.019374,0.3489
0.0047268,0.019378,0.349
0.0047287,0.019382,0.3491
0.0047306,0.019385,0.3492
0.0047326,0.019389,0.3493
0.0047345,0.019393,0.3494
0.0047365,0.019396,0.3495
0.0047384,0.0194,0.3496
0.0047403,0.019404,0.3497
0.0047423,0.019407,0.3498
0.0047442,0.019411,0.3499
0.0047462,0.019415,0.35
0.0047481,0.019418,0.3501
0.00475,0.019422,0.3502
0.004752,0.019425,0.3503
0.0047539,0.019429,0.3504
0.0047559,0.019433,0.3505
0.0047578,0.019436,0.3506
0.0047598,0.01944,0.3507
0.0047617,0.019443,0.3508
0.0047636,0.019447,0.3509
0.0047656,0.01945,0.351
0.0047675,0.019454,0.3511
0.0047695,0.019457,0.3512
0.0047714,0.019461,0.3513
0.0047734,0.019464,0.3514
0.0047753,0.019468,0.3515
0.0047773,0.019471,0.3516
0.0047792,0.019475,0.3517
0.0047812,0.019478,0.3518
0.0047831,0.019482,0.3519
0.0047851,0.019485,0.352
0.004787,0.019489,0.3521
0.004789,0.019492,0.3522
0.0047909,0.019496,0.3523
0.0047929,0.019499,0.3524
0.0047948,0.019503,0.3525
0.0047968,0.019506,0.3526
0.0047987,0.01951,0.3527
0.0048007,0.019513,0.3528
0.0048026,0.019516,0.3529
0.0048046,0.01952,0.353
0.0048065,0.019523,0.3531
0.0048085,0.019527,0.3532
0.0048104,0.01953,0.3533
0.0048124,0.019533,0.3534
0.0048143,0.019537,0.3535
0.0048163,0.01954,0.3536
0.0048182,0.019543,0.3537
0.0048202,0.019547,0.3538
0.0048221,0.01955,0.3539
0.0048241,0.019553,0.354
0.0048261,0.019557,0.3541
0.004828,0.01956,0.3542
0.00483,0.019563,0.3543
0.0048319,0.019567,0.3544
0.0048339,0.01957,0.3545
0.0048358,0.019573,0.3546
0.0048378,0.019577,0.3547
0.0048398,0.01958,0.3548
0.0048417,0.019583,0.3549
0.0048437,0.019587,0.355
0.0048456,0.01959,0.3551
0.0048476,0.019593,0.3552
0.0048495,0.019596,0.3553
0.0048515,0.0196,0.3554
0.0048535,0.019603,0.3555
0.0048554,0.019606,0.3556
0.0048574,0.019609,0.3557
0.0048593,0.019613,0.3558
0.0048613,0.019616,0.3559
0.0048633,0.019619,0.356
0.0048652,0.019622,0.3561
0.0048672,0.019625,0.3562
0.0048692,0.019629,0.3563
0.0048711,0.019632,0.3564
0.0048731,0.019635,0.3565
0.004875,0.019638,0.3566
0.004877,0.019641,0.3567
0.004879,0.019644,0.3568
0.0048809,0.019648,0.3569
0.0048829,0.019651,0.357
0.0048849,0.019654,0.3571
0.0048868,0.019657,0.3572
0.0048888,0.01966,0.3573
0.0048908,0.019663,0.3574
0.0048927,0.019667,0.3575
0.0048947,0.01967,0.3576
0.0048967,0.019673,0.3577
0.0048986,0.019676,0.3578
0.0049006,0.019679,0.3579
0.0049026,0.019682,0.358
0.0049045,0.019685,0.3581
0.0049065,0.019688,0.3582
0.0049085,0.019691,0.3583
0.0049104,0.019694,0.3584
0.0049124,0.019698,0.3585
0.0049144,0.019701,0.3586
0.0049164,0.019704,0.3587
0.0049183,0.019707,0.3588
0.0049203,0.01971,0.3589
0.0049223,0.019713,0.359
0.0049242,0.019716,0.3591
0.0049262,0.019719,0.3592
0.0049282,0.019722,0.3593
0.0049302,0.019725,0.3594
0.0049321,0.019728,0.3595
0.0049341,0.019731,0.3596
0.0049361,0.019734,0.3597
0.004938,0.019737,0.3598
0.00494,0.01974,0.3599
0.004942,0.019743,0.36
0.004944,0.019746,0.3601
0.0049459,0.019749,0.3602
0.0049479,0.019752,0.3603
0.0049499,0.019755,0.3604
0.0049519,0.019758,0.3605
0.0049538,0.019761,0.3606
0.0049558,0.019764,0.3607
0.0049578,0.019767,0.3608
0.0049598,0.01977,0.3609
0.0049618,0.019773,0.361
0.0049637,0.019776,0.3611
0.0049657,0.019779,0.3612
0.0049677,0.019782,0.3613
0.0049697,0.019785,0.3614
0.0049716,0.019788,0.3615
0.0049736,0.019791,0.3616
0.0049756,0.019794,0.3617
0.0049776,0.019797,0.3618
0.0049796,0.0198,0.3619
0.0049815,0.019802,0.362
0.0049835,0.019805,0.3621
0.0049855,0.019808,0.3622
0.0049875,0.019811,0.3623
0.0049895,0.019814,0.3624
0.0049914,0.019817,0.3625
0.0049934,0.01982,0.3626
0.0049954,0.019823,0.3627
0.0049974,0.019826,0.3628
0.0049994,0.019829,0.3629
0.0050014,0.019832,0.363
0.0050033,0.019834,0.3631
0.0050053,0.019837,0.3632
0.0050073,0.01984,0.3633
0.0050093,0.019843,0.3634
0.0050113,0.019846,0.3635
0.0050133,0.019849,0.3636
0.0050152,0.019852,0.3637
0.0050172,0.019855,0.3638
0.0050192,0.019857,0.3639
0.0050212,0.01986,0.364
0.0050232,0.019863,0.3641
0.0050252,0.019866,0.3642
0.0050272,0.019869,0.3643
0.0050292,0.019872,0.3644
0.0050311,0.019875,0.3645
0.0050331,0.019877,0.3646
0.0050351,0.01988,0.3647
0.0050371,0.019883,0.3648
0.0050391,0.019886,0.3649
0.0050411,0.019889,0.365
0.0050431,0.019892,0.3651
0.0050451,0.019894,0.3652
0.005047,0.019897,0.3653
0.005049,0.0199,0.3654
0.005051,0.019903,0.3655
0.005053,0.019906,0.3656
0.005055,0.019908,0.3657
0.005057,0.019911,0.3658
0.005059,0.019914,0.3659
0.005061,0.019917,0.366
0.005063,0.01992,0.3661
0.005065,0.019922,0.3662
0.005067,0.019925,0.3663
0.005069,0.019928,0.3664
0.0050709,0.019931,0.3665
0.0050729,0.019934,0.3666
0.0050749,0.019936,0.3667
0.0050769,0.019939,0.3668
0.0050789,0.019942,0.3669
0.0050809,0.019945,0.367
0.0050829,0.019948,0.3671
0.0050849,0.01995,0.3672
0.0050869,0.019953,0.3673
0.0050889,0.019956,0.3674
0.0050909,0.019959,0.3675
0.0050929,0.019962,0.3676
0.0050949,0.019964,0.3677
0.0050969,0.019967,0.3678
0.0050989,0.01997,0.3679
0.0051009,0.019973,0.368
0.0051029,0.019975,0.3681
0.0051049,0.019978,0.3682
0.0051069,0.019981,0.3683
0.0051089,0.019984,0.3684
0.0051109,0.019987,0.3685
0.0051129,0.019989,0.3686
0.0051149,0.019992,0.3687
0.0051169,0.019995,0.3688
0.0051189,0.019998,0.3689
0.0051209,0.02,0.369
0.0051229,0.020003,0.3691
0.0051249,0.020006,0.3692
0.0051269,0.020009,0.3693
0.0051289,0.020011,0.3694
0.0051309,0.020014,0.3695
0.0051329,0.020017,0.3696
0.0051349,0.02002,0.3697
0.0051369,0.020022,0.3698
0.0051389,0.020025,0.3699
0.0051409,0.020028,0.37
0.0051429,0.020031,0.3701
0.0051449,0.020034,0.3702
0.0051469,0.020036,0.3703
0.0051489,0.020039,0.3704
0.0051509,0.020042,0.3705
0.0051529,0.020045,0.3706
0.0051549,0.020047,0.3707
0.0051569,0.02005,0.3708
0.0051589,0.020053,0.3709
0.0051609,0.020056,0.371
0.0051629,0.020058,0.3711
0.0051649,0.020061,0.3712
0.0051669,0.020064,0.3713
0.0051689,0.020067,0.3714
0.0051709,0.020069,0.3715
0.005173,0.020072,0.3716
0.005175,0.020075,0.3717
0.005177,0.020078,0.3718
0.005179,0.02008,0.3719
0.005181,0.020083,0.372
0.005183,0.020086,0.3721
0.005185,0.020089,0.3722
0.005187,0.020092,0.3723
0.005189,0.020094,0.3724
0.005191,0.020097,0.3725
0.005193,0.0201,0.3726
0.0051951,0.020103,0.3727
0.0051971,0.020105,0.3728
0.0051991,0.020108,0.3729
0.0052011,0.020111,0.373
0.0052031,0.020114,0.3731
0.0052051,0.020117,0.3732
0.0052071,0.020119,0.3733
0.0052091,0.020122,0.3734
0.0052111,0.020125,0.3735
0.0052132,0.020128,0.3736
0.0052152,0.02013,0.3737
0.0052172,0.020133,0.3738
0.0052192,0.020136,0.3739
0.0052212,0.020139,0.374
0.0052232,0.020142,0.3741
0.0052252,0.020144,0.3742
0.0052272,0.020147,0.3743
0.0052293,0.02015,0.3744
0.0052313,0.020153,0.3745
0.0052333,0.020156,0.3746
0.0052353,0.020158,0.3747
0.0052373,0.020161,0.3748
0.0052393,0.020164,0.3749
0.0052414,0.020167,0.375
0.0052434,0.02017,0.3751
0.0052454,0.020172,0.3752
0.0052474,0.020175,0.3753
0.0052494,0.020178,0.3754
0.0052514,0.020181,0.3755
0.0052535,0.020184,0.3756
0.0052555,0.020187,0.3757
0.0052575,0.020189,0.3758
0.0052595,0.020192,0.3759
0.0052615,0.020195,0.376
0.0052636,0.020198,0.3761
0.0052656,0.020201,0.3762
0.0052676,0.020204,0.3763
0.0052696,0.020207,0.3764
0.0052716,0.020209,0.3765
0.0052737,0.020212,0.3766
0.0052757,0.020215,0.3767
0.0052777,0.020218,0.3768
0.0052797,0.020221,0.3769
0.0052818,0.020224,0.377
0.0052838,0.020227,0.3771
0.0052858,0.020229,0.3772
0.0052878,0.020232,0.3773
0.0052898,0.020235,0.3774
0.0052919,0.020238,0.3775
0.0052939,0.020241,0.3776
0.0052959,0.020244,0.3777
0.0052979,0.020247,0.3778
0.0053,0.02025,0.3779
0.005302,0.020253,0.378
0.005304,0.020255,0.3781
0.005306,0.020258,0.3782
0.0053081,0.020261,0.3783
0.0053101,0.020264,0.3784
0.0053121,0.020267,0.3785
0.0053141,0.02027,0.3786
0.0053162,0.020273,0.3787
0.0053182,0.020276,0.3788
0.0053202,0.020279,0.3789
0.0053223,0.020282,0.379
0.0053243,0.020285,0.3791
0.0053263,0.020288,0.3792
0.0053283,0.020291,0.3793
0.0053304,0.020294,0.3794
0.0053324,0.020297,0.3795
0.0053344,0.0203,0.3796
0.0053365,0.020303,0.3797
0.0053385,0.020306,0.3798
0.0053405,0.020309,0.3799
0.0053426,0.020312,0.38
0.0053446,0.020315,0.3801
0.0053466,0.020318,0.3802
0.0053486,0.020321,0.3803
0.0053507,0.020324,0.3804
0.0053527,0.020327,0.3805
0.0053547,0.02033,0.3806
0.0053568,0.020333,0.3807
0.0053588,0.020336,0.3808
0.0053608,0.020339,0.3809
0.0053629,0.020342,0.381
0.0053649,0.020345,0.3811
0.0053669,0.020348,0.3812
0.005369,0.020351,0.3813
0.005371,0.020354,0.3814
0.0053731,0.020357,0.3815
0.0053751,0.02036,0.3816
0.0053771,0.020363,0.3817
0.0053792,0.020366,0.3818
0.0053812,0.020369,0.3819
0.0053832,0.020373,0.382
0.0053853,0.020376,0.3821
0.0053873,0.020379,0.3822
0.0053893,0.020382,0.3823
0.0053914,0.020385,0.3824
0.0053934,0.020388,0.3825
0.0053955,0.020391,0.3826
0.0053975,0.020394,0.3827
0.0053995,0.020398,0.3828
0.0054016,0.020401,0.3829
0.0054036,0.020404,0.383
0.0054057,0.020407,0.3831
0.0054077,0.02041,0.3832
0.0054097,0.020413,0.3833
0.0054118,0.020417,0.3834
0.0054138,0.02042,0.3835
0.0054159,0.020423,0.3836
0.0054179,0.020426,0.3837
0.00542,0.02043,0.3838
0.005422,0.020433,0.3839
0.005424,0.020436,0.384
0.0054261,0.020439,0.3841
0.0054281,0.020442,0.3842
0.0054302,0.020446,0.3843
0.0054322,0.020449,0.3844
0.0054343,0.020452,0.3845
0.0054363,0.020456,0.3846
0.0054384,0.020459,0.3847
0.0054404,0.020462,0.3848
0.0054424,0.020465,0.3849
0.0054445,0.020469,0.385
0.0054465,0.020472,0.3851
0.0054486,0.020475,0.3852
0.0054506,0.020479,0.3853
0.0054527,0.020482,0.3854
0.0054547,0.020485,0.3855
0.0054568,0.020489,0.3856
0.0054588,0.020492,0.3857
0.0054609,0.020495,0.3858
0.0054629,0.020499,0.3859
0.005465,0.020502,0.386
0.005467,0.020506,0.3861
0.0054691,0.020509,0.3862
0.0054711,0.020512,0.3863
0.0054732,0.020516,0.3864
0.0054752,0.020519,0.3865
0.0054773,0.020523,0.3866
0.0054793,0.020526,0.3867
0.0054814,0.02053,0.3868
0.0054834,0.020533,0.3869
0.0054855,0.020537,0.387
0.0054876,0.02054,0.3871
0.0054896,0.020544,0.3872
0.0054917,0.020547,0.3873
0.0054937,0.020551,0.3874
0.0054958,0.020554,0.3875
0.0054978,0.020558,0.3876
0.0054999,0.020561,0.3877
0.0055019,0.020565,0.3878
0.005504,0.020568,0.3879
0.0055061,0.020572,0.388
0.0055081,0.020575,0.3881
0.0055102,0.020579,0.3882
0.0055122,0.020582,0.3883
0.0055143,0.020586,0.3884
0.0055163,0.02059,0.3885
0.0055184,0.020593,0.3886
0.0055205,0.020597,0.3887
0.0055225,0.020601,0.3888
0.0055246,0.020604,0.3889
0.0055266,0.020608,0.389
0.0055287,0.020612,0.3891
0.0055308,0.020615,0.3892
0.0055328,0.020619,0.3893
0.0055349,0.020623,0.3894
0.005537,0.020626,0.3895
0.005539,0.02063,0.3896
0.0055411,0.020634,0.3897
0.0055431,0.020637,0.3898
0.0055452,0.020641,0.3899
0.0055473,0.020645,0.39
0.0055493,0.020649,0.3901
0.0055514,0.020652,0.3902
0.0055535,0.020656,0.3903
0.0055555,0.02066,0.3904
0.0055576,0.020664,0.3905
0.0055597,0.020668,0.3906
0.0055617,0.020671,0.3907
0.0055638,0.020675,0.3908
0.0055659,0.020679,0.3909
0.0055679,0.020683,0.391
0.00557,0.020687,0.3911
0.0055721,0.020691,0.3912
0.0055741,0.020695,0.3913
0.0055762,0.020699,0.3914
0.0055783,0.020702,0.3915
0.0055804,0.020706,0.3916
0.0055824,0.02071,0.3917
0.0055845,0.020714,0.3918
0.0055866,0.020718,0.3919
0.0055886,0.020722,0.392
0.0055907,0.020726,0.3921
0.0055928,0.02073,0.3922
0.0055949,0.020734,0.3923
0.0055969,0.020738,0.3924
0.005599,0.020742,0.3925
0.0056011,0.020746,0.3926
0.0056032,0.02075,0.3927
0.0056052,0.020754,0.3928
0.0056073,0.020758,0.3929
0.0056094,0.020762,0.393
0.0056115,0.020767,0.3931
0.0056135,0.020771,0.3932
0.0056156,0.020775,0.3933
0.0056177,0.020779,0.3934
0.0056198,0.020783,0.3935
0.0056218,0.020787,0.3936
0.0056239,0.020791,0.3937
0.005626,0.020795,0.3938
0.0056281,0.0208,0.3939
0.0056302,0.020804,0.394
0.0056322,0.020808,0.3941
0.0056343,0.020812,0.3942
0.0056364,0.020817,0.3943
0.0056385,0.020821,0.3944
0.0056406,0.020825,0.3945
0.0056427,0.020829,0.3946
0.0056447,0.020834,0.3947
0.0056468,0.020838,0.3948
0.0056489,0.020842,0.3949
0.005651,0.020847,0.395
0.0056531,0.020851,0.3951
0.0056552,0.020855,0.3952
0.0056572,0.02086,0.3953
0.0056593,0.020864,0.3954
0.0056614,0.020868,0.3955
0.0056635,0.020873,0.3956
0.0056656,0.020877,0.3957
0.0056677,0.020882,0.3958
0.0056698,0.020886,0.3959
0.0056719,0.02089,0.396
0.0056739,0.020895,0.3961
0.005676,0.020899,0.3962
0.0056781,0.020904,0.3963
0.0056802,0.020908,0.3964
0.0056823,0.020913,0.3965
0.0056844,0.020917,0.3966
0.0056865,0.020922,0.3967
0.0056886,0.020926,0.3968
0.0056907,0.020931,0.3969
0.0056928,0.020936,0.397
0.0056949,0.02094,0.3971
0.005697,0.020945,0.3972
0.0056991,0.020949,0.3973
0.0057011,0.020954,0.3974
0.0057032,0.020959,0.3975
0.0057053,0.020963,0.3976
0.0057074,0.020968,0.3977
0.0057095,0.020973,0.3978
0.0057116,0.020977,0.3979
0.0057137,0.020982,0.398
0.0057158,0.020987,0.3981
0.0057179,0.020992,0.3982
0.00572,0.020996,0.3983
0.0057221,0.021001,0.3984
0.0057242,0.021006,0.3985
0.0057263,0.021011,0.3986
0.0057284,0.021016,0.3987
0.0057305,0.02102,0.3988
0.0057326,0.021025,0.3989
0.0057347,0.02103,0.399
0.0057368,0.021035,0.3991
0.0057389,0.02104,0.3992
0.005741,0.021045,0.3993
0.0057431,0.02105,0.3994
0.0057453,0.021055,0.3995
0.0057474,0.02106,0.3996
0.0057495,0.021064,0.3997
0.0057516,0.021069,0.3998
0.0057537,0.021074,0.3999
0.0057558,0.021079,0.4
0.0057579,0.021084,0.4001
0.00576,0.021089,0.4002
0.0057621,0.021095,0.4003
0.0057642,0.0211,0.4004
0.0057663,0.021105,0.4005
0.0057684,0.02111,0.4006
0.0057706,0.021115,0.4007
0.0057727,0.02112,0.4008
0.0057748,0.021125,0.4009
0.0057769,0.02113,0.401
0.005779,0.021135,0.4011
0.0057811,0.021141,0.4012
0.0057832,0.021146,0.4013
0.0057853,0.021151,0.4014
0.0057875,0.021156,0.4015
0.0057896,0.021161,0.4016
0.0057917,0.021167,0.4017
0.0057938,0.021172,0.4018
0.0057959,0.021177,0.4019
0.005798,0.021183,0.402
0.0058002,0.021188,0.4021
0.0058023,0.021193,0.4022
0.0058044,0.021199,0.4023
0.0058065,0.021204,0.4024
0.0058086,0.021209,0.4025
0.0058108,0.021215,0.4026
0.0058129,0.02122,0.4027
0.005815,0.021225,0.4028
0.0058171,0.021231,0.4029
0.0058193,0.021236,0.403
0.0058214,0.021242,0.4031
0.0058235,0.021247,0.4032
0.0058256,0.021253,0.4033
0.0058278,0.021258,0.4034
0.0058299,0.021264,0.4035
0.005832,0.021269,0.4036
0.0058341,0.021275,0.4037
0.0058363,0.021281,0.4038
0.0058384,0.021286,0.4039
0.0058405,0.021292,0.404
0.0058427,0.021297,0.4041
0.0058448,0.021303,0.4042
0.0058469,0.021309,0.4043
0.005849,0.021314,0.4044
0.0058512,0.02132,0.4045
0.0058533,0.021326,0.4046
0.0058554,0.021331,0.4047
0.0058576,0.021337,0.4048
0.0058597,0.021343,0.4049
0.0058618,0.021349,0.405
0.005864,0.021355,0.4051
0.0058661,0.02136,0.4052
0.0058682,0.021366,0.4053
0.0058704,0.021372,0.4054
0.0058725,0.021378,0.4055
0.0058747,0.021384,0.4056
0.0058768,0.02139,0.4057
0.0058789,0.021396,0.4058
0.0058811,0.021401,0.4059
0.0058832,0.021407,0.406
0.0058854,0.021413,0.4061
0.0058875,0.021419,0.4062
0.0058896,0.021425,0.4063
0.0058918,0.021431,0.4064
0.0058939,0.021437,0.4065
0.0058961,0.021443,0.4066
0.0058982,0.021449,0.4067
0.0059004,0.021455,0.4068
0.0059025,0.021462,0.4069
0.0059047,0.021468,0.407
0.0059068,0.021474,0.4071
0.005909,0.02148,0.4072
0.0059111,0.021486,0.4073
0.0059132,0.021492,0.4074
0.0059154,0.021498,0.4075
0.0059175,0.021505,0.4076
0.0059197,0.021511,0.4077
0.0059219,0.021517,0.4078
0.005924,0.021523,0.4079
0.0059262,0.02153,0.408
0.0059283,0.021536,0.4081
0.0059305,0.021542,0.4082
0.0059326,0.021548,0.4083
0.0059348,0.021555,0.4084
0.0059369,0.021561,0.4085
0.0059391,0.021568,0.4086
0.0059412,0.021574,0.4087
0.0059434,0.02158,0.4088
0.0059456,0.021587,0.4089
0.0059477,0.021593,0.409
0.0059499,0.0216,0.4091
0.005952,0.021606,0.4092
0.0059542,0.021613,0.4093
0.0059564,0.021619,0.4094
0.0059585,0.021626,0.4095
0.0059607,0.021632,0.4096
0.0059628,0.021639,0.4097
0.005965,0.021645,0.4098
0.0059672,0.021652,0.4099
0.0059693,0.021659,0.41
0.0059715,0.021665,0.4101
0.0059737,0.021672,0.4102
0.0059758,0.021679,0.4103
0.005978,0.021685,0.4104
0.0059802,0.021692,0.4105
0.0059824,0.021699,0.4106
0.0059845,0.021705,0.4107
0.0059867,0.021712,0.4108
0.0059889,0.021719,0.4109
0.005991,0.021726,0.411
0.0059932,0.021733,0.4111
0.0059954,0.021739,0.4112
0.0059976,0.021746,0.4113
0.0059997,0.021753,0.4114
0.0060019,0.02176,0.4115
0.0060041,0.021767,0.4116
0.0060063,0.021774,0.4117
0.0060084,0.021781,0.4118
0.0060106,0.021788,0.4119
0.0060128,0.021795,0.412
0.006015,0.021802,0.4121
0.0060172,0.021809,0.4122
0.0060193,0.021816,0.4123
0.0060215,0.021823,0.4124
0.0060237,0.02183,0.4125
0.0060259,0.021837,0.4126
0.0060281,0.021844,0.4127
0.0060303,0.021851,0.4128
0.0060324,0.021858,0.4129
0.0060346,0.021865,0.413
0.0060368,0.021872,0.4131
0.006039,0.02188,0.4132
0.0060412,0.021887,0.4133
0.0060434,0.021894,0.4134
0.0060456,0.021901,0.4135
0.0060478,0.021908,0.4136
0.0060499,0.021916,0.4137
0.0060521,0.021923,0.4138
0.0060543,0.02193,0.4139
0.0060565,0.021938,0.414
0.0060587,0.021945,0.4141
0.0060609,0.021952,0.4142
0.0060631,0.02196,0.4143
0.0060653,0.021967,0.4144
0.0060675,0.021975,0.4145
0.0060697,0.021982,0.4146
0.0060719,0.021989,0.4147
0.0060741,0.021997,0.4148
0.0060763,0.022004,0.4149
0.0060785,0.022012,0.415
0.0060807,0.022019,0.4151
0.0060829,0.022027,0.4152
0.0060851,0.022035,0.4153
0.0060873,0.022042,0.4154
0.0060895,0.02205,0.4155
0.0060917,0.022057,0.4156
0.0060939,0.022065,0.4157
0.0060961,0.022073,0.4158
0.0060983,0.02208,0.4159
0.0061006,0.022088,0.416
0.0061028,0.022096,0.4161
0.006105,0.022103,0.4162
0.0061072,0.022111,0.4163
0.0061094,0.022119,0.4164
0.0061116,0.022127,0.4165
0.0061138,0.022134,0.4166
0.006116,0.022142,0.4167
0.0061182,0.02215,0.4168
0.0061205,0.022158,0.4169
0.0061227,0.022166,0.417
0.0061249,0.022174,0.4171
0.0061271,0.022182,0.4172
0.0061293,0.02219,0.4173
0.0061316,0.022198,0.4174
0.0061338,0.022205,0.4175
0.006136,0.022213,0.4176
0.0061382,0.022221,0.4177
0.0061404,0.022229,0.4178
0.0061427,0.022238,0.4179
0.0061449,0.022246,0.418
0.0061471,0.022254,0.4181
0.0061493,0.022262,0.4182
0.0061516,0.02227,0.4183
0.0061538,0.022278,0.4184
0.006156,0.022286,0.4185
0.0061582,0.022294,0.4186
0.0061605,0.022302,0.4187
0.0061627,0.022311,0.4188
0.0061649,0.022319,0.4189
0.0061672,0.022327,0.419
0.0061694,0.022335,0.4191
0.0061716,0.022344,0.4192
0.0061739,0.022352,0.4193
0.0061761,0.02236,0.4194
0.0061783,0.022369,0.4195
0.0061806,0.022377,0.4196
0.0061828,0.022385,0.4197
0.0061851,0.022394,0.4198
0.0061873,0.022402,0.4199
0.0061895,0.02241,0.42
0.0061918,0.022419,0.4201
0.006194,0.022427,0.4202
0.0061963,0.022436,0.4203
0.0061985,0.022444,0.4204
0.0062008,0.022453,0.4205
0.006203,0.022461,0.4206
0.0062052,0.02247,0.4207
0.0062075,0.022478,0.4208
0.0062097,0.022487,0.4209
0.006212,0.022496,0.421
0.0062142,0.022504,0.4211
0.0062165,0.022513,0.4212
0.0062187,0.022521,0.4213
0.006221,0.02253,0.4214
0.0062232,0.022539,0.4215
0.0062255,0.022548,0.4216
0.0062278,0.022556,0.4217
0.00623,0.022565,0.4218
0.0062323,0.022574,0.4219
0.0062345,0.022583,0.422
0.0062368,0.022591,0.4221
0.006239,0.0226,0.4222
0.0062413,0.022609,0.4223
0.0062436,0.022618,0.4224
0.0062458,0.022627,0.4225
0.0062481,0.022636,0.4226
0.0062504,0.022645,0.4227
0.0062526,0.022653,0.4228
0.0062549,0.022662,0.4229
0.0062572,0.022671,0.423
0.0062594,0.02268,0.4231
0.0062617,0.022689,0.4232
0.006264,0.022698,0.4233
0.0062662,0.022707,0.4234
0.0062685,0.022716,0.4235
0.0062708,0.022725,0.4236
0.006273,0.022735,0.4237
0.0062753,0.022744,0.4238
0.0062776,0.022753,0.4239
0.0062799,0.022762,0.424
0.0062821,0.022771,0.4241
0.0062844,0.02278,0.4242
0.0062867,0.022789,0.4243
0.006289,0.022799,0.4244
0.0062913,0.022808,0.4245
0.0062935,0.022817,0.4246
0.0062958,0.022826,0.4247
0.0062981,0.022836,0.4248
0.0063004,0.022845,0.4249
0.0063027,0.022854,0.425
0.006305,0.022864,0.4251
0.0063073,0.022873,0.4252
0.0063095,0.022882,0.4253
0.0063118,0.022892,0.4254
0.0063141,0.022901,0.4255
0.0063164,0.022911,0.4256
0.0063187,0.02292,0.4257
0.006321,0.022929,0.4258
0.0063233,0.022939,0.4259
0.0063256,0.022948,0.426
0.0063279,0.022958,0.4261
0.0063302,0.022967,0.4262
0.0063325,0.022977,0.4263
0.0063348,0.022987,0.4264
0.0063371,0.022996,0.4265
0.0063394,0.023006,0.4266
0.0063417,0.023015,0.4267
0.006344,0.023025,0.4268
0.0063463,0.023035,0.4269
0.0063486,0.023044,0.427
0.0063509,0.023054,0.4271
0.0063532,0.023064,0.4272
0.0063555,0.023073,0.4273
0.0063578,0.023083,0.4274
0.0063601,0.023093,0.4275
0.0063624,0.023103,0.4276
0.0063647,0.023112,0.4277
0.006367,0.023122,0.4278
0.0063694,0.023132,0.4279
0.0063717,0.023142,0.428
0.006374,0.023152,0.4281
0.0063763,0.023162,0.4282
0.0063786,0.023172,0.4283
0.0063809,0.023181,0.4284
0.0063833,0.023191,0.4285
0.0063856,0.023201,0.4286
0.0063879,0.023211,0.4287
0.0063902,0.023221,0.4288
0.0063925,0.023231,0.4289
0.0063949,0.023241,0.429
0.0063972,0.023251,0.4291
0.0063995,0.023261,0.4292
0.0064018,0.023271,0.4293
0.0064042,0.023281,0.4294
0.0064065,0.023292,0.4295
0.0064088,0.023302,0.4296
0.0064112,0.023312,0.4297
0.0064135,0.023322,0.4298
0.0064158,0.023332,0.4299
0.0064182,0.023342,0.43
0.0064205,0.023352,0.4301
0.0064228,0.023363,0.4302
0.0064252,0.023373,0.4303
0.0064275,0.023383,0.4304
0.0064298,0.023393,0.4305
0.0064322,0.023404,0.4306
0.0064345,0.023414,0.4307
0.0064369,0.023424,0.4308
0.0064392,0.023435,0.4309
0.0064415,0.023445,0.431
0.0064439,0.023455,0.4311
0.0064462,0.023466,0.4312
0.0064486,0.023476,0.4313
0.0064509,0.023486,0.4314
0.0064533,0.023497,0.4315
0.0064556,0.023507,0.4316
0.006458,0.023518,0.4317
0.0064603,0.023528,0.4318
0.0064627,0.023539,0.4319
0.006465,0.023549,0.432
0.0064674,0.02356,0.4321
0.0064698,0.02357,0.4322
0.0064721,0.023581,0.4323
0.0064745,0.023591,0.4324
0.0064768,0.023602,0.4325
0.0064792,0.023613,0.4326
0.0064816,0.023623,0.4327
0.0064839,0.023634,0.4328
0.0064863,0.023645,0.4329
0.0064886,0.023655,0.433
0.006491,0.023666,0.4331
0.0064934,0.023677,0.4332
0.0064957,0.023687,0.4333
0.0064981,0.023698,0.4334
0.0065005,0.023709,0.4335
0.0065029,0.023719,0.4336
0.0065052,0.02373,0.4337
0.0065076,0.023741,0.4338
0.00651,0.023752,0.4339
0.0065124,0.023763,0.434
0.0065147,0.023773,0.4341
0.0065171,0.023784,0.4342
0.0065195,0.023795,0.4343
0.0065219,0.023806,0.4344
0.0065243,0.023817,0.4345
0.0065266,0.023828,0.4346
0.006529,0.023839,0.4347
0.0065314,0.02385,0.4348
0.0065338,0.023861,0.4349
0.0065362,0.023872,0.435
0.0065386,0.023883,0.4351
0.0065409,0.023894,0.4352
0.0065433,0.023905,0.4353
0.0065457,0.023916,0.4354
0.0065481,0.023927,0.4355
0.0065505,0.023938,0.4356
0.0065529,0.023949,0.4357
0.0065553,0.02396,0.4358
0.0065577,0.023971,0.4359
0.0065601,0.023982,0.436
0.0065625,0.023993,0.4361
0.0065649,0.024004,0.4362
0.0065673,0.024016,0.4363
0.0065697,0.024027,0.4364
0.0065721,0.024038,0.4365
0.0065745,0.024049,0.4366
0.0065769,0.02406,0.4367
0.0065793,0.024072,0.4368
0.0065817,0.024083,0.4369
0.0065841,0.024094,0.437
0.0065865,0.024105,0.4371
0.006589,0.024117,0.4372
0.0065914,0.024128,0.4373
0.0065938,0.024139,0.4374
0.0065962,0.024151,0.4375
0.0065986,0.024162,0.4376
0.006601,0.024173,0.4377
0.0066034,0.024185,0.4378
0.0066059,0.024196,0.4379
0.0066083,0.024208,0.438
0.0066107,0.024219,0.4381
0.0066131,0.02423,0.4382
0.0066156,0.024242,0.4383
0.006618,0.024253,0.4384
0.0066204,0.024265,0.4385
0.0066228,0.024276,0.4386
0.0066253,0.024288,0.4387
0.0066277,0.024299,0.4388
0.0066301,0.024311,0.4389
0.0066326,0.024322,0.439
0.006635,0.024334,0.4391
0.0066374,0.024345,0.4392
0.0066399,0.024357,0.4393
0.0066423,0.024369,0.4394
0.0066447,0.02438,0.4395
0.0066472,0.024392,0.4396
0.0066496,0.024403,0.4397
0.006652,0.024415,0.4398
0.0066545,0.024427,0.4399
0.0066569,0.024438,0.44
0.0066594,0.02445,0.4401
0.0066618,0.024462,0.4402
0.0066643,0.024474,0.4403
0.0066667,0.024485,0.4404
0.0066692,0.024497,0.4405
0.0066716,0.024509,0.4406
0.0066741,0.02452,0.4407
0.0066765,0.024532,0.4408
0.006679,0.024544,0.4409
0.0066814,0.024556,0.441
0.0066839,0.024568,0.4411
0.0066863,0.024579,0.4412
0.0066888,0.024591,0.4413
0.0066913,0.024603,0.4414
0.0066937,0.024615,0.4415
0.0066962,0.024627,0.4416
0.0066986,0.024639,0.4417
0.0067011,0.024651,0.4418
0.0067036,0.024663,0.4419
0.006706,0.024674,0.442
0.0067085,0.024686,0.4421
0.006711,0.024698,0.4422
0.0067135,0.02471,0.4423
0.0067159,0.024722,0.4424
0.0067184,0.024734,0.4425
0.0067209,0.024746,0.4426
0.0067233,0.024758,0.4427
0.0067258,0.02477,0.4428
0.0067283,0.024782,0.4429
0.0067308,0.024794,0.443
0.0067333,0.024806,0.4431
0.0067357,0.024818,0.4432
0.0067382,0.02483,0.4433
0.0067407,0.024843,0.4434
0.0067432,0.024855,0.4435
0.0067457,0.024867,0.4436
0.0067482,0.024879,0.4437
0.0067507,0.024891,0.4438
0.0067531,0.024903,0.4439
0.0067556,0.024915,0.444
0.0067581,0.024927,0.4441
0.0067606,0.02494,0.4442
0.0067631,0.024952,0.4443
0.0067656,0.024964,0.4444
0.0067681,0.024976,0.4445
0.0067706,0.024988,0.4446
0.0067731,0.025001,0.4447
0.0067756,0.025013,0.4448
0.0067781,0.025025,0.4449
0.0067806,0.025037,0.445
0.0067831,0.02505,0.4451
0.0067856,0.025062,0.4452
0.0067881,0.025074,0.4453
0.0067906,0.025086,0.4454
0.0067931,0.025099,0.4455
0.0067957,0.025111,0.4456
0.0067982,0.025123,0.4457
0.0068007,0.025136,0.4458
0.0068032,0.025148,0.4459
0.0068057,0.02516,0.446
0.0068082,0.025173,0.4461
0.0068107,0.025185,0.4462
0.0068133,0.025197,0.4463
0.0068158,0.02521,0.4464
0.0068183,0.025222,0.4465
0.0068208,0.025235,0.4466
0.0068234,0.025247,0.4467
0.0068259,0.025259,0.4468
0.0068284,0.025272,0.4469
0.0068309,0.025284,0.447
0.0068335,0.025297,0.4471
0.006836,0.025309,0.4472
0.0068385,0.025322,0.4473
0.0068411,0.025334,0.4474
0.0068436,0.025347,0.4475
0.0068461,0.025359,0.4476
0.0068487,0.025372,0.4477
0.0068512,0.025384,0.4478
0.0068537,0.025397,0.4479
0.0068563,0.025409,0.448
0.0068588,0.025422,0.4481
0.0068614,0.025434,0.4482
0.0068639,0.025447,0.4483
0.0068665,0.02546,0.4484
0.006869,0.025472,0.4485
0.0068715,0.025485,0.4486
0.0068741,0.025497,0.4487
0.0068766,0.02551,0.4488
0.0068792,0.025522,0.4489
0.0068818,0.025535,0.449
0.0068843,0.025548,0.4491
0.0068869,0.02556,0.4492
0.0068894,0.025573,0.4493
0.006892,0.025586,0.4494
0.0068945,0.025598,0.4495
0.0068971,0.025611,0.4496
0.0068997,0.025624,0.4497
0.0069022,0.025636,0.4498
0.0069048,0.025649,0.4499
0.0069073,0.025662,0.45
0.0069099,0.025674,0.4501
0.0069125,0.025687,0.4502
0.0069151,0.0257,0.4503
0.0069176,0.025713,0.4504
0.0069202,0.025725,0.4505
0.0069228,0.025738,0.4506
0.0069253,0.025751,0.4507
0.0069279,0.025763,0.4508
0.0069305,0.025776,0.4509
0.0069331,0.025789,0.451
0.0069357,0.025802,0.4511
0.0069382,0.025815,0.4512
0.0069408,0.025827,0.4513
0.0069434,0.02584,0.4514
0.006946,0.025853,0.4515
0.0069486,0.025866,0.4516
0.0069512,0.025879,0.4517
0.0069537,0.025891,0.4518
0.0069563,0.025904,0.4519
0.0069589,0.025917,0.452
0.0069615,0.02593,0.4521
0.0069641,0.025943,0.4522
0.0069667,0.025956,0.4523
0.0069693,0.025968,0.4524
0.0069719,0.025981,0.4525
0.0069745,0.025994,0.4526
0.0069771,0.026007,0.4527
0.0069797,0.02602,0.4528
0.0069823,0.026033,0.4529
0.0069849,0.026046,0.453
0.0069875,0.026059,0.4531
0.0069901,0.026071,0.4532
0.0069927,0.026084,0.4533
0.0069953,0.026097,0.4534
0.0069979,0.02611,0.4535
0.0070006,0.026123,0.4536
0.0070032,0.026136,0.4537
0.0070058,0.026149,0.4538
0.0070084,0.026162,0.4539
0.007011,0.026175,0.454
0.0070136,0.026188,0.4541
0.0070163,0.026201,0.4542
0.0070189,0.026214,0.4543
0.0070215,0.026227,0.4544
0.0070241,0.02624,0.4545
0.0070267,0.026253,0.4546
0.0070294,0.026266,0.4547
0.007032,0.026279,0.4548
0.0070346,0.026292,0.4549
0.0070373,0.026305,0.455
0.0070399,0.026318,0.4551
0.0070425,0.026331,0.4552
0.0070452,0.026344,0.4553
0.0070478,0.026357,0.4554
0.0070504,0.02637,0.4555
0.0070531,0.026383,0.4556
0.0070557,0.026396,0.4557
0.0070583,0.026409,0.4558
0.007061,0.026422,0.4559
0.0070636,0.026435,0.456
0.0070663,0.026448,0.4561
0.0070689,0.026461,0.4562
0.0070716,0.026474,0.4563
0.0070742,0.026487,0.4564
0.0070769,0.0265,0.4565
0.0070795,0.026513,0.4566
0.0070822,0.026526,0.4567
0.0070848,0.026539,0.4568
0.0070875,0.026552,0.4569
0.0070901,0.026565,0.457
0.0070928,0.026578,0.4571
0.0070954,0.026591,0.4572
0.0070981,0.026604,0.4573
0.0071008,0.026617,0.4574
0.0071034,0.02663,0.4575
0.0071061,0.026644,0.4576
0.0071088,0.026657,0.4577
0.0071114,0.02667,0.4578
0.0071141,0.026683,0.4579
0.0071168,0.026696,0.458
0.0071194,0.026709,0.4581
0.0071221,0.026722,0.4582
0.0071248,0.026735,0.4583
0.0071274,0.026748,0.4584
0.0071301,0.026761,0.4585
0.0071328,0.026774,0.4586
0.0071355,0.026788,0.4587
0.0071382,0.026801,0.4588
0.0071408,0.026814,0.4589
0.0071435,0.026827,0.459
0.0071462,0.02684,0.4591
0.0071489,0.026853,0.4592
0.0071516,0.026866,0.4593
0.0071543,0.026879,0.4594
0.0071569,0.026892,0.4595
0.0071596,0.026906,0.4596
0.0071623,0.026919,0.4597
0.007165,0.026932,0.4598
0.0071677,0.026945,0.4599
0.0071704,0.026958,0.46
0.0071731,0.026971,0.4601
0.0071758,0.026984,0.4602
0.0071785,0.026997,0.4603
0.0071812,0.027011,0.4604
0.0071839,0.027024,0.4605
0.0071866,0.027037,0.4606
0.0071893,0.02705,0.4607
0.007192,0.027063,0.4608
0.0071947,0.027076,0.4609
0.0071974,0.027089,0.461
0.0072001,0.027102,0.4611
0.0072029,0.027116,0.4612
0.0072056,0.027129,0.4613
0.0072083,0.027142,0.4614
0.007211,0.027155,0.4615
0.0072137,0.027168,0.4616
0.0072164,0.027181,0.4617
0.0072191,0.027194,0.4618
0.0072219,0.027207,0.4619
0.0072246,0.027221,0.462
0.0072273,0.027234,0.4621
0.00723,0.027247,0.4622
0.0072328,0.02726,0.4623
0.0072355,0.027273,0.4624
0.0072382,0.027286,0.4625
0.0072409,0.027299,0.4626
0.0072437,0.027312,0.4627
0.0072464,0.027326,0.4628
0.0072491,0.027339,0.4629
0.0072519,0.027352,0.463
0.0072546,0.027365,0.4631
0.0072573,0.027378,0.4632
0.0072601,0.027391,0.4633
0.0072628,0.027404,0.4634
0.0072656,0.027417,0.4635
0.0072683,0.027431,0.4636
0.0072711,0.027444,0.4637
0.0072738,0.027457,0.4638
0.0072765,0.02747,0.4639
0.0072793,0.027483,0.464
0.007282,0.027496,0.4641
0.0072848,0.027509,0.4642
0.0072875,0.027522,0.4643
0.0072903,0.027536,0.4644
0.0072931,0.027549,0.4645
0.0072958,0.027562,0.4646
0.0072986,0.027575,0.4647
0.0073013,0.027588,0.4648
0.0073041,0.027601,0.4649
0.0073068,0.027614,0.465
0.0073096,0.027627,0.4651
0.0073124,0.02764,0.4652
0.0073151,0.027653,0.4653
0.0073179,0.027667,0.4654
0.0073207,0.02768,0.4655
0.0073234,0.027693,0.4656
0.0073262,0.027706,0.4657
0.007329,0.027719,0.4658
0.0073317,0.027732,0.4659
0.0073345,0.027745,0.466
0.0073373,0.027758,0.4661
0.0073401,0.027771,0.4662
0.0073429,0.027784,0.4663
0.0073456,0.027797,0.4664
0.0073484,0.02781,0.4665
0.0073512,0.027823,0.4666
0.007354,0.027836,0.4667
0.0073568,0.027849,0.4668
0.0073595,0.027863,0.4669
0.0073623,0.027876,0.467
0.0073651,0.027889,0.4671
0.0073679,0.027902,0.4672
0.0073707,0.027915,0.4673
0.0073735,0.027928,0.4674
0.0073763,0.027941,0.4675
0.0073791,0.027954,0.4676
0.0073819,0.027967,0.4677
0.0073847,0.02798,0.4678
0.0073875,0.027993,0.4679
0.0073903,0.028006,0.468
0.0073931,0.028019,0.4681
0.0073959,0.028032,0.4682
0.0073987,0.028045,0.4683
0.0074015,0.028058,0.4684
0.0074043,0.028071,0.4685
0.0074071,0.028084,0.4686
0.0074099,0.028097,0.4687
0.0074127,0.02811,0.4688
0.0074155,0.028123,0.4689
0.0074183,0.028136,0.469
0.0074212,0.028149,0.4691
0.007424,0.028162,0.4692
0.0074268,0.028175,0.4693
0.0074296,0.028188,0.4694
0.0074324,0.0282,0.4695
0.0074352,0.028213,0.4696
0.0074381,0.028226,0.4697
0.0074409,0.028239,0.4698
0.0074437,0.028252,0.4699
0.0074465,0.028265,0.47
0.0074494,0.028278,0.4701
0.0074522,0.028291,0.4702
0.007455,0.028304,0.4703
0.0074579,0.028317,0.4704
0.0074607,0.02833,0.4705
0.0074635,0.028342,0.4706
0.0074664,0.028355,0.4707
0.0074692,0.028368,0.4708
0.007472,0.028381,0.4709
0.0074749,0.028394,0.471
0.0074777,0.028407,0.4711
0.0074806,0.02842,0.4712
0.0074834,0.028433,0.4713
0.0074862,0.028445,0.4714
0.0074891,0.028458,0.4715
0.0074919,0.028471,0.4716
0.0074948,0.028484,0.4717
0.0074976,0.028497,0.4718
0.0075005,0.02851,0.4719
0.0075033,0.028522,0.472
0.0075062,0.028535,0.4721
0.007509,0.028548,0.4722
0.0075119,0.028561,0.4723
0.0075148,0.028574,0.4724
0.0075176,0.028586,0.4725
0.0075205,0.028599,0.4726
0.0075233,0.028612,0.4727
0.0075262,0.028625,0.4728
0.0075291,0.028637,0.4729
0.0075319,0.02865,0.473
0.0075348,0.028663,0.4731
0.0075377,0.028676,0.4732
0.0075405,0.028688,0.4733
0.0075434,0.028701,0.4734
0.0075463,0.028714,0.4735
0.0075491,0.028726,0.4736
0.007552,0.028739,0.4737
0.0075549,0.028752,0.4738
0.0075578,0.028764,0.4739
0.0075606,0.028777,0.474
0.0075635,0.02879,0.4741
0.0075664,0.028802,0.4742
0.0075693,0.028815,0.4743
0.0075722,0.028828,0.4744
0.007575,0.02884,0.4745
0.0075779,0.028853,0.4746
0.0075808,0.028866,0.4747
0.0075837,0.028878,0.4748
0.0075866,0.028891,0.4749
0.0075895,0.028903,0.475
0.0075924,0.028916,0.4751
0.0075953,0.028929,0.4752
0.0075982,0.028941,0.4753
0.007601,0.028954,0.4754
0.0076039,0.028966,0.4755
0.0076068,0.028979,0.4756
0.0076097,0.028991,0.4757
0.0076126,0.029004,0.4758
0.0076155,0.029017,0.4759
0.0076184,0.029029,0.476
0.0076213,0.029042,0.4761
0.0076242,0.029054,0.4762
0.0076272,0.029067,0.4763
0.0076301,0.029079,0.4764
0.007633,0.029092,0.4765
0.0076359,0.029104,0.4766
0.0076388,0.029116,0.4767
0.0076417,0.029129,0.4768
0.0076446,0.029141,0.4769
0.0076475,0.029154,0.477
0.0076504,0.029166,0.4771
0.0076534,0.029179,0.4772
0.0076563,0.029191,0.4773
0.0076592,0.029203,0.4774
0.0076621,0.029216,0.4775
0.007665,0.029228,0.4776
0.007668,0.029241,0.4777
0.0076709,0.029253,0.4778
0.0076738,0.029265,0.4779
0.0076767,0.029278,0.478
0.0076797,0.02929,0.4781
0.0076826,0.029302,0.4782
0.0076855,0.029315,0.4783
0.0076885,0.029327,0.4784
0.0076914,0.029339,0.4785
0.0076943,0.029352,0.4786
0.0076973,0.029364,0.4787
0.0077002,0.029376,0.4788
0.0077031,0.029388,0.4789
0.0077061,0.029401,0.479
0.007709,0.029413,0.4791
0.007712,0.029425,0.4792
0.0077149,0.029437,0.4793
0.0077179,0.02945,0.4794
0.0077208,0.029462,0.4795
0.0077237,0.029474,0.4796
0.0077267,0.029486,0.4797
0.0077296,0.029498,0.4798
0.0077326,0.029511,0.4799
0.0077355,0.029523,0.48
0.0077385,0.029535,0.4801
0.0077415,0.029547,0.4802
0.0077444,0.029559,0.4803
0.0077474,0.029571,0.4804
0.0077503,0.029583,0.4805
0.0077533,0.029596,0.4806
0.0077562,0.029608,0.4807
0.0077592,0.02962,0.4808
0.0077622,0.029632,0.4809
0.0077651,0.029644,0.481
0.0077681,0.029656,0.4811
0.0077711,0.029668,0.4812
0.007774,0.02968,0.4813
0.007777,0.029692,0.4814
0.00778,0.029704,0.4815
0.0077829,0.029716,0.4816
0.0077859,0.029728,0.4817
0.0077889,0.02974,0.4818
0.0077919,0.029752,0.4819
0.0077948,0.029764,0.482
0.0077978,0.029776,0.4821
0.0078008,0.029788,0.4822
0.0078038,0.0298,0.4823
0.0078068,0.029812,0.4824
0.0078097,0.029824,0.4825
0.0078127,0.029835,0.4826
0.0078157,0.029847,0.4827
0.0078187,0.029859,0.4828
0.0078217,0.029871,0.4829
0.0078247,0.029883,0.483
0.0078276,0.029895,0.4831
0.0078306,0.029907,0.4832
0.0078336,0.029918,0.4833
0.0078366,0.02993,0.4834
0.0078396,0.029942,0.4835
0.0078426,0.029954,0.4836
0.0078456,0.029966,0.4837
0.0078486,0.029977,0.4838
0.0078516,0.029989,0.4839
0.0078546,0.030001,0.484
0.0078576,0.030013,0.4841
0.0078606,0.030024,0.4842
0.0078636,0.030036,0.4843
0.0078666,0.030048,0.4844
0.0078696,0.030059,0.4845
0.0078726,0.030071,0.4846
0.0078756,0.030083,0.4847
0.0078786,0.030094,0.4848
0.0078816,0.030106,0.4849
0.0078847,0.030118,0.485
0.0078877,0.030129,0.4851
0.0078907,0.030141,0.4852
0.0078937,0.030153,0.4853
0.0078967,0.030164,0.4854
0.0078997,0.030176,0.4855
0.0079028,0.030187,0.4856
0.0079058,0.030199,0.4857
0.0079088,0.03021,0.4858
0.0079118,0.030222,0.4859
0.0079148,0.030233,0.486
0.0079179,0.030245,0.4861
0.0079209,0.030256,0.4862
0.0079239,0.030268,0.4863
0.0079269,0.030279,0.4864
0.00793,0.030291,0.4865
0.007933,0.030302,0.4866
0.007936,0.030314,0.4867
0.0079391,0.030325,0.4868
0.0079421,0.030337,0.4869
0.0079451,0.030348,0.487
0.0079482,0.030359,0.4871
0.0079512,0.030371,0.4872
0.0079542,0.030382,0.4873
0.0079573,0.030393,0.4874
0.0079603,0.030405,0.4875
0.0079634,0.030416,0.4876
0.0079664,0.030427,0.4877
0.0079694,0.030439,0.4878
0.0079725,0.03045,0.4879
0.0079755,0.030461,0.488
0.0079786,0.030473,0.4881
0.0079816,0.030484,0.4882
0.0079847,0.030495,0.4883
0.0079877,0.030506,0.4884
0.0079908,0.030518,0.4885
0.0079938,0.030529,0.4886
0.0079969,0.03054,0.4887
0.0079999,0.030551,0.4888
0.008003,0.030562,0.4889
0.008006,0.030574,0.489
0.0080091,0.030585,0.4891
0.0080122,0.030596,0.4892
0.0080152,0.030607,0.4893
0.0080183,0.030618,0.4894
0.0080213,0.030629,0.4895
0.0080244,0.03064,0.4896
0.0080275,0.030651,0.4897
0.0080305,0.030662,0.4898
0.0080336,0.030674,0.4899
0.0080367,0.030685,0.49
0.0080397,0.030696,0.4901
0.0080428,0.030707,0.4902
0.0080459,0.030718,0.4903
0.008049,0.030729,0.4904
0.008052,0.03074,0.4905
0.0080551,0.030751,0.4906
0.0080582,0.030762,0.4907
0.0080613,0.030773,0.4908
0.0080643,0.030783,0.4909
0.0080674,0.030794,0.491
0.0080705,0.030805,0.4911
0.0080736,0.030816,0.4912
0.0080767,0.030827,0.4913
0.0080797,0.030838,0.4914
0.0080828,0.030849,0.4915
0.0080859,0.03086,0.4916
0.008089,0.030871,0.4917
0.0080921,0.030881,0.4918
0.0080952,0.030892,0.4919
0.0080983,0.030903,0.492
0.0081014,0.030914,0.4921
0.0081044,0.030925,0.4922
0.0081075,0.030935,0.4923
0.0081106,0.030946,0.4924
0.0081137,0.030957,0.4925
0.0081168,0.030968,0.4926
0.0081199,0.030978,0.4927
0.008123,0.030989,0.4928
0.0081261,0.031,0.4929
0.0081292,0.03101,0.493
0.0081323,0.031021,0.4931
0.0081354,0.031032,0.4932
0.0081385,0.031042,0.4933
0.0081416,0.031053,0.4934
0.0081447,0.031064,0.4935
0.0081478,0.031074,0.4936
0.008151,0.031085,0.4937
0.0081541,0.031095,0.4938
0.0081572,0.031106,0.4939
0.0081603,0.031117,0.494
0.0081634,0.031127,0.4941
0.0081665,0.031138,0.4942
0.0081696,0.031148,0.4943
0.0081727,0.031159,0.4944
0.0081759,0.031169,0.4945
0.008179,0.03118,0.4946
0.0081821,0.03119,0.4947
0.0081852,0.031201,0.4948
0.0081883,0.031211,0.4949
0.0081915,0.031222,0.495
0.0081946,0.031232,0.4951
0.0081977,0.031242,0.4952
0.0082008,0.031253,0.4953
0.008204,0.031263,0.4954
0.0082071,0.031274,0.4955
0.0082102,0.031284,0.4956
0.0082133,0.031294,0.4957
0.0082165,0.031305,0.4958
0.0082196,0.031315,0.4959
0.0082227,0.031325,0.496
0.0082259,0.031336,0.4961
0.008229,0.031346,0.4962
0.0082321,0.031356,0.4963
0.0082353,0.031366,0.4964
0.0082384,0.031377,0.4965
0.0082415,0.031387,0.4966
0.0082447,0.031397,0.4967
0.0082478,0.031407,0.4968
0.008251,0.031418,0.4969
0.0082541,0.031428,0.497
0.0082572,0.031438,0.4971
0.0082604,0.031448,0.4972
0.0082635,0.031458,0.4973
0.0082667,0.031469,0.4974
0.0082698,0.031479,0.4975
0.008273,0.031489,0.4976
0.0082761,0.031499,0.4977
0.0082793,0.031509,0.4978
0.0082824,0.031519,0.4979
0.0082856,0.031529,0.498
0.0082887,0.031539,0.4981
0.0082919,0.03155,0.4982
0.008295,0.03156,0.4983
0.0082982,0.03157,0.4984
0.0083014,0.03158,0.4985
0.0083045,0.03159,0.4986
0.0083077,0.0316,0.4987
0.0083108,0.03161,0.4988
0.008314,0.03162,0.4989
0.0083172,0.03163,0.499
0.0083203,0.03164,0.4991
0.0083235,0.03165,0.4992
0.0083267,0.03166,0.4993
0.0083298,0.031669,0.4994
0.008333,0.031679,0.4995
0.0083362,0.031689,0.4996
0.0083393,0.031699,0.4997
0.0083425,0.031709,0.4998
0.0083457,0.031719,0.4999
0.0083488,0.031729,0.5
0.008352,0.031739,0.5001
0.0083552,0.031749,0.5002
0.0083584,0.031758,0.5003
0.0083615,0.031768,0.5004
0.0083647,0.031778,0.5005
0.0083679,0.031788,0.5006
0.0083711,0.031798,0.5007
0.0083743,0.031807,0.5008
0.0083774,0.031817,0.5009
0.0083806,0.031827,0.501
0.0083838,0.031837,0.5011
0.008387,0.031846,0.5012
0.0083902,0.031856,0.5013
0.0083934,0.031866,0.5014
0.0083965,0.031876,0.5015
0.0083997,0.031885,0.5016
0.0084029,0.031895,0.5017
0.0084061,0.031905,0.5018
0.0084093,0.031914,0.5019
0.0084125,0.031924,0.502
0.0084157,0.031934,0.5021
0.0084189,0.031943,0.5022
0.0084221,0.031953,0.5023
0.0084253,0.031962,0.5024
0.0084285,0.031972,0.5025
0.0084317,0.031982,0.5026
0.0084349,0.031991,0.5027
0.0084381,0.032001,0.5028
0.0084413,0.03201,0.5029
0.0084445,0.03202,0.503
0.0084477,0.03203,0.5031
0.0084509,0.032039,0.5032
0.0084541,0.032049,0.5033
0.0084573,0.032058,0.5034
0.0084605,0.032068,0.5035
0.0084637,0.032077,0.5036
0.0084669,0.032087,0.5037
0.0084701,0.032096,0.5038
0.0084733,0.032106,0.5039
0.0084765,0.032115,0.504
0.0084797,0.032124,0.5041
0.008483,0.032134,0.5042
0.0084862,0.032143,0.5043
0.0084894,0.032153,0.5044
0.0084926,0.032162,0.5045
0.0084958,0.032172,0.5046
0.008499,0.032181,0.5047
0.0085023,0.03219,0.5048
0.0085055,0.0322,0.5049
0.0085087,0.032209,0.505
0.0085119,0.032219,0.5051
0.0085151,0.032228,0.5052
0.0085184,0.032237,0.5053
0.0085216,0.032247,0.5054
0.0085248,0.032256,0.5055
0.008528,0.032265,0.5056
0.0085313,0.032274,0.5057
0.0085345,0.032284,0.5058
0.0085377,0.032293,0.5059
0.008541,0.032302,0.506
0.0085442,0.032312,0.5061
0.0085474,0.032321,0.5062
0.0085506,0.03233,0.5063
0.0085539,0.032339,0.5064
0.0085571,0.032349,0.5065
0.0085604,0.032358,0.5066
0.0085636,0.032367,0.5067
0.0085668,0.032376,0.5068
0.0085701,0.032386,0.5069
0.0085733,0.032395,0.507
0.0085765,0.032404,0.5071
0.0085798,0.032413,0.5072
0.008583,0.032422,0.5073
0.0085863,0.032431,0.5074
0.0085895,0.032441,0.5075
0.0085928,0.03245,0.5076
0.008596,0.032459,0.5077
0.0085992,0.032468,0.5078
0.0086025,0.032477,0.5079
0.0086057,0.032486,0.508
0.008609,0.032496,0.5081
0.0086122,0.032505,0.5082
0.0086155,0.032514,0.5083
0.0086187,0.032523,0.5084
0.008622,0.032532,0.5085
0.0086253,0.032541,0.5086
0.0086285,0.03255,0.5087
0.0086318,0.032559,0.5088
0.008635,0.032568,0.5089
0.0086383,0.032577,0.509
0.0086415,0.032586,0.5091
0.0086448,0.032595,0.5092
0.0086481,0.032604,0.5093
0.0086513,0.032613,0.5094
0.0086546,0.032622,0.5095
0.0086578,0.032632,0.5096
0.0086611,0.032641,0.5097
0.0086644,0.03265,0.5098
0.0086676,0.032659,0.5099
0.0086709,0.032668,0.51
0.0086742,0.032677,0.5101
0.0086774,0.032686,0.5102
0.0086807,0.032695,0.5103
0.008684,0.032703,0.5104
0.0086872,0.032712,0.5105
0.0086905,0.032721,0.5106
0.0086938,0.03273,0.5107
0.0086971,0.032739,0.5108
0.0087003,0.032748,0.5109
0.0087036,0.032757,0.511
0.0087069,0.032766,0.5111
0.0087102,0.032775,0.5112
0.0087134,0.032784,0.5113
0.0087167,0.032793,0.5114
0.00872,0.032802,0.5115
0.0087233,0.032811,0.5116
0.0087266,0.03282,0.5117
0.0087298,0.032829,0.5118
0.0087331,0.032838,0.5119
0.0087364,0.032846,0.512
0.0087397,0.032855,0.5121
0.008743,0.032864,0.5122
0.0087463,0.032873,0.5123
0.0087496,0.032882,0.5124
0.0087528,0.032891,0.5125
0.0087561,0.0329,0.5126
0.0087594,0.032909,0.5127
0.0087627,0.032917,0.5128
0.008766,0.032926,0.5129
0.0087693,0.032935,0.513
0.0087726,0.032944,0.5131
0.0087759,0.032953,0.5132
0.0087792,0.032962,0.5133
0.0087825,0.032971,0.5134
0.0087858,0.032979,0.5135
0.0087891,0.032988,0.5136
0.0087924,0.032997,0.5137
0.0087957,0.033006,0.5138
0.008799,0.033015,0.5139
0.0088023,0.033024,0.514
0.0088056,0.033032,0.5141
0.0088089,0.033041,0.5142
0.0088122,0.03305,0.5143
0.0088155,0.033059,0.5144
0.0088188,0.033068,0.5145
0.0088221,0.033076,0.5146
0.0088254,0.033085,0.5147
0.0088287,0.033094,0.5148
0.008832,0.033103,0.5149
0.0088353,0.033112,0.515
0.0088387,0.033121,0.5151
0.008842,0.033129,0.5152
0.0088453,0.033138,0.5153
0.0088486,0.033147,0.5154
0.0088519,0.033156,0.5155
0.0088552,0.033165,0.5156
0.0088585,0.033173,0.5157
0.0088619,0.033182,0.5158
0.0088652,0.033191,0.5159
0.0088685,0.0332,0.516
0.0088718,0.033208,0.5161
0.0088751,0.033217,0.5162
0.0088785,0.033226,0.5163
0.0088818,0.033235,0.5164
0.0088851,0.033244,0.5165
0.0088884,0.033252,0.5166
0.0088918,0.033261,0.5167
0.0088951,0.03327,0.5168
0.0088984,0.033279,0.5169
0.0089017,0.033288,0.517
0.0089051,0.033296,0.5171
0.0089084,0.033305,0.5172
0.0089117,0.033314,0.5173
0.0089151,0.033323,0.5174
0.0089184,0.033332,0.5175
0.0089217,0.03334,0.5176
0.0089251,0.033349,0.5177
0.0089284,0.033358,0.5178
0.0089317,0.033367,0.5179
0.0089351,0.033375,0.518
0.0089384,0.033384,0.5181
0.0089418,0.033393,0.5182
0.0089451,0.033402,0.5183
0.0089484,0.033411,0.5184
0.0089518,0.033419,0.5185
0.0089551,0.033428,0.5186
0.0089585,0.033437,0.5187
0.0089618,0.033446,0.5188
0.0089652,0.033455,0.5189
0.0089685,0.033464,0.519
0.0089718,0.033472,0.5191
0.0089752,0.033481,0.5192
0.0089785,0.03349,0.5193
0.0089819,0.033499,0.5194
0.0089852,0.033508,0.5195
0.0089886,0.033516,0.5196
0.0089919,0.033525,0.5197
0.0089953,0.033534,0.5198
0.0089987,0.033543,0.5199
0.009002,0.033552,0.52
0.0090054,0.033561,0.5201
0.0090087,0.033569,0.5202
0.0090121,0.033578,0.5203
0.0090154,0.033587,0.5204
0.0090188,0.033596,0.5205
0.0090222,0.033605,0.5206
0.0090255,0.033614,0.5207
0.0090289,0.033623,0.5208
0.0090322,0.033631,0.5209
0.0090356,0.03364,0.521
0.009039,0.033649,0.5211
0.0090423,0.033658,0.5212
0.0090457,0.033667,0.5213
0.0090491,0.033676,0.5214
0.0090524,0.033685,0.5215
0.0090558,0.033694,0.5216
0.0090592,0.033703,0.5217
0.0090625,0.033712,0.5218
0.0090659,0.03372,0.5219
0.0090693,0.033729,0.522
0.0090727,0.033738,0.5221
0.009076,0.033747,0.5222
0.0090794,0.033756,0.5223
0.0090828,0.033765,0.5224
0.0090862,0.033774,0.5225
0.0090895,0.033783,0.5226
0.0090929,0.033792,0.5227
0.0090963,0.033801,0.5228
0.0090997,0.03381,0.5229
0.0091031,0.033819,0.523
0.0091064,0.033828,0.5231
0.0091098,0.033837,0.5232
0.0091132,0.033846,0.5233
0.0091166,0.033855,0.5234
0.00912,0.033864,0.5235
0.0091234,0.033873,0.5236
0.0091268,0.033882,0.5237
0.0091301,0.033891,0.5238
0.0091335,0.0339,0.5239
0.0091369,0.033909,0.524
0.0091403,0.033918,0.5241
0.0091437,0.033927,0.5242
0.0091471,0.033937,0.5243
0.0091505,0.033946,0.5244
0.0091539,0.033955,0.5245
0.0091573,0.033964,0.5246
0.0091607,0.033973,0.5247
0.0091641,0.033982,0.5248
0.0091675,0.033991,0.5249
0.0091709,0.034,0.525
0.0091743,0.03401,0.5251
0.0091777,0.034019,0.5252
0.0091811,0.034028,0.5253
0.0091845,0.034037,0.5254
0.0091879,0.034046,0.5255
0.0091913,0.034055,0.5256
0.0091947,0.034065,0.5257
0.0091981,0.034074,0.5258
0.0092015,0.034083,0.5259
0.0092049,0.034092,0.526
0.0092083,0.034102,0.5261
0.0092117,0.034111,0.5262
0.0092152,0.03412,0.5263
0.0092186,0.034129,0.5264
0.009222,0.034139,0.5265
0.0092254,0.034148,0.5266
0.0092288,0.034157,0.5267
0.0092322,0.034167,0.5268
0.0092356,0.034176,0.5269
0.0092391,0.034185,0.527
0.0092425,0.034195,0.5271
0.0092459,0.034204,0.5272
0.0092493,0.034214,0.5273
0.0092527,0.034223,0.5274
0.0092562,0.034232,0.5275
0.0092596,0.034242,0.5276
0.009263,0.034251,0.5277
0.0092664,0.034261,0.5278
0.0092699,0.03427,0.5279
0.0092733,0.03428,0.528
0.0092767,0.034289,0.5281
0.0092802,0.034299,0.5282
0.0092836,0.034308,0.5283
0.009287,0.034318,0.5284
0.0092905,0.034327,0.5285
0.0092939,0.034337,0.5286
0.0092973,0.034346,0.5287
0.0093008,0.034356,0.5288
0.0093042,0.034366,0.5289
0.0093076,0.034375,0.529
0.0093111,0.034385,0.5291
0.0093145,0.034395,0.5292
0.0093179,0.034404,0.5293
0.0093214,0.034414,0.5294
0.0093248,0.034424,0.5295
0.0093283,0.034433,0.5296
0.0093317,0.034443,0.5297
0.0093352,0.034453,0.5298
0.0093386,0.034462,0.5299
0.009342,0.034472,0.53
0.0093455,0.034482,0.5301
0.0093489,0.034492,0.5302
0.0093524,0.034502,0.5303
0.0093558,0.034512,0.5304
0.0093593,0.034521,0.5305
0.0093628,0.034531,0.5306
0.0093662,0.034541,0.5307
0.0093697,0.034551,0.5308
0.0093731,0.034561,0.5309
0.0093766,0.034571,0.531
0.00938,0.034581,0.5311
0.0093835,0.034591,0.5312
0.0093869,0.034601,0.5313
0.0093904,0.034611,0.5314
0.0093939,0.034621,0.5315
0.0093973,0.034631,0.5316
0.0094008,0.034641,0.5317
0.0094043,0.034651,0.5318
0.0094077,0.034661,0.5319
0.0094112,0.034671,0.532
0.0094147,0.034681,0.5321
0.0094181,0.034692,0.5322
0.0094216,0.034702,0.5323
0.0094251,0.034712,0.5324
0.0094285,0.034722,0.5325
0.009432,0.034732,0.5326
0.0094355,0.034743,0.5327
0.009439,0.034753,0.5328
0.0094424,0.034763,0.5329
0.0094459,0.034774,0.533
0.0094494,0.034784,0.5331
0.0094529,0.034794,0.5332
0.0094564,0.034805,0.5333
0.0094598,0.034815,0.5334
0.0094633,0.034825,0.5335
0.0094668,0.034836,0.5336
0.0094703,0.034846,0.5337
0.0094738,0.034857,0.5338
0.0094773,0.034867,0.5339
0.0094807,0.034878,0.534
0.0094842,0.034888,0.5341
0.0094877,0.034899,0.5342
0.0094912,0.034909,0.5343
0.0094947,0.03492,0.5344
0.0094982,0.034931,0.5345
0.0095017,0.034941,0.5346
0.0095052,0.034952,0.5347
0.0095087,0.034963,0.5348
0.0095122,0.034974,0.5349
0.0095157,0.034984,0.535
0.0095192,0.034995,0.5351
0.0095227,0.035006,0.5352
0.0095262,0.035017,0.5353
0.0095297,0.035027,0.5354
0.0095332,0.035038,0.5355
0.0095367,0.035049,0.5356
0.0095402,0.03506,0.5357
0.0095437,0.035071,0.5358
0.0095472,0.035082,0.5359
0.0095507,0.035093,0.536
0.0095542,0.035104,0.5361
0.0095577,0.035115,0.5362
0.0095612,0.035126,0.5363
0.0095648,0.035137,0.5364
0.0095683,0.035148,0.5365
0.0095718,0.03516,0.5366
0.0095753,0.035171,0.5367
0.0095788,0.035182,0.5368
0.0095823,0.035193,0.5369
0.0095859,0.035204,0.537
0.0095894,0.035216,0.5371
0.0095929,0.035227,0.5372
0.0095964,0.035238,0.5373
0.0095999,0.03525,0.5374
0.0096035,0.035261,0.5375
0.009607,0.035272,0.5376
0.0096105,0.035284,0.5377
0.0096141,0.035295,0.5378
0.0096176,0.035307,0.5379
0.0096211,0.035318,0.538
0.0096247,0.03533,0.5381
0.0096282,0.035341,0.5382
0.0096317,0.035353,0.5383
0.0096353,0.035365,0.5384
0.0096388,0.035376,0.5385
0.0096423,0.035388,0.5386
0.0096459,0.0354,0.5387
0.0096494,0.035411,0.5388
0.009653,0.035423,0.5389
0.0096565,0.035435,0.539
0.00966,0.035447,0.5391
0.0096636,0.035459,0.5392
0.0096671,0.035471,0.5393
0.0096707,0.035483,0.5394
0.0096742,0.035494,0.5395
0.0096778,0.035506,0.5396
0.0096813,0.035518,0.5397
0.0096849,0.035531,0.5398
0.0096884,0.035543,0.5399
0.009692,0.035555,0.54
0.0096955,0.035567,0.5401
0.0096991,0.035579,0.5402
0.0097027,0.035591,0.5403
0.0097062,0.035603,0.5404
0.0097098,0.035616,0.5405
0.0097133,0.035628,0.5406
0.0097169,0.03564,0.5407
0.0097205,0.035653,0.5408
0.009724,0.035665,0.5409
0.0097276,0.035678,0.541
0.0097312,0.03569,0.5411
0.0097347,0.035702,0.5412
0.0097383,0.035715,0.5413
0.0097419,0.035728,0.5414
0.0097455,0.03574,0.5415
0.009749,0.035753,0.5416
0.0097526,0.035765,0.5417
0.0097562,0.035778,0.5418
0.0097598,0.035791,0.5419
0.0097633,0.035804,0.542
0.0097669,0.035816,0.5421
0.0097705,0.035829,0.5422
0.0097741,0.035842,0.5423
0.0097777,0.035855,0.5424
0.0097813,0.035868,0.5425
0.0097849,0.035881,0.5426
0.0097884,0.035894,0.5427
0.009792,0.035907,0.5428
0.0097956,0.03592,0.5429
0.0097992,0.035933,0.543
0.0098028,0.035946,0.5431
0.0098064,0.035959,0.5432
0.00981,0.035973,0.5433
0.0098136,0.035986,0.5434
0.0098172,0.035999,0.5435
0.0098208,0.036013,0.5436
0.0098244,0.036026,0.5437
0.009828,0.036039,0.5438
0.0098316,0.036053,0.5439
0.0098352,0.036066,0.544
0.0098388,0.03608,0.5441
0.0098424,0.036093,0.5442
0.009846,0.036107,0.5443
0.0098496,0.036121,0.5444
0.0098533,0.036134,0.5445
0.0098569,0.036148,0.5446
0.0098605,0.036162,0.5447
0.0098641,0.036175,0.5448
0.0098677,0.036189,0.5449
0.0098713,0.036203,0.545
0.009875,0.036217,0.5451
0.0098786,0.036231,0.5452
0.0098822,0.036245,0.5453
0.0098858,0.036259,0.5454
0.0098895,0.036273,0.5455
0.0098931,0.036287,0.5456
0.0098967,0.036301,0.5457
0.0099004,0.036315,0.5458
0.009904,0.03633,0.5459
0.0099076,0.036344,0.546
0.0099113,0.036358,0.5461
0.0099149,0.036373,0.5462
0.0099185,0.036387,0.5463
0.0099222,0.036401,0.5464
0.0099258,0.036416,0.5465
0.0099295,0.03643,0.5466
0.0099331,0.036445,0.5467
0.0099367,0.03646,0.5468
0.0099404,0.036474,0.5469
0.009944,0.036489,0.547
0.0099477,0.036504,0.5471
0.0099513,0.036518,0.5472
0.009955,0.036533,0.5473
0.0099586,0.036548,0.5474
0.0099623,0.036563,0.5475
0.009966,0.036578,0.5476
0.0099696,0.036593,0.5477
0.0099733,0.036608,0.5478
0.0099769,0.036623,0.5479
0.0099806,0.036638,0.548
0.0099843,0.036653,0.5481
0.0099879,0.036668,0.5482
0.0099916,0.036684,0.5483
0.0099953,0.036699,0.5484
0.0099989,0.036714,0.5485
0.010003,0.03673,0.5486
0.010006,0.036745,0.5487
0.01001,0.03676,0.5488
0.010014,0.036776,0.5489
0.010017,0.036792,0.549
0.010021,0.036807,0.5491
0.010025,0.036823,0.5492
0.010028,0.036838,0.5493
0.010032,0.036854,0.5494
0.010036,0.03687,0.5495
0.010039,0.036886,0.5496
0.010043,0.036902,0.5497
0.010047,0.036918,0.5498
0.01005,0.036934,0.5499
0.010054,0.03695,0.55
0.010058,0.036966,0.5501
0.010062,0.036982,0.5502
0.010065,0.036998,0.5503
0.010069,0.037014,0.5504
0.010073,0.03703,0.5505
0.010076,0.037047,0.5506
0.01008,0.037063,0.5507
0.010084,0.03708,0.5508
0.010088,0.037096,0.5509
0.010091,0.037113,0.551
0.010095,0.037129,0.5511
0.010099,0.037146,0.5512
0.010102,0.037162,0.5513
0.010106,0.037179,0.5514
0.01011,0.037196,0.5515
0.010114,0.037213,0.5516
0.010117,0.037229,0.5517
0.010121,0.037246,0.5518
0.010125,0.037263,0.5519
0.010128,0.03728,0.552
0.010132,0.037297,0.5521
0.010136,0.037314,0.5522
0.01014,0.037332,0.5523
0.010143,0.037349,0.5524
0.010147,0.037366,0.5525
0.010151,0.037383,0.5526
0.010155,0.037401,0.5527
0.010158,0.037418,0.5528
0.010162,0.037436,0.5529
0.010166,0.037453,0.553
0.01017,0.037471,0.5531
0.010173,0.037488,0.5532
0.010177,0.037506,0.5533
0.010181,0.037524,0.5534
0.010185,0.037541,0.5535
0.010188,0.037559,0.5536
0.010192,0.037577,0.5537
0.010196,0.037595,0.5538
0.0102,0.037613,0.5539
0.010203,0.037631,0.554
0.010207,0.037649,0.5541
0.010211,0.037667,0.5542
0.010215,0.037686,0.5543
0.010218,0.037704,0.5544
0.010222,0.037722,0.5545
0.010226,0.037741,0.5546
0.01023,0.037759,0.5547
0.010233,0.037777,0.5548
0.010237,0.037796,0.5549
0.010241,0.037815,0.555
0.010245,0.037833,0.5551
0.010249,0.037852,0.5552
0.010252,0.037871,0.5553
0.010256,0.037889,0.5554
0.01026,0.037908,0.5555
0.010264,0.037927,0.5556
0.010268,0.037946,0.5557
0.010271,0.037965,0.5558
0.010275,0.037984,0.5559
0.010279,0.038003,0.556
0.010283,0.038023,0.5561
0.010287,0.038042,0.5562
0.01029,0.038061,0.5563
0.010294,0.038081,0.5564
0.010298,0.0381,0.5565
0.010302,0.03812,0.5566
0.010306,0.038139,0.5567
0.010309,0.038159,0.5568
0.010313,0.038178,0.5569
0.010317,0.038198,0.557
0.010321,0.038218,0.5571
0.010325,0.038238,0.5572
0.010329,0.038258,0.5573
0.010332,0.038278,0.5574
0.010336,0.038298,0.5575
0.01034,0.038318,0.5576
0.010344,0.038338,0.5577
0.010348,0.038358,0.5578
0.010352,0.038378,0.5579
0.010355,0.038399,0.558
0.010359,0.038419,0.5581
0.010363,0.038439,0.5582
0.010367,0.03846,0.5583
0.010371,0.03848,0.5584
0.010375,0.038501,0.5585
0.010378,0.038522,0.5586
0.010382,0.038542,0.5587
0.010386,0.038563,0.5588
0.01039,0.038584,0.5589
0.010394,0.038605,0.559
0.010398,0.038626,0.5591
0.010402,0.038647,0.5592
0.010405,0.038668,0.5593
0.010409,0.038689,0.5594
0.010413,0.03871,0.5595
0.010417,0.038732,0.5596
0.010421,0.038753,0.5597
0.010425,0.038774,0.5598
0.010429,0.038796,0.5599
0.010433,0.038817,0.56
0.010436,0.038839,0.5601
0.01044,0.038861,0.5602
0.010444,0.038882,0.5603
0.010448,0.038904,0.5604
0.010452,0.038926,0.5605
0.010456,0.038948,0.5606
0.01046,0.03897,0.5607
0.010464,0.038992,0.5608
0.010468,0.039014,0.5609
0.010471,0.039036,0.561
0.010475,0.039059,0.5611
0.010479,0.039081,0.5612
0.010483,0.039103,0.5613
0.010487,0.039126,0.5614
0.010491,0.039148,0.5615
0.010495,0.039171,0.5616
0.010499,0.039193,0.5617
0.010503,0.039216,0.5618
0.010507,0.039239,0.5619
0.010511,0.039262,0.562
0.010515,0.039284,0.5621
0.010518,0.039307,0.5622
0.010522,0.03933,0.5623
0.010526,0.039353,0.5624
0.01053,0.039377,0.5625
0.010534,0.0394,0.5626
0.010538,0.039423,0.5627
0.010542,0.039446,0.5628
0.010546,0.03947,0.5629
0.01055,0.039493,0.563
0.010554,0.039517,0.5631
0.010558,0.03954,0.5632
0.010562,0.039564,0.5633
0.010566,0.039588,0.5634
0.01057,0.039612,0.5635
0.010574,0.039636,0.5636
0.010578,0.03966,0.5637
0.010582,0.039684,0.5638
0.010586,0.039708,0.5639
0.01059,0.039732,0.564
0.010594,0.039756,0.5641
0.010598,0.03978,0.5642
0.010602,0.039805,0.5643
0.010606,0.039829,0.5644
0.01061,0.039854,0.5645
0.010614,0.039878,0.5646
0.010617,0.039903,0.5647
0.010621,0.039927,0.5648
0.010625,0.039952,0.5649
0.010629,0.039977,0.565
0.010633,0.040002,0.5651
0.010637,0.040027,0.5652
0.010641,0.040052,0.5653
0.010645,0.040077,0.5654
0.010649,0.040102,0.5655
0.010654,0.040128,0.5656
0.010658,0.040153,0.5657
0.010662,0.040178,0.5658
0.010666,0.040204,0.5659
0.01067,0.040229,0.566
0.010674,0.040255,0.5661
0.010678,0.040281,0.5662
0.010682,0.040306,0.5663
0.010686,0.040332,0.5664
0.01069,0.040358,0.5665
0.010694,0.040384,0.5666
0.010698,0.04041,0.5667
0.010702,0.040436,0.5668
0.010706,0.040462,0.5669
0.01071,0.040489,0.567
0.010714,0.040515,0.5671
0.010718,0.040541,0.5672
0.010722,0.040568,0.5673
0.010726,0.040594,0.5674
0.01073,0.040621,0.5675
0.010734,0.040648,0.5676
0.010738,0.040674,0.5677
0.010742,0.040701,0.5678
0.010746,0.040728,0.5679
0.010751,0.040755,0.568
0.010755,0.040782,0.5681
0.010759,0.040809,0.5682
0.010763,0.040836,0.5683
0.010767,0.040864,0.5684
0.010771,0.040891,0.5685
0.010775,0.040918,0.5686
0.010779,0.040946,0.5687
0.010783,0.040973,0.5688
0.010787,0.041001,0.5689
0.010791,0.041029,0.569
0.010796,0.041057,0.5691
0.0108,0.041084,0.5692
0.010804,0.041112,0.5693
0.010808,0.04114,0.5694
0.010812,0.041168,0.5695
0.010816,0.041197,0.5696
0.01082,0.041225,0.5697
0.010824,0.041253,0.5698
0.010828,0.041282,0.5699
0.010833,0.04131,0.57
0.010837,0.041339,0.5701
0.010841,0.041367,0.5702
0.010845,0.041396,0.5703
0.010849,0.041425,0.5704
0.010853,0.041453,0.5705
0.010857,0.041482,0.5706
0.010862,0.041511,0.5707
0.010866,0.04154,0.5708
0.01087,0.041569,0.5709
0.010874,0.041599,0.571
0.010878,0.041628,0.5711
0.010882,0.041657,0.5712
0.010887,0.041687,0.5713
0.010891,0.041716,0.5714
0.010895,0.041746,0.5715
0.010899,0.041776,0.5716
0.010903,0.041805,0.5717
0.010907,0.041835,0.5718
0.010912,0.041865,0.5719
0.010916,0.041895,0.572
0.01092,0.041925,0.5721
0.010924,0.041955,0.5722
0.010928,0.041985,0.5723
0.010933,0.042016,0.5724
0.010937,0.042046,0.5725
0.010941,0.042077,0.5726
0.010945,0.042107,0.5727
0.010949,0.042138,0.5728
0.010954,0.042168,0.5729
0.010958,0.042199,0.573
0.010962,0.04223,0.5731
0.010966,0.042261,0.5732
0.010971,0.042292,0.5733
0.010975,0.042323,0.5734
0.010979,0.042354,0.5735
0.010983,0.042385,0.5736
0.010987,0.042417,0.5737
0.010992,0.042448,0.5738
0.010996,0.042479,0.5739
0.011,0.042511,0.574
0.011004,0.042543,0.5741
0.011009,0.042574,0.5742
0.011013,0.042606,0.5743
0.011017,0.042638,0.5744
0.011022,0.04267,0.5745
0.011026,0.042702,0.5746
0.01103,0.042734,0.5747
0.011034,0.042766,0.5748
0.011039,0.042798,0.5749
0.011043,0.042831,0.575
0.011047,0.042863,0.5751
0.011051,0.042896,0.5752
0.011056,0.042928,0.5753
0.01106,0.042961,0.5754
0.011064,0.042994,0.5755
0.011069,0.043026,0.5756
0.011073,0.043059,0.5757
0.011077,0.043092,0.5758
0.011082,0.043125,0.5759
0.011086,0.043158,0.576
0.01109,0.043192,0.5761
0.011095,0.043225,0.5762
0.011099,0.043258,0.5763
0.011103,0.043292,0.5764
0.011108,0.043325,0.5765
0.011112,0.043359,0.5766
0.011116,0.043393,0.5767
0.011121,0.043426,0.5768
0.011125,0.04346,0.5769
0.011129,0.043494,0.577
0.011134,0.043528,0.5771
0.011138,0.043562,0.5772
0.011142,0.043596,0.5773
0.011147,0.043631,0.5774
0.011151,0.043665,0.5775
0.011155,0.043699,0.5776
0.01116,0.043734,0.5777
0.011164,0.043769,0.5778
0.011168,0.043803,0.5779
0.011173,0.043838,0.578
0.011177,0.043873,0.5781
0.011182,0.043908,0.5782
0.011186,0.043943,0.5783
0.01119,0.043978,0.5784
0.011195,0.044013,0.5785
0.011199,0.044048,0.5786
0.011204,0.044084,0.5787
0.011208,0.044119,0.5788
0.011212,0.044154,0.5789
0.011217,0.04419,0.579
0.011221,0.044226,0.5791
0.011226,0.044261,0.5792
0.01123,0.044297,0.5793
0.011235,0.044333,0.5794
0.011239,0.044369,0.5795
0.011243,0.044405,0.5796
0.011248,0.044441,0.5797
0.011252,0.044478,0.5798
0.011257,0.044514,0.5799
0.011261,0.04455,0.58
0.011266,0.044587,0.5801
0.01127,0.044623,0.5802
0.011275,0.04466,0.5803
0.011279,0.044697,0.5804
0.011284,0.044734,0.5805
0.011288,0.04477,0.5806
0.011293,0.044807,0.5807
0.011297,0.044844,0.5808
0.011302,0.044882,0.5809
0.011306,0.044919,0.581
0.01131,0.044956,0.5811
0.011315,0.044994,0.5812
0.011319,0.045031,0.5813
0.011324,0.045069,0.5814
0.011328,0.045106,0.5815
0.011333,0.045144,0.5816
0.011338,0.045182,0.5817
0.011342,0.04522,0.5818
0.011347,0.045258,0.5819
0.011351,0.045296,0.582
0.011356,0.045334,0.5821
0.01136,0.045372,0.5822
0.011365,0.04541,0.5823
0.011369,0.045449,0.5824
0.011374,0.045487,0.5825
0.011378,0.045526,0.5826
0.011383,0.045565,0.5827
0.011387,0.045603,0.5828
0.011392,0.045642,0.5829
0.011397,0.045681,0.583
0.011401,0.04572,0.5831
0.011406,0.045759,0.5832
0.01141,0.045798,0.5833
0.011415,0.045837,0.5834
0.011419,0.045877,0.5835
0.011424,0.045916,0.5836
0.011429,0.045956,0.5837
0.011433,0.045995,0.5838
0.011438,0.046035,0.5839
0.011442,0.046075,0.584
0.011447,0.046114,0.5841
0.011452,0.046154,0.5842
0.011456,0.046194,0.5843
0.011461,0.046234,0.5844
0.011466,0.046275,0.5845
0.01147,0.046315,0.5846
0.011475,0.046355,0.5847
0.011479,0.046396,0.5848
0.011484,0.046436,0.5849
0.011489,0.046477,0.585
0.011493,0.046517,0.5851
0.011498,0.046558,0.5852
0.011503,0.046599,0.5853
0.011507,0.04664,0.5854
0.011512,0.046681,0.5855
0.011517,0.046722,0.5856
0.011521,0.046763,0.5857
0.011526,0.046804,0.5858
0.011531,0.046846,0.5859
0.011535,0.046887,0.586
0.01154,0.046929,0.5861
0.011545,0.04697,0.5862
0.01155,0.047012,0.5863
0.011554,0.047054,0.5864
0.011559,0.047096,0.5865
0.011564,0.047137,0.5866
0.011568,0.047179,0.5867
0.011573,0.047222,0.5868
0.011578,0.047264,0.5869
0.011583,0.047306,0.587
0.011587,0.047348,0.5871
0.011592,0.047391,0.5872
0.011597,0.047433,0.5873
0.011601,0.047476,0.5874
0.011606,0.047519,0.5875
0.011611,0.047561,0.5876
0.011616,0.047604,0.5877
0.01162,0.047647,0.5878
0.011625,0.04769,0.5879
0.01163,0.047733,0.588
0.011635,0.047777,0.5881
0.01164,0.04782,0.5882
0.011644,0.047863,0.5883
0.011649,0.047907,0.5884
0.011654,0.04795,0.5885
0.011659,0.047994,0.5886
0.011664,0.048038,0.5887
0.011668,0.048081,0.5888
0.011673,0.048125,0.5889
0.011678,0.048169,0.589
0.011683,0.048213,0.5891
0.011688,0.048257,0.5892
0.011692,0.048301,0.5893
0.011697,0.048346,0.5894
0.011702,0.04839,0.5895
0.011707,0.048435,0.5896
0.011712,0.048479,0.5897
0.011717,0.048524,0.5898
0.011722,0.048569,0.5899
0.011726,0.048613,0.59
0.011731,0.048658,0.5901
0.011736,0.048703,0.5902
0.011741,0.048748,0.5903
0.011746,0.048793,0.5904
0.011751,0.048839,0.5905
0.011756,0.048884,0.5906
0.011761,0.048929,0.5907
0.011765,0.048975,0.5908
0.01177,0.04902,0.5909
0.011775,0.049066,0.591
0.01178,0.049112,0.5911
0.011785,0.049157,0.5912
0.01179,0.049203,0.5913
0.011795,0.049249,0.5914
0.0118,0.049295,0.5915
0.011805,0.049341,0.5916
0.01181,0.049388,0.5917
0.011815,0.049434,0.5918
0.01182,0.04948,0.5919
0.011825,0.049527,0.592
0.011829,0.049573,0.5921
0.011834,0.04962,0.5922
0.011839,0.049667,0.5923
0.011844,0.049714,0.5924
0.011849,0.04976,0.5925
0.011854,0.049807,0.5926
0.011859,0.049854,0.5927
0.011864,0.049902,0.5928
0.011869,0.049949,0.5929
0.011874,0.049996,0.593
0.011879,0.050043,0.5931
0.011884,0.050091,0.5932
0.011889,0.050138,0.5933
0.011894,0.050186,0.5934
0.011899,0.050234,0.5935
0.011904,0.050282,0.5936
0.011909,0.050329,0.5937
0.011914,0.050377,0.5938
0.011919,0.050425,0.5939
0.011925,0.050474,0.594
0.01193,0.050522,0.5941
0.011935,0.05057,0.5942
0.01194,0.050618,0.5943
0.011945,0.050667,0.5944
0.01195,0.050715,0.5945
0.011955,0.050764,0.5946
0.01196,0.050813,0.5947
0.011965,0.050862,0.5948
0.01197,0.05091,0.5949
0.011975,0.050959,0.595
0.01198,0.051008,0.5951
0.011985,0.051057,0.5952
0.011991,0.051107,0.5953
0.011996,0.051156,0.5954
0.012001,0.051205,0.5955
0.012006,0.051255,0.5956
0.012011,0.051304,0.5957
0.012016,0.051354,0.5958
0.012021,0.051403,0.5959
0.012026,0.051453,0.596
0.012032,0.051503,0.5961
0.012037,0.051553,0.5962
0.012042,0.051603,0.5963
0.012047,0.051653,0.5964
0.012052,0.051703,0.5965
0.012057,0.051753,0.5966
0.012063,0.051804,0.5967
0.012068,0.051854,0.5968
0.012073,0.051905,0.5969
0.012078,0.051955,0.597
0.012083,0.052006,0.5971
0.012089,0.052057,0.5972
0.012094,0.052107,0.5973
0.012099,0.052158,0.5974
0.012104,0.052209,0.5975
0.012109,0.05226,0.5976
0.012115,0.052311,0.5977
0.01212,0.052363,0.5978
0.012125,0.052414,0.5979
0.01213,0.052465,0.598
0.012136,0.052517,0.5981
0.012141,0.052568,0.5982
0.012146,0.05262,0.5983
0.012151,0.052672,0.5984
0.012157,0.052723,0.5985
0.012162,0.052775,0.5986
0.012167,0.052827,0.5987
0.012172,0.052879,0.5988
0.012178,0.052931,0.5989
0.012183,0.052983,0.599
0.012188,0.053035,0.5991
0.012194,0.053088,0.5992
0.012199,0.05314,0.5993
0.012204,0.053193,0.5994
0.01221,0.053245,0.5995
0.012215,0.053298,0.5996
0.01222,0.05335,0.5997
0.012226,0.053403,0.5998
0.012231,0.053456,0.5999
0.012236,0.053509,0.6
0.012242,0.053562,0.6001
0.012247,0.053615,0.6002
0.012252,0.053668,0.6003
0.012258,0.053721,0.6004
0.012263,0.053775,0.6005
0.012269,0.053828,0.6006
0.012274,0.053882,0.6007
0.012279,0.053935,0.6008
0.012285,0.053989,0.6009
0.01229,0.054043,0.601
0.012295,0.054096,0.6011
0.012301,0.05415,0.6012
0.012306,0.054204,0.6013
0.012312,0.054258,0.6014
0.012317,0.054312,0.6015
0.012323,0.054366,0.6016
0.012328,0.054421,0.6017
0.012333,0.054475,0.6018
0.012339,0.054529,0.6019
0.012344,0.054584,0.602
0.01235,0.054638,0.6021
0.012355,0.054693,0.6022
0.012361,0.054748,0.6023
0.012366,0.054802,0.6024
0.012372,0.054857,0.6025
0.012377,0.054912,0.6026
0.012383,0.054967,0.6027
0.012388,0.055022,0.6028
0.012394,0.055077,0.6029
0.012399,0.055132,0.603
0.012405,0.055188,0.6031
0.01241,0.055243,0.6032
0.012416,0.055298,0.6033
0.012421,0.055354,0.6034
0.012427,0.055409,0.6035
0.012432,0.055465,0.6036
0.012438,0.055521,0.6037
0.012444,0.055577,0.6038
0.012449,0.055632,0.6039
0.012455,0.055688,0.604
0.01246,0.055744,0.6041
0.012466,0.0558,0.6042
0.012471,0.055857,0.6043
0.012477,0.055913,0.6044
0.012483,0.055969,0.6045
0.012488,0.056026,0.6046
0.012494,0.056082,0.6047
0.012499,0.056138,0.6048
0.012505,0.056195,0.6049
0.012511,0.056252,0.605
0.012516,0.056308,0.6051
0.012522,0.056365,0.6052
0.012528,0.056422,0.6053
0.012533,0.056479,0.6054
0.012539,0.056536,0.6055
0.012544,0.056593,0.6056
0.01255,0.05665,0.6057
0.012556,0.056707,0.6058
0.012561,0.056765,0.6059
0.012567,0.056822,0.606
0.012573,0.056879,0.6061
0.012579,0.056937,0.6062
0.012584,0.056995,0.6063
0.01259,0.057052,0.6064
0.012596,0.05711,0.6065
0.012601,0.057168,0.6066
0.012607,0.057225,0.6067
0.012613,0.057283,0.6068
0.012619,0.057341,0.6069
0.012624,0.057399,0.607
0.01263,0.057458,0.6071
0.012636,0.057516,0.6072
0.012642,0.057574,0.6073
0.012647,0.057632,0.6074
0.012653,0.057691,0.6075
0.012659,0.057749,0.6076
0.012665,0.057808,0.6077
0.01267,0.057866,0.6078
0.012676,0.057925,0.6079
0.012682,0.057984,0.608
0.012688,0.058042,0.6081
0.012694,0.058101,0.6082
0.012699,0.05816,0.6083
0.012705,0.058219,0.6084
0.012711,0.058278,0.6085
0.012717,0.058337,0.6086
0.012723,0.058396,0.6087
0.012729,0.058456,0.6088
0.012734,0.058515,0.6089
0.01274,0.058574,0.609
0.012746,0.058634,0.6091
0.012752,0.058693,0.6092
0.012758,0.058753,0.6093
0.012764,0.058812,0.6094
0.01277,0.058872,0.6095
0.012776,0.058932,0.6096
0.012781,0.058992,0.6097
0.012787,0.059052,0.6098
0.012793,0.059111,0.6099
0.012799,0.059172,0.61
0.012805,0.059232,0.6101
0.012811,0.059292,0.6102
0.012817,0.059352,0.6103
0.012823,0.059412,0.6104
0.012829,0.059472,0.6105
0.012835,0.059533,0.6106
0.012841,0.059593,0.6107
0.012847,0.059654,0.6108
0.012853,0.059714,0.6109
0.012859,0.059775,0.611
0.012865,0.059836,0.6111
0.012871,0.059896,0.6112
0.012877,0.059957,0.6113
0.012883,0.060018,0.6114
0.012889,0.060079,0.6115
0.012895,0.06014,0.6116
0.012901,0.060201,0.6117
0.012907,0.060262,0.6118
0.012913,0.060323,0.6119
0.012919,0.060385,0.612
0.012925,0.060446,0.6121
0.012931,0.060507,0.6122
0.012937,0.060569,0.6123
0.012943,0.06063,0.6124
0.012949,0.060692,0.6125
0.012955,0.060753,0.6126
0.012961,0.060815,0.6127
0.012967,0.060876,0.6128
0.012973,0.060938,0.6129
0.012979,0.061,0.613
0.012985,0.061062,0.6131
0.012992,0.061124,0.6132
0.012998,0.061186,0.6133
0.013004,0.061248,0.6134
0.01301,0.06131,0.6135
0.013016,0.061372,0.6136
0.013022,0.061434,0.6137
0.013028,0.061496,0.6138
0.013035,0.061559,0.6139
0.013041,0.061621,0.614
0.013047,0.061684,0.6141
0.013053,0.061746,0.6142
0.013059,0.061809,0.6143
0.013065,0.061871,0.6144
0.013072,0.061934,0.6145
0.013078,0.061996,0.6146
0.013084,0.062059,0.6147
0.01309,0.062122,0.6148
0.013096,0.062185,0.6149
0.013103,0.062248,0.615
0.013109,0.062311,0.6151
0.013115,0.062374,0.6152
0.013121,0.062437,0.6153
0.013128,0.0625,0.6154
0.013134,0.062563,0.6155
0.01314,0.062626,0.6156
0.013146,0.06269,0.6157
0.013153,0.062753,0.6158
0.013159,0.062816,0.6159
0.013165,0.06288,0.616
0.013171,0.062943,0.6161
0.013178,0.063007,0.6162
0.013184,0.06307,0.6163
0.01319,0.063134,0.6164
0.013197,0.063197,0.6165
0.013203,0.063261,0.6166
0.013209,0.063325,0.6167
0.013216,0.063389,0.6168
0.013222,0.063453,0.6169
0.013228,0.063516,0.617
0.013235,0.06358,0.6171
0.013241,0.063644,0.6172
0.013247,0.063708,0.6173
0.013254,0.063773,0.6174
0.01326,0.063837,0.6175
0.013267,0.063901,0.6176
0.013273,0.063965,0.6177
0.013279,0.064029,0.6178
0.013286,0.064094,0.6179
0.013292,0.064158,0.618
0.013299,0.064223,0.6181
0.013305,0.064287,0.6182
0.013311,0.064352,0.6183
0.013318,0.064416,0.6184
0.013324,0.064481,0.6185
0.013331,0.064545,0.6186
0.013337,0.06461,0.6187
0.013344,0.064675,0.6188
0.01335,0.06474,0.6189
0.013357,0.064804,0.619
0.013363,0.064869,0.6191
0.01337,0.064934,0.6192
0.013376,0.064999,0.6193
0.013383,0.065064,0.6194
0.013389,0.065129,0.6195
0.013396,0.065194,0.6196
0.013402,0.065259,0.6197
0.013409,0.065324,0.6198
0.013415,0.06539,0.6199
0.013422,0.065455,0.62
0.013428,0.06552,0.6201
0.013435,0.065585,0.6202
0.013441,0.065651,0.6203
0.013448,0.065716,0.6204
0.013455,0.065782,0.6205
0.013461,0.065847,0.6206
0.013468,0.065913,0.6207
0.013474,0.065978,0.6208
0.013481,0.066044,0.6209
0.013488,0.066109,0.621
0.013494,0.066175,0.6211
0.013501,0.066241,0.6212
0.013507,0.066307,0.6213
0.013514,0.066372,0.6214
0.013521,0.066438,0.6215
0.013527,0.066504,0.6216
0.013534,0.06657,0.6217
0.013541,0.066636,0.6218
0.013547,0.066702,0.6219
0.013554,0.066768,0.622
0.013561,0.066834,0.6221
0.013567,0.0669,0.6222
0.013574,0.066966,0.6223
0.013581,0.067032,0.6224
0.013588,0.067098,0.6225
0.013594,0.067165,0.6226
0.013601,0.067231,0.6227
0.013608,0.067297,0.6228
0.013614,0.067363,0.6229
0.013621,0.06743,0.623
0.013628,0.067496,0.6231
0.013635,0.067563,0.6232
0.013641,0.067629,0.6233
0.013648,0.067695,0.6234
0.013655,0.067762,0.6235
0.013662,0.067828,0.6236
0.013668,0.067895,0.6237
0.013675,0.067962,0.6238
0.013682,0.068028,0.6239
0.013689,0.068095,0.624
0.013696,0.068162,0.6241
0.013703,0.068228,0.6242
0.013709,0.068295,0.6243
0.013716,0.068362,0.6244
0.013723,0.068429,0.6245
0.01373,0.068495,0.6246
0.013737,0.068562,0.6247
0.013744,0.068629,0.6248
0.01375,0.068696,0.6249
0.013757,0.068763,0.625
0.013764,0.06883,0.6251
0.013771,0.068897,0.6252
0.013778,0.068964,0.6253
0.013785,0.069031,0.6254
0.013792,0.069098,0.6255
0.013799,0.069165,0.6256
0.013806,0.069232,0.6257
0.013813,0.0693,0.6258
0.013819,0.069367,0.6259
0.013826,0.069434,0.626
0.013833,0.069501,0.6261
0.01384,0.069568,0.6262
0.013847,0.069636,0.6263
0.013854,0.069703,0.6264
0.013861,0.06977,0.6265
0.013868,0.069838,0.6266
0.013875,0.069905,0.6267
0.013882,0.069972,0.6268
0.013889,0.07004,0.6269
0.013896,0.070107,0.627
0.013903,0.070175,0.6271
0.01391,0.070242,0.6272
0.013917,0.07031,0.6273
0.013924,0.070377,0.6274
0.013931,0.070445,0.6275
0.013938,0.070512,0.6276
0.013945,0.07058,0.6277
0.013952,0.070647,0.6278
0.01396,0.070715,0.6279
0.013967,0.070782,0.628
0.013974,0.07085,0.6281
0.013981,0.070918,0.6282
0.013988,0.070985,0.6283
0.013995,0.071053,0.6284
0.014002,0.071121,0.6285
0.014009,0.071189,0.6286
0.014016,0.071256,0.6287
0.014023,0.071324,0.6288
0.014031,0.071392,0.6289
0.014038,0.07146,0.629
0.014045,0.071527,0.6291
0.014052,0.071595,0.6292
0.014059,0.071663,0.6293
0.014066,0.071731,0.6294
0.014074,0.071799,0.6295
0.014081,0.071867,0.6296
0.014088,0.071935,0.6297
0.014095,0.072002,0.6298
0.014102,0.07207,0.6299
0.01411,0.072138,0.63
0.014117,0.072206,0.6301
0.014124,0.072274,0.6302
0.014131,0.072342,0.6303
0.014138,0.07241,0.6304
0.014146,0.072478,0.6305
0.014153,0.072546,0.6306
0.01416,0.072614,0.6307
0.014167,0.072682,0.6308
0.014175,0.07275,0.6309
0.014182,0.072818,0.631
0.014189,0.072886,0.6311
0.014197,0.072954,0.6312
0.014204,0.073022,0.6313
0.014211,0.07309,0.6314
0.014219,0.073159,0.6315
0.014226,0.073227,0.6316
0.014233,0.073295,0.6317
0.014241,0.073363,0.6318
0.014248,0.073431,0.6319
0.014255,0.073499,0.632
0.014263,0.073567,0.6321
0.01427,0.073635,0.6322
0.014277,0.073703,0.6323
0.014285,0.073771,0.6324
0.014292,0.07384,0.6325
0.014299,0.073908,0.6326
0.014307,0.073976,0.6327
0.014314,0.074044,0.6328
0.014322,0.074112,0.6329
0.014329,0.07418,0.633
0.014336,0.074249,0.6331
0.014344,0.074317,0.6332
0.014351,0.074385,0.6333
0.014359,0.074453,0.6334
0.014366,0.074521,0.6335
0.014374,0.074589,0.6336
0.014381,0.074658,0.6337
0.014389,0.074726,0.6338
0.014396,0.074794,0.6339
0.014404,0.074862,0.634
0.014411,0.07493,0.6341
0.014419,0.074998,0.6342
0.014426,0.075067,0.6343
0.014434,0.075135,0.6344
0.014441,0.075203,0.6345
0.014449,0.075271,0.6346
0.014456,0.075339,0.6347
0.014464,0.075407,0.6348
0.014471,0.075475,0.6349
0.014479,0.075544,0.635
0.014486,0.075612,0.6351
0.014494,0.07568,0.6352
0.014501,0.075748,0.6353
0.014509,0.075816,0.6354
0.014517,0.075884,0.6355
0.014524,0.075952,0.6356
0.014532,0.076021,0.6357
0.014539,0.076089,0.6358
0.014547,0.076157,0.6359
0.014555,0.076225,0.636
0.014562,0.076293,0.6361
0.01457,0.076361,0.6362
0.014578,0.076429,0.6363
0.014585,0.076497,0.6364
0.014593,0.076565,0.6365
0.014601,0.076633,0.6366
0.014608,0.076701,0.6367
0.014616,0.076769,0.6368
0.014624,0.076837,0.6369
0.014631,0.076905,0.637
0.014639,0.076973,0.6371
0.014647,0.077041,0.6372
0.014654,0.077109,0.6373
0.014662,0.077177,0.6374
0.01467,0.077245,0.6375
0.014677,0.077313,0.6376
0.014685,0.077381,0.6377
0.014693,0.077449,0.6378
0.014701,0.077517,0.6379
0.014708,0.077585,0.638
0.014716,0.077653,0.6381
0.014724,0.077721,0.6382
0.014732,0.077789,0.6383
0.01474,0.077856,0.6384
0.014747,0.077924,0.6385
0.014755,0.077992,0.6386
0.014763,0.07806,0.6387
0.014771,0.078128,0.6388
0.014779,0.078195,0.6389
0.014786,0.078263,0.639
0.014794,0.078331,0.6391
0.014802,0.078398,0.6392
0.01481,0.078466,0.6393
0.014818,0.078534,0.6394
0.014826,0.078602,0.6395
0.014833,0.078669,0.6396
0.014841,0.078737,0.6397
0.014849,0.078804,0.6398
0.014857,0.078872,0.6399
0.014865,0.078939,0.64
0.014873,0.079007,0.6401
0.014881,0.079075,0.6402
0.014889,0.079142,0.6403
0.014897,0.07921,0.6404
0.014905,0.079277,0.6405
0.014912,0.079344,0.6406
0.01492,0.079412,0.6407
0.014928,0.079479,0.6408
0.014936,0.079547,0.6409
0.014944,0.079614,0.641
0.014952,0.079681,0.6411
0.01496,0.079749,0.6412
0.014968,0.079816,0.6413
0.014976,0.079883,0.6414
0.014984,0.07995,0.6415
0.014992,0.080017,0.6416
0.015,0.080085,0.6417
0.015008,0.080152,0.6418
0.015016,0.080219,0.6419
0.015024,0.080286,0.642
0.015032,0.080353,0.6421
0.01504,0.08042,0.6422
0.015048,0.080487,0.6423
0.015056,0.080554,0.6424
0.015064,0.080621,0.6425
0.015072,0.080688,0.6426
0.015081,0.080755,0.6427
0.015089,0.080822,0.6428
0.015097,0.080889,0.6429
0.015105,0.080955,0.643
0.015113,0.081022,0.6431
0.015121,0.081089,0.6432
0.015129,0.081156,0.6433
0.015137,0.081222,0.6434
0.015145,0.081289,0.6435
0.015154,0.081356,0.6436
0.015162,0.081422,0.6437
0.01517,0.081489,0.6438
0.015178,0.081555,0.6439
0.015186,0.081622,0.644
0.015194,0.081688,0.6441
0.015202,0.081755,0.6442
0.015211,0.081821,0.6443
0.015219,0.081887,0.6444
0.015227,0.081954,0.6445
0.015235,0.08202,0.6446
0.015243,0.082086,0.6447
0.015252,0.082152,0.6448
0.01526,0.082219,0.6449
0.015268,0.082285,0.645
0.015276,0.082351,0.6451
0.015285,0.082417,0.6452
0.015293,0.082483,0.6453
0.015301,0.082549,0.6454
0.015309,0.082615,0.6455
0.015318,0.082681,0.6456
0.015326,0.082747,0.6457
0.015334,0.082812,0.6458
0.015342,0.082878,0.6459
0.015351,0.082944,0.646
0.015359,0.08301,0.6461
0.015367,0.083075,0.6462
0.015376,0.083141,0.6463
0.015384,0.083207,0.6464
0.015392,0.083272,0.6465
0.015401,0.083338,0.6466
0.015409,0.083403,0.6467
0.015417,0.083468,0.6468
0.015426,0.083534,0.6469
0.015434,0.083599,0.647
0.015442,0.083664,0.6471
0.015451,0.08373,0.6472
0.015459,0.083795,0.6473
0.015467,0.08386,0.6474
0.015476,0.083925,0.6475
0.015484,0.08399,0.6476
0.015493,0.084055,0.6477
0.015501,0.08412,0.6478
0.015509,0.084185,0.6479
0.015518,0.08425,0.648
0.015526,0.084315,0.6481
0.015535,0.08438,0.6482
0.015543,0.084444,0.6483
0.015552,0.084509,0.6484
0.01556,0.084574,0.6485
0.015569,0.084638,0.6486
0.015577,0.084703,0.6487
0.015585,0.084767,0.6488
0.015594,0.084832,0.6489
0.015602,0.084896,0.649
0.015611,0.084961,0.6491
0.015619,0.085025,0.6492
0.015628,0.085089,0.6493
0.015636,0.085153,0.6494
0.015645,0.085217,0.6495
0.015654,0.085282,0.6496
0.015662,0.085346,0.6497
0.015671,0.08541,0.6498
0.015679,0.085474,0.6499
0.015688,0.085537,0.65
0.015696,0.085601,0.6501
0.015705,0.085665,0.6502
0.015713,0.085729,0.6503
0.015722,0.085792,0.6504
0.015731,0.085856,0.6505
0.015739,0.08592,0.6506
0.015748,0.085983,0.6507
0.015756,0.086046,0.6508
0.015765,0.08611,0.6509
0.015774,0.086173,0.651
0.015782,0.086236,0.6511
0.015791,0.0863,0.6512
0.015799,0.086363,0.6513
0.015808,0.086426,0.6514
0.015817,0.086489,0.6515
0.015825,0.086552,0.6516
0.015834,0.086615,0.6517
0.015843,0.086678,0.6518
0.015851,0.08674,0.6519
0.01586,0.086803,0.652
0.015869,0.086866,0.6521
0.015877,0.086929,0.6522
0.015886,0.086991,0.6523
0.015895,0.087054,0.6524
0.015903,0.087116,0.6525
0.015912,0.087178,0.6526
0.015921,0.087241,0.6527
0.01593,0.087303,0.6528
0.015938,0.087365,0.6529
0.015947,0.087427,0.653
0.015956,0.087489,0.6531
0.015965,0.087551,0.6532
0.015973,0.087613,0.6533
0.015982,0.087675,0.6534
0.015991,0.087737,0.6535
0.016,0.087799,0.6536
0.016008,0.08786,0.6537
0.016017,0.087922,0.6538
0.016026,0.087984,0.6539
0.016035,0.088045,0.654
0.016044,0.088106,0.6541
0.016052,0.088168,0.6542
0.016061,0.088229,0.6543
0.01607,0.08829,0.6544
0.016079,0.088351,0.6545
0.016088,0.088413,0.6546
0.016097,0.088474,0.6547
0.016106,0.088534,0.6548
0.016114,0.088595,0.6549
0.016123,0.088656,0.655
0.016132,0.088717,0.6551
0.016141,0.088778,0.6552
0.01615,0.088838,0.6553
0.016159,0.088899,0.6554
0.016168,0.088959,0.6555
0.016177,0.089019,0.6556
0.016185,0.08908,0.6557
0.016194,0.08914,0.6558
0.016203,0.0892,0.6559
0.016212,0.08926,0.656
0.016221,0.08932,0.6561
0.01623,0.08938,0.6562
0.016239,0.08944,0.6563
0.016248,0.0895,0.6564
0.016257,0.08956,0.6565
0.016266,0.089619,0.6566
0.016275,0.089679,0.6567
0.016284,0.089738,0.6568
0.016293,0.089798,0.6569
0.016302,0.089857,0.657
0.016311,0.089916,0.6571
0.01632,0.089976,0.6572
0.016329,0.090035,0.6573
0.016338,0.090094,0.6574
0.016347,0.090153,0.6575
0.016356,0.090212,0.6576
0.016365,0.09027,0.6577
0.016374,0.090329,0.6578
0.016383,0.090388,0.6579
0.016392,0.090446,0.658
0.016401,0.090505,0.6581
0.01641,0.090563,0.6582
0.016419,0.090622,0.6583
0.016428,0.09068,0.6584
0.016437,0.090738,0.6585
0.016446,0.090796,0.6586
0.016455,0.090854,0.6587
0.016464,0.090912,0.6588
0.016474,0.09097,0.6589
0.016483,0.091028,0.659
0.016492,0.091086,0.6591
0.016501,0.091143,0.6592
0.01651,0.091201,0.6593
0.016519,0.091258,0.6594
0.016528,0.091315,0.6595
0.016537,0.091373,0.6596
0.016546,0.09143,0.6597
0.016556,0.091487,0.6598
0.016565,0.091544,0.6599
0.016574,0.091601,0.66
0.016583,0.091658,0.6601
0.016592,0.091715,0.6602
0.016601,0.091771,0.6603
0.016611,0.091828,0.6604
0.01662,0.091885,0.6605
0.016629,0.091941,0.6606
0.016638,0.091997,0.6607
0.016647,0.092054,0.6608
0.016657,0.09211,0.6609
0.016666,0.092166,0.661
0.016675,0.092222,0.6611
0.016684,0.092278,0.6612
0.016694,0.092334,0.6613
0.016703,0.092389,0.6614
0.016712,0.092445,0.6615
0.016721,0.092501,0.6616
0.01673,0.092556,0.6617
0.01674,0.092611,0.6618
0.016749,0.092667,0.6619
0.016758,0.092722,0.662
0.016768,0.092777,0.6621
0.016777,0.092832,0.6622
0.016786,0.092887,0.6623
0.016795,0.092942,0.6624
0.016805,0.092996,0.6625
0.016814,0.093051,0.6626
0.016823,0.093106,0.6627
0.016833,0.09316,0.6628
0.016842,0.093215,0.6629
0.016851,0.093269,0.663
0.016861,0.093323,0.6631
0.01687,0.093377,0.6632
0.016879,0.093431,0.6633
0.016889,0.093485,0.6634
0.016898,0.093539,0.6635
0.016907,0.093593,0.6636
0.016917,0.093646,0.6637
0.016926,0.0937,0.6638
0.016935,0.093753,0.6639
0.016945,0.093807,0.664
0.016954,0.09386,0.6641
0.016964,0.093913,0.6642
0.016973,0.093966,0.6643
0.016982,0.094019,0.6644
0.016992,0.094072,0.6645
0.017001,0.094125,0.6646
0.017011,0.094177,0.6647
0.01702,0.09423,0.6648
0.017029,0.094282,0.6649
0.017039,0.094335,0.665
0.017048,0.094387,0.6651
0.017058,0.094439,0.6652
0.017067,0.094491,0.6653
0.017077,0.094543,0.6654
0.017086,0.094595,0.6655
0.017096,0.094647,0.6656
0.017105,0.094699,0.6657
0.017115,0.09475,0.6658
0.017124,0.094802,0.6659
0.017133,0.094853,0.666
0.017143,0.094904,0.6661
0.017152,0.094955,0.6662
0.017162,0.095007,0.6663
0.017171,0.095058,0.6664
0.017181,0.095108,0.6665
0.01719,0.095159,0.6666
0.0172,0.09521,0.6667
0.01721,0.09526,0.6668
0.017219,0.095311,0.6669
0.017229,0.095361,0.667
0.017238,0.095411,0.6671
0.017248,0.095462,0.6672
0.017257,0.095512,0.6673
0.017267,0.095562,0.6674
0.017276,0.095612,0.6675
0.017286,0.095661,0.6676
0.017295,0.095711,0.6677
0.017305,0.09576,0.6678
0.017315,0.09581,0.6679
0.017324,0.095859,0.668
0.017334,0.095908,0.6681
0.017343,0.095957,0.6682
0.017353,0.096006,0.6683
0.017363,0.096055,0.6684
0.017372,0.096104,0.6685
0.017382,0.096153,0.6686
0.017391,0.096201,0.6687
0.017401,0.09625,0.6688
0.017411,0.096298,0.6689
0.01742,0.096347,0.669
0.01743,0.096395,0.6691
0.01744,0.096443,0.6692
0.017449,0.096491,0.6693
0.017459,0.096538,0.6694
0.017469,0.096586,0.6695
0.017478,0.096634,0.6696
0.017488,0.096681,0.6697
0.017498,0.096729,0.6698
0.017507,0.096776,0.6699
0.017517,0.096823,0.67
0.017527,0.09687,0.6701
0.017536,0.096917,0.6702
0.017546,0.096964,0.6703
0.017556,0.097011,0.6704
0.017565,0.097057,0.6705
0.017575,0.097104,0.6706
0.017585,0.09715,0.6707
0.017594,0.097197,0.6708
0.017604,0.097243,0.6709
0.017614,0.097289,0.671
0.017624,0.097335,0.6711
0.017633,0.097381,0.6712
0.017643,0.097426,0.6713
0.017653,0.097472,0.6714
0.017663,0.097517,0.6715
0.017672,0.097563,0.6716
0.017682,0.097608,0.6717
0.017692,0.097653,0.6718
0.017702,0.097698,0.6719
0.017711,0.097743,0.672
0.017721,0.097788,0.6721
0.017731,0.097833,0.6722
0.017741,0.097877,0.6723
0.017751,0.097922,0.6724
0.01776,0.097966,0.6725
0.01777,0.09801,0.6726
0.01778,0.098055,0.6727
0.01779,0.098099,0.6728
0.0178,0.098142,0.6729
0.017809,0.098186,0.673
0.017819,0.09823,0.6731
0.017829,0.098273,0.6732
0.017839,0.098317,0.6733
0.017849,0.09836,0.6734
0.017859,0.098403,0.6735
0.017868,0.098446,0.6736
0.017878,0.098489,0.6737
0.017888,0.098532,0.6738
0.017898,0.098575,0.6739
0.017908,0.098618,0.674
0.017918,0.09866,0.6741
0.017928,0.098703,0.6742
0.017937,0.098745,0.6743
0.017947,0.098787,0.6744
0.017957,0.098829,0.6745
0.017967,0.098871,0.6746
0.017977,0.098913,0.6747
0.017987,0.098954,0.6748
0.017997,0.098996,0.6749
0.018007,0.099037,0.675
0.018017,0.099079,0.6751
0.018026,0.09912,0.6752
0.018036,0.099161,0.6753
0.018046,0.099202,0.6754
0.018056,0.099243,0.6755
0.018066,0.099283,0.6756
0.018076,0.099324,0.6757
0.018086,0.099364,0.6758
0.018096,0.099405,0.6759
0.018106,0.099445,0.676
0.018116,0.099485,0.6761
0.018126,0.099525,0.6762
0.018136,0.099565,0.6763
0.018146,0.099605,0.6764
0.018156,0.099644,0.6765
0.018166,0.099684,0.6766
0.018176,0.099723,0.6767
0.018186,0.099763,0.6768
0.018196,0.099802,0.6769
0.018206,0.099841,0.677
0.018216,0.09988,0.6771
0.018226,0.099918,0.6772
0.018236,0.099957,0.6773
0.018246,0.099995,0.6774
0.018256,0.10003,0.6775
0.018266,0.10007,0.6776
0.018276,0.10011,0.6777
0.018286,0.10015,0.6778
0.018296,0.10019,0.6779
0.018306,0.10022,0.678
0.018316,0.10026,0.6781
0.018326,0.1003,0.6782
0.018336,0.10034,0.6783
0.018346,0.10037,0.6784
0.018356,0.10041,0.6785
0.018366,0.10045,0.6786
0.018376,0.10048,0.6787
0.018386,0.10052,0.6788
0.018396,0.10056,0.6789
0.018406,0.10059,0.679
0.018416,0.10063,0.6791
0.018426,0.10067,0.6792
0.018436,0.1007,0.6793
0.018446,0.10074,0.6794
0.018456,0.10078,0.6795
0.018466,0.10081,0.6796
0.018476,0.10085,0.6797
0.018487,0.10088,0.6798
0.018497,0.10092,0.6799
0.018507,0.10095,0.68
0.018517,0.10099,0.6801
0.018527,0.10102,0.6802
0.018537,0.10106,0.6803
0.018547,0.10109,0.6804
0.018557,0.10113,0.6805
0.018567,0.10116,0.6806
0.018578,0.1012,0.6807
0.018588,0.10123,0.6808
0.018598,0.10127,0.6809
0.018608,0.1013,0.681
0.018618,0.10133,0.6811
0.018628,0.10137,0.6812
0.018638,0.1014,0.6813
0.018648,0.10143,0.6814
0.018659,0.10147,0.6815
0.018669,0.1015,0.6816
0.018679,0.10153,0.6817
0.018689,0.10157,0.6818
0.018699,0.1016,0.6819
0.018709,0.10163,0.682
0.01872,0.10166,0.6821
0.01873,0.1017,0.6822
0.01874,0.10173,0.6823
0.01875,0.10176,0.6824
0.01876,0.10179,0.6825
0.01877,0.10183,0.6826
0.018781,0.10186,0.6827
0.018791,0.10189,0.6828
0.018801,0.10192,0.6829
0.018811,0.10195,0.683
0.018821,0.10198,0.6831
0.018832,0.10202,0.6832
0.018842,0.10205,0.6833
0.018852,0.10208,0.6834
0.018862,0.10211,0.6835
0.018872,0.10214,0.6836
0.018883,0.10217,0.6837
0.018893,0.1022,0.6838
0.018903,0.10223,0.6839
0.018913,0.10226,0.684
0.018923,0.10229,0.6841
0.018934,0.10232,0.6842
0.018944,0.10235,0.6843
0.018954,0.10238,0.6844
0.018964,0.10241,0.6845
0.018975,0.10244,0.6846
0.018985,0.10247,0.6847
0.018995,0.1025,0.6848
0.019005,0.10253,0.6849
0.019016,0.10255,0.685
0.019026,0.10258,0.6851
0.019036,0.10261,0.6852
0.019046,0.10264,0.6853
0.019057,0.10267,0.6854
0.019067,0.1027,0.6855
0.019077,0.10272,0.6856
0.019088,0.10275,0.6857
0.019098,0.10278,0.6858
0.019108,0.10281,0.6859
0.019118,0.10284,0.686
0.019129,0.10286,0.6861
0.019139,0.10289,0.6862
0.019149,0.10292,0.6863
0.01916,0.10294,0.6864
0.01917,0.10297,0.6865
0.01918,0.103,0.6866
0.01919,0.10302,0.6867
0.019201,0.10305,0.6868
0.019211,0.10308,0.6869
0.019221,0.1031,0.687
0.019232,0.10313,0.6871
0.019242,0.10316,0.6872
0.019252,0.10318,0.6873
0.019263,0.10321,0.6874
0.019273,0.10323,0.6875
0.019283,0.10326,0.6876
0.019294,0.10328,0.6877
0.019304,0.10331,0.6878
0.019314,0.10333,0.6879
0.019325,0.10336,0.688
0.019335,0.10338,0.6881
0.019345,0.10341,0.6882
0.019356,0.10343,0.6883
0.019366,0.10346,0.6884
0.019376,0.10348,0.6885
0.019387,0.10351,0.6886
0.019397,0.10353,0.6887
0.019407,0.10355,0.6888
0.019418,0.10358,0.6889
0.019428,0.1036,0.689
0.019438,0.10362,0.6891
0.019449,0.10365,0.6892
0.019459,0.10367,0.6893
0.01947,0.10369,0.6894
0.01948,0.10372,0.6895
0.01949,0.10374,0.6896
0.019501,0.10376,0.6897
0.019511,0.10378,0.6898
0.019521,0.10381,0.6899
0.019532,0.10383,0.69
0.019542,0.10385,0.6901
0.019553,0.10387,0.6902
0.019563,0.1039,0.6903
0.019573,0.10392,0.6904
0.019584,0.10394,0.6905
0.019594,0.10396,0.6906
0.019604,0.10398,0.6907
0.019615,0.104,0.6908
0.019625,0.10402,0.6909
0.019636,0.10404,0.691
0.019646,0.10407,0.6911
0.019657,0.10409,0.6912
0.019667,0.10411,0.6913
0.019677,0.10413,0.6914
0.019688,0.10415,0.6915
0.019698,0.10417,0.6916
0.019709,0.10419,0.6917
0.019719,0.10421,0.6918
0.019729,0.10423,0.6919
0.01974,0.10425,0.692
0.01975,0.10427,0.6921
0.019761,0.10429,0.6922
0.019771,0.1043,0.6923
0.019782,0.10432,0.6924
0.019792,0.10434,0.6925
0.019802,0.10436,0.6926
0.019813,0.10438,0.6927
0.019823,0.1044,0.6928
0.019834,0.10442,0.6929
0.019844,0.10444,0.693
0.019855,0.10445,0.6931
0.019865,0.10447,0.6932
0.019876,0.10449,0.6933
0.019886,0.10451,0.6934
0.019896,0.10453,0.6935
0.019907,0.10454,0.6936
0.019917,0.10456,0.6937
0.019928,0.10458,0.6938
0.019938,0.1046,0.6939
0.019949,0.10461,0.694
0.019959,0.10463,0.6941
0.01997,0.10465,0.6942
0.01998,0.10466,0.6943
0.019991,0.10468,0.6944
0.020001,0.1047,0.6945
0.020012,0.10471,0.6946
0.020022,0.10473,0.6947
0.020032,0.10474,0.6948
0.020043,0.10476,0.6949
0.020053,0.10478,0.695
0.020064,0.10479,0.6951
0.020074,0.10481,0.6952
0.020085,0.10482,0.6953
0.020095,0.10484,0.6954
0.020106,0.10485,0.6955
0.020116,0.10487,0.6956
0.020127,0.10488,0.6957
0.020137,0.1049,0.6958
0.020148,0.10491,0.6959
0.020158,0.10493,0.696
0.020169,0.10494,0.6961
0.020179,0.10495,0.6962
0.02019,0.10497,0.6963
0.0202,0.10498,0.6964
0.020211,0.105,0.6965
0.020221,0.10501,0.6966
0.020232,0.10502,0.6967
0.020242,0.10504,0.6968
0.020253,0.10505,0.6969
0.020263,0.10506,0.697
0.020274,0.10508,0.6971
0.020284,0.10509,0.6972
0.020295,0.1051,0.6973
0.020305,0.10511,0.6974
0.020316,0.10513,0.6975
0.020326,0.10514,0.6976
0.020337,0.10515,0.6977
0.020347,0.10516,0.6978
0.020358,0.10517,0.6979
0.020368,0.10519,0.698
0.020379,0.1052,0.6981
0.020389,0.10521,0.6982
0.0204,0.10522,0.6983
0.02041,0.10523,0.6984
0.020421,0.10524,0.6985
0.020432,0.10525,0.6986
0.020442,0.10527,0.6987
0.020453,0.10528,0.6988
0.020463,0.10529,0.6989
0.020474,0.1053,0.699
0.020484,0.10531,0.6991
0.020495,0.10532,0.6992
0.020505,0.10533,0.6993
0.020516,0.10534,0.6994
0.020526,0.10535,0.6995
0.020537,0.10536,0.6996
0.020547,0.10537,0.6997
0.020558,0.10538,0.6998
0.020568,0.10539,0.6999
0.020579,0.1054,0.7
0.02059,0.10541,0.7001
0.0206,0.10542,0.7002
0.020611,0.10542,0.7003
0.020621,0.10543,0.7004
0.020632,0.10544,0.7005
0.020642,0.10545,0.7006
0.020653,0.10546,0.7007
0.020663,0.10547,0.7008
0.020674,0.10548,0.7009
0.020684,0.10548,0.701
0.020695,0.10549,0.7011
0.020706,0.1055,0.7012
0.020716,0.10551,0.7013
0.020727,0.10551,0.7014
0.020737,0.10552,0.7015
0.020748,0.10553,0.7016
0.020758,0.10554,0.7017
0.020769,0.10554,0.7018
0.020779,0.10555,0.7019
0.02079,0.10556,0.702
0.0208,0.10556,0.7021
0.020811,0.10557,0.7022
0.020822,0.10558,0.7023
0.020832,0.10558,0.7024
0.020843,0.10559,0.7025
0.020853,0.1056,0.7026
0.020864,0.1056,0.7027
0.020874,0.10561,0.7028
0.020885,0.10561,0.7029
0.020896,0.10562,0.703
0.020906,0.10562,0.7031
0.020917,0.10563,0.7032
0.020927,0.10564,0.7033
0.020938,0.10564,0.7034
0.020948,0.10565,0.7035
0.020959,0.10565,0.7036
0.020969,0.10566,0.7037
0.02098,0.10566,0.7038
0.020991,0.10566,0.7039
0.021001,0.10567,0.704
0.021012,0.10567,0.7041
0.021022,0.10568,0.7042
0.021033,0.10568,0.7043
0.021043,0.10569,0.7044
0.021054,0.10569,0.7045
0.021065,0.10569,0.7046
0.021075,0.1057,0.7047
0.021086,0.1057,0.7048
0.021096,0.1057,0.7049
0.021107,0.10571,0.705
0.021117,0.10571,0.7051
0.021128,0.10571,0.7052
0.021139,0.10572,0.7053
0.021149,0.10572,0.7054
0.02116,0.10572,0.7055
0.02117,0.10572,0.7056
0.021181,0.10573,0.7057
0.021191,0.10573,0.7058
0.021202,0.10573,0.7059
0.021213,0.10573,0.706
0.021223,0.10574,0.7061
0.021234,0.10574,0.7062
0.021244,0.10574,0.7063
0.021255,0.10574,0.7064
0.021265,0.10574,0.7065
0.021276,0.10574,0.7066
0.021287,0.10574,0.7067
0.021297,0.10575,0.7068
0.021308,0.10575,0.7069
0.021318,0.10575,0.707
0.021329,0.10575,0.7071
0.021339,0.10575,0.7072
0.02135,0.10575,0.7073
0.021361,0.10575,0.7074
0.021371,0.10575,0.7075
0.021382,0.10575,0.7076
0.021392,0.10575,0.7077
0.021403,0.10575,0.7078
0.021413,0.10575,0.7079
0.021424,0.10575,0.708
0.021435,0.10575,0.7081
0.021445,0.10575,0.7082
0.021456,0.10575,0.7083
0.021466,0.10575,0.7084
0.021477,0.10575,0.7085
0.021488,0.10575,0.7086
0.021498,0.10575,0.7087
0.021509,0.10575,0.7088
0.021519,0.10574,0.7089
0.02153,0.10574,0.709
0.02154,0.10574,0.7091
0.021551,0.10574,0.7092
0.021562,0.10574,0.7093
0.021572,0.10574,0.7094
0.021583,0.10574,0.7095
0.021593,0.10573,0.7096
0.021604,0.10573,0.7097
0.021614,0.10573,0.7098
0.021625,0.10573,0.7099
0.021636,0.10573,0.71
0.021646,0.10572,0.7101
0.021657,0.10572,0.7102
0.021667,0.10572,0.7103
0.021678,0.10571,0.7104
0.021688,0.10571,0.7105
0.021699,0.10571,0.7106
0.02171,0.10571,0.7107
0.02172,0.1057,0.7108
0.021731,0.1057,0.7109
0.021741,0.1057,0.711
0.021752,0.10569,0.7111
0.021762,0.10569,0.7112
0.021773,0.10569,0.7113
0.021784,0.10568,0.7114
0.021794,0.10568,0.7115
0.021805,0.10567,0.7116
0.021815,0.10567,0.7117
0.021826,0.10567,0.7118
0.021836,0.10566,0.7119
0.021847,0.10566,0.712
0.021858,0.10565,0.7121
0.021868,0.10565,0.7122
0.021879,0.10564,0.7123
0.021889,0.10564,0.7124
0.0219,0.10563,0.7125
0.02191,0.10563,0.7126
0.021921,0.10562,0.7127
0.021931,0.10562,0.7128
0.021942,0.10561,0.7129
0.021953,0.10561,0.713
0.021963,0.1056,0.7131
0.021974,0.1056,0.7132
0.021984,0.10559,0.7133
0.021995,0.10558,0.7134
0.022005,0.10558,0.7135
0.022016,0.10557,0.7136
0.022026,0.10557,0.7137
0.022037,0.10556,0.7138
0.022048,0.10555,0.7139
0.022058,0.10555,0.714
0.022069,0.10554,0.7141
0.022079,0.10553,0.7142
0.02209,0.10553,0.7143
0.0221,0.10552,0.7144
0.022111,0.10551,0.7145
0.022121,0.10551,0.7146
0.022132,0.1055,0.7147
0.022143,0.10549,0.7148
0.022153,0.10549,0.7149
0.022164,0.10548,0.715
0.022174,0.10547,0.7151
0.022185,0.10546,0.7152
0.022195,0.10546,0.7153
0.022206,0.10545,0.7154
0.022216,0.10544,0.7155
0.022227,0.10543,0.7156
0.022237,0.10542,0.7157
0.022248,0.10542,0.7158
0.022259,0.10541,0.7159
0.022269,0.1054,0.716
0.02228,0.10539,0.7161
0.02229,0.10538,0.7162
0.022301,0.10537,0.7163
0.022311,0.10537,0.7164
0.022322,0.10536,0.7165
0.022332,0.10535,0.7166
0.022343,0.10534,0.7167
0.022353,0.10533,0.7168
0.022364,0.10532,0.7169
0.022374,0.10531,0.717
0.022385,0.1053,0.7171
0.022396,0.10529,0.7172
0.022406,0.10528,0.7173
0.022417,0.10527,0.7174
0.022427,0.10527,0.7175
0.022438,0.10526,0.7176
0.022448,0.10525,0.7177
0.022459,0.10524,0.7178
0.022469,0.10523,0.7179
0.02248,0.10522,0.718
0.02249,0.10521,0.7181
0.022501,0.1052,0.7182
0.022511,0.10519,0.7183
0.022522,0.10518,0.7184
0.022532,0.10517,0.7185
0.022543,0.10515,0.7186
0.022553,0.10514,0.7187
0.022564,0.10513,0.7188
0.022574,0.10512,0.7189
0.022585,0.10511,0.719
0.022595,0.1051,0.7191
0.022606,0.10509,0.7192
0.022616,0.10508,0.7193
0.022627,0.10507,0.7194
0.022637,0.10506,0.7195
0.022648,0.10505,0.7196
0.022658,0.10503,0.7197
0.022669,0.10502,0.7198
0.022679,0.10501,0.7199
0.02269,0.105,0.72
0.0227,0.10499,0.7201
0.022711,0.10498,0.7202
0.022721,0.10496,0.7203
0.022732,0.10495,0.7204
0.022742,0.10494,0.7205
0.022753,0.10493,0.7206
0.022763,0.10492,0.7207
0.022774,0.1049,0.7208
0.022784,0.10489,0.7209
0.022795,0.10488,0.721
0.022805,0.10487,0.7211
0.022816,0.10485,0.7212
0.022826,0.10484,0.7213
0.022837,0.10483,0.7214
0.022847,0.10482,0.7215
0.022858,0.1048,0.7216
0.022868,0.10479,0.7217
0.022879,0.10478,0.7218
0.022889,0.10476,0.7219
0.0229,0.10475,0.722
0.02291,0.10474,0.7221
0.022921,0.10473,0.7222
0.022931,0.10471,0.7223
0.022942,0.1047,0.7224
0.022952,0.10469,0.7225
0.022963,0.10467,0.7226
0.022973,0.10466,0.7227
0.022983,0.10464,0.7228
0.022994,0.10463,0.7229
0.023004,0.10462,0.723
0.023015,0.1046,0.7231
0.023025,0.10459,0.7232
0.023036,0.10458,0.7233
0.023046,0.10456,0.7234
0.023057,0.10455,0.7235
0.023067,0.10453,0.7236
0.023078,0.10452,0.7237
0.023088,0.1045,0.7238
0.023098,0.10449,0.7239
0.023109,0.10448,0.724
0.023119,0.10446,0.7241
0.02313,0.10445,0.7242
0.02314,0.10443,0.7243
0.023151,0.10442,0.7244
0.023161,0.1044,0.7245
0.023172,0.10439,0.7246
0.023182,0.10437,0.7247
0.023192,0.10436,0.7248
0.023203,0.10434,0.7249
0.023213,0.10433,0.725
0.023224,0.10431,0.7251
0.023234,0.1043,0.7252
0.023245,0.10428,0.7253
0.023255,0.10427,0.7254
0.023265,0.10425,0.7255
0.023276,0.10424,0.7256
0.023286,0.10422,0.7257
0.023297,0.10421,0.7258
0.023307,0.10419,0.7259
0.023318,0.10417,0.726
0.023328,0.10416,0.7261
0.023338,0.10414,0.7262
0.023349,0.10413,0.7263
0.023359,0.10411,0.7264
0.02337,0.10409,0.7265
0.02338,0.10408,0.7266
0.02339,0.10406,0.7267
0.023401,0.10405,0.7268
0.023411,0.10403,0.7269
0.023422,0.10401,0.727
0.023432,0.104,0.7271
0.023442,0.10398,0.7272
0.023453,0.10397,0.7273
0.023463,0.10395,0.7274
0.023474,0.10393,0.7275
0.023484,0.10392,0.7276
0.023494,0.1039,0.7277
0.023505,0.10388,0.7278
0.023515,0.10387,0.7279
0.023526,0.10385,0.728
0.023536,0.10383,0.7281
0.023546,0.10382,0.7282
0.023557,0.1038,0.7283
0.023567,0.10378,0.7284
0.023578,0.10377,0.7285
0.023588,0.10375,0.7286
0.023598,0.10373,0.7287
0.023609,0.10371,0.7288
0.023619,0.1037,0.7289
0.023629,0.10368,0.729
0.02364,0.10366,0.7291
0.02365,0.10365,0.7292
0.02366,0.10363,0.7293
0.023671,0.10361,0.7294
0.023681,0.10359,0.7295
0.023692,0.10358,0.7296
0.023702,0.10356,0.7297
0.023712,0.10354,0.7298
0.023723,0.10352,0.7299
0.023733,0.10351,0.73
0.023743,0.10349,0.7301
0.023754,0.10347,0.7302
0.023764,0.10345,0.7303
0.023774,0.10344,0.7304
0.023785,0.10342,0.7305
0.023795,0.1034,0.7306
0.023805,0.10338,0.7307
0.023816,0.10336,0.7308
0.023826,0.10335,0.7309
0.023836,0.10333,0.731
0.023847,0.10331,0.7311
0.023857,0.10329,0.7312
0.023867,0.10327,0.7313
0.023878,0.10326,0.7314
0.023888,0.10324,0.7315
0.023898,0.10322,0.7316
0.023909,0.1032,0.7317
0.023919,0.10318,0.7318
0.023929,0.10316,0.7319
0.02394,0.10315,0.732
0.02395,0.10313,0.7321
0.02396,0.10311,0.7322
0.023971,0.10309,0.7323
0.023981,0.10307,0.7324
0.023991,0.10305,0.7325
0.024001,0.10303,0.7326
0.024012,0.10302,0.7327
0.024022,0.103,0.7328
0.024032,0.10298,0.7329
0.024043,0.10296,0.733
0.024053,0.10294,0.7331
0.024063,0.10292,0.7332
0.024074,0.1029,0.7333
0.024084,0.10289,0.7334
0.024094,0.10287,0.7335
0.024104,0.10285,0.7336
0.024115,0.10283,0.7337
0.024125,0.10281,0.7338
0.024135,0.10279,0.7339
0.024146,0.10277,0.734
0.024156,0.10275,0.7341
0.024166,0.10273,0.7342
0.024176,0.10271,0.7343
0.024187,0.1027,0.7344
0.024197,0.10268,0.7345
0.024207,0.10266,0.7346
0.024217,0.10264,0.7347
0.024228,0.10262,0.7348
0.024238,0.1026,0.7349
0.024248,0.10258,0.735
0.024258,0.10256,0.7351
0.024269,0.10254,0.7352
0.024279,0.10252,0.7353
0.024289,0.1025,0.7354
0.024299,0.10248,0.7355
0.02431,0.10246,0.7356
0.02432,0.10245,0.7357
0.02433,0.10243,0.7358
0.02434,0.10241,0.7359
0.024351,0.10239,0.736
0.024361,0.10237,0.7361
0.024371,0.10235,0.7362
0.024381,0.10233,0.7363
0.024392,0.10231,0.7364
0.024402,0.10229,0.7365
0.024412,0.10227,0.7366
0.024422,0.10225,0.7367
0.024433,0.10223,0.7368
0.024443,0.10221,0.7369
0.024453,0.10219,0.737
0.024463,0.10217,0.7371
0.024473,0.10215,0.7372
0.024484,0.10213,0.7373
0.024494,0.10211,0.7374
0.024504,0.10209,0.7375
0.024514,0.10207,0.7376
0.024524,0.10205,0.7377
0.024535,0.10203,0.7378
0.024545,0.10202,0.7379
0.024555,0.102,0.738
0.024565,0.10198,0.7381
0.024575,0.10196,0.7382
0.024586,0.10194,0.7383
0.024596,0.10192,0.7384
0.024606,0.1019,0.7385
0.024616,0.10188,0.7386
0.024626,0.10186,0.7387
0.024637,0.10184,0.7388
0.024647,0.10182,0.7389
0.024657,0.1018,0.739
0.024667,0.10178,0.7391
0.024677,0.10176,0.7392
0.024688,0.10174,0.7393
0.024698,0.10172,0.7394
0.024708,0.1017,0.7395
0.024718,0.10168,0.7396
0.024728,0.10166,0.7397
0.024738,0.10164,0.7398
0.024749,0.10162,0.7399
0.024759,0.1016,0.74
0.024769,0.10158,0.7401
0.024779,0.10156,0.7402
0.024789,0.10154,0.7403
0.024799,0.10152,0.7404
0.024809,0.1015,0.7405
0.02482,0.10148,0.7406
0.02483,0.10146,0.7407
0.02484,0.10144,0.7408
0.02485,0.10142,0.7409
0.02486,0.1014,0.741
0.02487,0.10138,0.7411
0.02488,0.10136,0.7412
0.024891,0.10134,0.7413
0.024901,0.10132,0.7414
0.024911,0.1013,0.7415
0.024921,0.10128,0.7416
0.024931,0.10126,0.7417
0.024941,0.10124,0.7418
0.024951,0.10122,0.7419
0.024961,0.1012,0.742
0.024972,0.10118,0.7421
0.024982,0.10116,0.7422
0.024992,0.10114,0.7423
0.025002,0.10112,0.7424
0.025012,0.1011,0.7425
0.025022,0.10108,0.7426
0.025032,0.10106,0.7427
0.025042,0.10104,0.7428
0.025052,0.10102,0.7429
0.025063,0.101,0.743
0.025073,0.10098,0.7431
0.025083,0.10096,0.7432
0.025093,0.10094,0.7433
0.025103,0.10092,0.7434
0.025113,0.1009,0.7435
0.025123,0.10088,0.7436
0.025133,0.10086,0.7437
0.025143,0.10084,0.7438
0.025153,0.10082,0.7439
0.025163,0.1008,0.744
0.025174,0.10079,0.7441
0.025184,0.10077,0.7442
0.025194,0.10075,0.7443
0.025204,0.10073,0.7444
0.025214,0.10071,0.7445
0.025224,0.10069,0.7446
0.025234,0.10067,0.7447
0.025244,0.10065,0.7448
0.025254,0.10063,0.7449
0.025264,0.10061,0.745
0.025274,0.10059,0.7451
0.025284,0.10057,0.7452
0.025294,0.10055,0.7453
0.025304,0.10053,0.7454
0.025314,0.10051,0.7455
0.025325,0.10049,0.7456
0.025335,0.10047,0.7457
0.025345,0.10045,0.7458
0.025355,0.10043,0.7459
0.025365,0.10041,0.746
0.025375,0.10039,0.7461
0.025385,0.10037,0.7462
0.025395,0.10036,0.7463
0.025405,0.10034,0.7464
0.025415,0.10032,0.7465
0.025425,0.1003,0.7466
0.025435,0.10028,0.7467
0.025445,0.10026,0.7468
0.025455,0.10024,0.7469
0.025465,0.10022,0.747
0.025475,0.1002,0.7471
0.025485,0.10018,0.7472
0.025495,0.10016,0.7473
0.025505,0.10014,0.7474
0.025515,0.10012,0.7475
0.025525,0.10011,0.7476
0.025535,0.10009,0.7477
0.025545,0.10007,0.7478
0.025555,0.10005,0.7479
0.025565,0.10003,0.748
0.025575,0.10001,0.7481
0.025585,0.099991,0.7482
0.025595,0.099972,0.7483
0.025605,0.099953,0.7484
0.025615,0.099934,0.7485
0.025625,0.099915,0.7486
0.025635,0.099897,0.7487
0.025645,0.099878,0.7488
0.025655,0.099859,0.7489
0.025665,0.09984,0.749
0.025675,0.099822,0.7491
0.025685,0.099803,0.7492
0.025695,0.099784,0.7493
0.025705,0.099766,0.7494
0.025715,0.099747,0.7495
0.025725,0.099729,0.7496
0.025735,0.09971,0.7497
0.025745,0.099692,0.7498
0.025755,0.099673,0.7499
0.025765,0.099655,0.75
0.025775,0.099636,0.7501
0.025785,0.099618,0.7502
0.025795,0.0996,0.7503
0.025805,0.099581,0.7504
0.025815,0.099563,0.7505
0.025825,0.099545,0.7506
0.025835,0.099527,0.7507
0.025844,0.099509,0.7508
0.025854,0.09949,0.7509
0.025864,0.099472,0.751
0.025874,0.099454,0.7511
0.025884,0.099436,0.7512
0.025894,0.099418,0.7513
0.025904,0.0994,0.7514
0.025914,0.099382,0.7515
0.025924,0.099365,0.7516
0.025934,0.099347,0.7517
0.025944,0.099329,0.7518
0.025954,0.099311,0.7519
0.025964,0.099293,0.752
0.025974,0.099276,0.7521
0.025984,0.099258,0.7522
0.025994,0.09924,0.7523
0.026003,0.099223,0.7524
0.026013,0.099205,0.7525
0.026023,0.099188,0.7526
0.026033,0.09917,0.7527
0.026043,0.099153,0.7528
0.026053,0.099136,0.7529
0.026063,0.099118,0.753
0.026073,0.099101,0.7531
0.026083,0.099084,0.7532
0.026093,0.099067,0.7533
0.026103,0.099049,0.7534
0.026113,0.099032,0.7535
0.026122,0.099015,0.7536
0.026132,0.098998,0.7537
0.026142,0.098981,0.7538
0.026152,0.098964,0.7539
0.026162,0.098947,0.754
0.026172,0.098931,0.7541
0.026182,0.098914,0.7542
0.026192,0.098897,0.7543
0.026202,0.09888,0.7544
0.026211,0.098864,0.7545
0.026221,0.098847,0.7546
0.026231,0.09883,0.7547
0.026241,0.098814,0.7548
0.026251,0.098797,0.7549
0.026261,0.098781,0.755
0.026271,0.098764,0.7551
0.026281,0.098748,0.7552
0.026291,0.098732,0.7553
0.0263,0.098716,0.7554
0.02631,0.098699,0.7555
0.02632,0.098683,0.7556
0.02633,0.098667,0.7557
0.02634,0.098651,0.7558
0.02635,0.098635,0.7559
0.02636,0.098619,0.756
0.026369,0.098603,0.7561
0.026379,0.098587,0.7562
0.026389,0.098571,0.7563
0.026399,0.098556,0.7564
0.026409,0.09854,0.7565
0.026419,0.098524,0.7566
0.026429,0.098509,0.7567
0.026438,0.098493,0.7568
0.026448,0.098478,0.7569
0.026458,0.098462,0.757
0.026468,0.098447,0.7571
0.026478,0.098431,0.7572
0.026488,0.098416,0.7573
0.026497,0.098401,0.7574
0.026507,0.098386,0.7575
0.026517,0.098371,0.7576
0.026527,0.098356,0.7577
0.026537,0.098341,0.7578
0.026547,0.098326,0.7579
0.026557,0.098311,0.758
0.026566,0.098296,0.7581
0.026576,0.098281,0.7582
0.026586,0.098266,0.7583
0.026596,0.098252,0.7584
0.026606,0.098237,0.7585
0.026615,0.098222,0.7586
0.026625,0.098208,0.7587
0.026635,0.098193,0.7588
0.026645,0.098179,0.7589
0.026655,0.098165,0.759
0.026665,0.09815,0.7591
0.026674,0.098136,0.7592
0.026684,0.098122,0.7593
0.026694,0.098108,0.7594
0.026704,0.098094,0.7595
0.026714,0.09808,0.7596
0.026723,0.098066,0.7597
0.026733,0.098052,0.7598
0.026743,0.098038,0.7599
0.026753,0.098024,0.76
0.026763,0.098011,0.7601
0.026772,0.097997,0.7602
0.026782,0.097983,0.7603
0.026792,0.09797,0.7604
0.026802,0.097956,0.7605
0.026812,0.097943,0.7606
0.026821,0.09793,0.7607
0.026831,0.097916,0.7608
0.026841,0.097903,0.7609
0.026851,0.09789,0.761
0.026861,0.097877,0.7611
0.02687,0.097864,0.7612
0.02688,0.097851,0.7613
0.02689,0.097838,0.7614
0.0269,0.097825,0.7615
0.02691,0.097812,0.7616
0.026919,0.097799,0.7617
0.026929,0.097787,0.7618
0.026939,0.097774,0.7619
0.026949,0.097762,0.762
0.026958,0.097749,0.7621
0.026968,0.097737,0.7622
0.026978,0.097724,0.7623
0.026988,0.097712,0.7624
0.026997,0.0977,0.7625
0.027007,0.097688,0.7626
0.027017,0.097676,0.7627
0.027027,0.097664,0.7628
0.027037,0.097652,0.7629
0.027046,0.09764,0.763
0.027056,0.097628,0.7631
0.027066,0.097616,0.7632
0.027076,0.097605,0.7633
0.027085,0.097593,0.7634
0.027095,0.097581,0.7635
0.027105,0.09757,0.7636
0.027115,0.097559,0.7637
0.027124,0.097547,0.7638
0.027134,0.097536,0.7639
0.027144,0.097525,0.764
0.027154,0.097513,0.7641
0.027163,0.097502,0.7642
0.027173,0.097491,0.7643
0.027183,0.09748,0.7644
0.027193,0.09747,0.7645
0.027202,0.097459,0.7646
0.027212,0.097448,0.7647
0.027222,0.097437,0.7648
0.027232,0.097427,0.7649
0.027241,0.097416,0.765
0.027251,0.097406,0.7651
0.027261,0.097395,0.7652
0.027271,0.097385,0.7653
0.02728,0.097375,0.7654
0.02729,0.097365,0.7655
0.0273,0.097354,0.7656
0.02731,0.097344,0.7657
0.027319,0.097334,0.7658
0.027329,0.097324,0.7659
0.027339,0.097315,0.766
0.027348,0.097305,0.7661
0.027358,0.097295,0.7662
0.027368,0.097286,0.7663
0.027378,0.097276,0.7664
0.027387,0.097267,0.7665
0.027397,0.097257,0.7666
0.027407,0.097248,0.7667
0.027417,0.097239,0.7668
0.027426,0.097229,0.7669
0.027436,0.09722,0.767
0.027446,0.097211,0.7671
0.027455,0.097202,0.7672
0.027465,0.097193,0.7673
0.027475,0.097184,0.7674
0.027485,0.097176,0.7675
0.027494,0.097167,0.7676
0.027504,0.097158,0.7677
0.027514,0.09715,0.7678
0.027523,0.097141,0.7679
0.027533,0.097133,0.768
0.027543,0.097125,0.7681
0.027553,0.097116,0.7682
0.027562,0.097108,0.7683
0.027572,0.0971,0.7684
0.027582,0.097092,0.7685
0.027591,0.097084,0.7686
0.027601,0.097076,0.7687
0.027611,0.097068,0.7688
0.027621,0.097061,0.7689
0.02763,0.097053,0.769
0.02764,0.097045,0.7691
0.02765,0.097038,0.7692
0.027659,0.097031,0.7693
0.027669,0.097023,0.7694
0.027679,0.097016,0.7695
0.027688,0.097009,0.7696
0.027698,0.097002,0.7697
0.027708,0.096994,0.7698
0.027718,0.096987,0.7699
0.027727,0.096981,0.77
0.027737,0.096974,0.7701
0.027747,0.096967,0.7702
0.027756,0.09696,0.7703
0.027766,0.096954,0.7704
0.027776,0.096947,0.7705
0.027785,0.096941,0.7706
0.027795,0.096934,0.7707
0.027805,0.096928,0.7708
0.027815,0.096922,0.7709
0.027824,0.096916,0.771
0.027834,0.09691,0.7711
0.027844,0.096904,0.7712
0.027853,0.096898,0.7713
0.027863,0.096892,0.7714
0.027873,0.096886,0.7715
0.027882,0.09688,0.7716
0.027892,0.096875,0.7717
0.027902,0.096869,0.7718
0.027911,0.096864,0.7719
0.027921,0.096858,0.772
0.027931,0.096853,0.7721
0.02794,0.096848,0.7722
0.02795,0.096843,0.7723
0.02796,0.096838,0.7724
0.02797,0.096832,0.7725
0.027979,0.096828,0.7726
0.027989,0.096823,0.7727
0.027999,0.096818,0.7728
0.028008,0.096813,0.7729
0.028018,0.096809,0.773
0.028028,0.096804,0.7731
0.028037,0.0968,0.7732
0.028047,0.096795,0.7733
0.028057,0.096791,0.7734
0.028066,0.096787,0.7735
0.028076,0.096783,0.7736
0.028086,0.096778,0.7737
0.028095,0.096774,0.7738
0.028105,0.096771,0.7739
0.028115,0.096767,0.774
0.028124,0.096763,0.7741
0.028134,0.096759,0.7742
0.028144,0.096756,0.7743
0.028153,0.096752,0.7744
0.028163,0.096749,0.7745
0.028173,0.096745,0.7746
0.028182,0.096742,0.7747
0.028192,0.096739,0.7748
0.028202,0.096736,0.7749
0.028211,0.096733,0.775
0.028221,0.09673,0.7751
0.028231,0.096727,0.7752
0.028241,0.096724,0.7753
0.02825,0.096721,0.7754
0.02826,0.096718,0.7755
0.02827,0.096716,0.7756
0.028279,0.096713,0.7757
0.028289,0.096711,0.7758
0.028299,0.096708,0.7759
0.028308,0.096706,0.776
0.028318,0.096704,0.7761
0.028328,0.096702,0.7762
0.028337,0.0967,0.7763
0.028347,0.096698,0.7764
0.028357,0.096696,0.7765
0.028366,0.096694,0.7766
0.028376,0.096692,0.7767
0.028386,0.096691,0.7768
0.028395,0.096689,0.7769
0.028405,0.096688,0.777
0.028415,0.096686,0.7771
0.028424,0.096685,0.7772
0.028434,0.096683,0.7773
0.028444,0.096682,0.7774
0.028453,0.096681,0.7775
0.028463,0.09668,0.7776
0.028473,0.096679,0.7777
0.028482,0.096678,0.7778
0.028492,0.096677,0.7779
0.028502,0.096677,0.778
0.028511,0.096676,0.7781
0.028521,0.096675,0.7782
0.028531,0.096675,0.7783
0.02854,0.096674,0.7784
0.02855,0.096674,0.7785
0.02856,0.096674,0.7786
0.028569,0.096674,0.7787
0.028579,0.096674,0.7788
0.028589,0.096673,0.7789
0.028598,0.096674,0.779
0.028608,0.096674,0.7791
0.028618,0.096674,0.7792
0.028627,0.096674,0.7793
0.028637,0.096674,0.7794
0.028647,0.096675,0.7795
0.028656,0.096675,0.7796
0.028666,0.096676,0.7797
0.028676,0.096677,0.7798
0.028685,0.096677,0.7799
0.028695,0.096678,0.78
0.028705,0.096679,0.7801
0.028714,0.09668,0.7802
0.028724,0.096681,0.7803
0.028734,0.096682,0.7804
0.028743,0.096683,0.7805
0.028753,0.096684,0.7806
0.028763,0.096686,0.7807
0.028772,0.096687,0.7808
0.028782,0.096689,0.7809
0.028792,0.09669,0.781
0.028801,0.096692,0.7811
0.028811,0.096694,0.7812
0.028821,0.096695,0.7813
0.02883,0.096697,0.7814
0.02884,0.096699,0.7815
0.02885,0.096701,0.7816
0.028859,0.096703,0.7817
0.028869,0.096705,0.7818
0.028879,0.096708,0.7819
0.028888,0.09671,0.782
0.028898,0.096712,0.7821
0.028908,0.096715,0.7822
0.028917,0.096717,0.7823
0.028927,0.09672,0.7824
0.028937,0.096723,0.7825
0.028946,0.096725,0.7826
0.028956,0.096728,0.7827
0.028966,0.096731,0.7828
0.028975,0.096734,0.7829
0.028985,0.096737,0.783
0.028995,0.09674,0.7831
0.029004,0.096744,0.7832
0.029014,0.096747,0.7833
0.029024,0.09675,0.7834
0.029033,0.096754,0.7835
0.029043,0.096757,0.7836
0.029053,0.096761,0.7837
0.029062,0.096764,0.7838
0.029072,0.096768,0.7839
0.029082,0.096772,0.784
0.029091,0.096776,0.7841
0.029101,0.09678,0.7842
0.029111,0.096784,0.7843
0.029121,0.096788,0.7844
0.02913,0.096792,0.7845
0.02914,0.096796,0.7846
0.02915,0.0968,0.7847
0.029159,0.096805,0.7848
0.029169,0.096809,0.7849
0.029179,0.096814,0.785
0.029188,0.096818,0.7851
0.029198,0.096823,0.7852
0.029208,0.096828,0.7853
0.029217,0.096832,0.7854
0.029227,0.096837,0.7855
0.029237,0.096842,0.7856
0.029246,0.096847,0.7857
0.029256,0.096852,0.7858
0.029266,0.096857,0.7859
0.029275,0.096863,0.786
0.029285,0.096868,0.7861
0.029295,0.096873,0.7862
0.029304,0.096879,0.7863
0.029314,0.096884,0.7864
0.029324,0.09689,0.7865
0.029334,0.096895,0.7866
0.029343,0.096901,0.7867
0.029353,0.096907,0.7868
0.029363,0.096912,0.7869
0.029372,0.096918,0.787
0.029382,0.096924,0.7871
0.029392,0.09693,0.7872
0.029401,0.096936,0.7873
0.029411,0.096943,0.7874
0.029421,0.096949,0.7875
0.02943,0.096955,0.7876
0.02944,0.096962,0.7877
0.02945,0.096968,0.7878
0.02946,0.096974,0.7879
0.029469,0.096981,0.788
0.029479,0.096988,0.7881
0.029489,0.096994,0.7882
0.029498,0.097001,0.7883
0.029508,0.097008,0.7884
0.029518,0.097015,0.7885
0.029527,0.097022,0.7886
0.029537,0.097029,0.7887
0.029547,0.097036,0.7888
0.029557,0.097043,0.7889
0.029566,0.09705,0.789
0.029576,0.097058,0.7891
0.029586,0.097065,0.7892
0.029595,0.097072,0.7893
0.029605,0.09708,0.7894
0.029615,0.097087,0.7895
0.029625,0.097095,0.7896
0.029634,0.097103,0.7897
0.029644,0.09711,0.7898
0.029654,0.097118,0.7899
0.029663,0.097126,0.79
0.029673,0.097134,0.7901
0.029683,0.097142,0.7902
0.029693,0.09715,0.7903
0.029702,0.097158,0.7904
0.029712,0.097166,0.7905
0.029722,0.097174,0.7906
0.029731,0.097183,0.7907
0.029741,0.097191,0.7908
0.029751,0.097199,0.7909
0.029761,0.097208,0.791
0.02977,0.097216,0.7911
0.02978,0.097225,0.7912
0.02979,0.097234,0.7913
0.029799,0.097242,0.7914
0.029809,0.097251,0.7915
0.029819,0.09726,0.7916
0.029829,0.097269,0.7917
0.029838,0.097278,0.7918
0.029848,0.097287,0.7919
0.029858,0.097296,0.792
0.029868,0.097305,0.7921
0.029877,0.097314,0.7922
0.029887,0.097323,0.7923
0.029897,0.097333,0.7924
0.029906,0.097342,0.7925
0.029916,0.097351,0.7926
0.029926,0.097361,0.7927
0.029936,0.09737,0.7928
0.029945,0.09738,0.7929
0.029955,0.097389,0.793
0.029965,0.097399,0.7931
0.029975,0.097409,0.7932
0.029984,0.097419,0.7933
0.029994,0.097428,0.7934
0.030004,0.097438,0.7935
0.030014,0.097448,0.7936
0.030023,0.097458,0.7937
0.030033,0.097468,0.7938
0.030043,0.097478,0.7939
0.030053,0.097489,0.794
0.030062,0.097499,0.7941
0.030072,0.097509,0.7942
0.030082,0.097519,0.7943
0.030092,0.09753,0.7944
0.030101,0.09754,0.7945
0.030111,0.097551,0.7946
0.030121,0.097561,0.7947
0.030131,0.097572,0.7948
0.03014,0.097582,0.7949
0.03015,0.097593,0.795
0.03016,0.097604,0.7951
0.03017,0.097615,0.7952
0.030179,0.097625,0.7953
0.030189,0.097636,0.7954
0.030199,0.097647,0.7955
0.030209,0.097658,0.7956
0.030218,0.097669,0.7957
0.030228,0.09768,0.7958
0.030238,0.097691,0.7959
0.030248,0.097703,0.796
0.030258,0.097714,0.7961
0.030267,0.097725,0.7962
0.030277,0.097736,0.7963
0.030287,0.097748,0.7964
0.030297,0.097759,0.7965
0.030306,0.097771,0.7966
0.030316,0.097782,0.7967
0.030326,0.097794,0.7968
0.030336,0.097805,0.7969
0.030346,0.097817,0.797
0.030355,0.097828,0.7971
0.030365,0.09784,0.7972
0.030375,0.097852,0.7973
0.030385,0.097864,0.7974
0.030394,0.097876,0.7975
0.030404,0.097887,0.7976
0.030414,0.097899,0.7977
0.030424,0.097911,0.7978
0.030434,0.097923,0.7979
0.030443,0.097935,0.798
0.030453,0.097947,0.7981
0.030463,0.09796,0.7982
0.030473,0.097972,0.7983
0.030483,0.097984,0.7984
0.030492,0.097996,0.7985
0.030502,0.098009,0.7986
0.030512,0.098021,0.7987
0.030522,0.098033,0.7988
0.030532,0.098046,0.7989
0.030541,0.098058,0.799
0.030551,0.098071,0.7991
0.030561,0.098083,0.7992
0.030571,0.098096,0.7993
0.030581,0.098108,0.7994
0.03059,0.098121,0.7995
0.0306,0.098134,0.7996
0.03061,0.098146,0.7997
0.03062,0.098159,0.7998
0.03063,0.098172,0.7999
0.03064,0.098185,0.8
0.030649,0.098198,0.8001
0.030659,0.098211,0.8002
0.030669,0.098223,0.8003
0.030679,0.098236,0.8004
0.030689,0.098249,0.8005
0.030698,0.098262,0.8006
0.030708,0.098276,0.8007
0.030718,0.098289,0.8008
0.030728,0.098302,0.8009
0.030738,0.098315,0.801
0.030748,0.098328,0.8011
0.030757,0.098341,0.8012
0.030767,0.098355,0.8013
0.030777,0.098368,0.8014
0.030787,0.098381,0.8015
0.030797,0.098395,0.8016
0.030807,0.098408,0.8017
0.030816,0.098421,0.8018
0.030826,0.098435,0.8019
0.030836,0.098448,0.802
0.030846,0.098462,0.8021
0.030856,0.098475,0.8022
0.030866,0.098489,0.8023
0.030876,0.098502,0.8024
0.030885,0.098516,0.8025
0.030895,0.09853,0.8026
0.030905,0.098543,0.8027
0.030915,0.098557,0.8028
0.030925,0.098571,0.8029
0.030935,0.098585,0.803
0.030945,0.098598,0.8031
0.030954,0.098612,0.8032
0.030964,0.098626,0.8033
0.030974,0.09864,0.8034
0.030984,0.098654,0.8035
0.030994,0.098667,0.8036
0.031004,0.098681,0.8037
0.031014,0.098695,0.8038
0.031023,0.098709,0.8039
0.031033,0.098723,0.804
0.031043,0.098737,0.8041
0.031053,0.098751,0.8042
0.031063,0.098765,0.8043
0.031073,0.098779,0.8044
0.031083,0.098793,0.8045
0.031093,0.098808,0.8046
0.031102,0.098822,0.8047
0.031112,0.098836,0.8048
0.031122,0.09885,0.8049
0.031132,0.098864,0.805
0.031142,0.098878,0.8051
0.031152,0.098893,0.8052
0.031162,0.098907,0.8053
0.031172,0.098921,0.8054
0.031182,0.098935,0.8055
0.031191,0.09895,0.8056
0.031201,0.098964,0.8057
0.031211,0.098978,0.8058
0.031221,0.098993,0.8059
0.031231,0.099007,0.806
0.031241,0.099021,0.8061
0.031251,0.099036,0.8062
0.031261,0.09905,0.8063
0.031271,0.099065,0.8064
0.031281,0.099079,0.8065
0.03129,0.099093,0.8066
0.0313,0.099108,0.8067
0.03131,0.099122,0.8068
0.03132,0.099137,0.8069
0.03133,0.099151,0.807
0.03134,0.099166,0.8071
0.03135,0.09918,0.8072
0.03136,0.099195,0.8073
0.03137,0.099209,0.8074
0.03138,0.099224,0.8075
0.03139,0.099238,0.8076
0.0314,0.099253,0.8077
0.031409,0.099268,0.8078
0.031419,0.099282,0.8079
0.031429,0.099297,0.808
0.031439,0.099311,0.8081
0.031449,0.099326,0.8082
0.031459,0.099341,0.8083
0.031469,0.099355,0.8084
0.031479,0.09937,0.8085
0.031489,0.099384,0.8086
0.031499,0.099399,0.8087
0.031509,0.099414,0.8088
0.031519,0.099428,0.8089
0.031529,0.099443,0.809
0.031539,0.099458,0.8091
0.031549,0.099472,0.8092
0.031559,0.099487,0.8093
0.031568,0.099502,0.8094
0.031578,0.099516,0.8095
0.031588,0.099531,0.8096
0.031598,0.099546,0.8097
0.031608,0.09956,0.8098
0.031618,0.099575,0.8099
0.031628,0.09959,0.81
0.031638,0.099604,0.8101
0.031648,0.099619,0.8102
0.031658,0.099634,0.8103
0.031668,0.099648,0.8104
0.031678,0.099663,0.8105
0.031688,0.099678,0.8106
0.031698,0.099692,0.8107
0.031708,0.099707,0.8108
0.031718,0.099722,0.8109
0.031728,0.099736,0.811
0.031738,0.099751,0.8111
0.031748,0.099766,0.8112
0.031758,0.09978,0.8113
0.031768,0.099795,0.8114
0.031778,0.09981,0.8115
0.031788,0.099824,0.8116
0.031798,0.099839,0.8117
0.031808,0.099853,0.8118
0.031818,0.099868,0.8119
0.031828,0.099883,0.812
0.031838,0.099897,0.8121
0.031848,0.099912,0.8122
0.031858,0.099926,0.8123
0.031868,0.099941,0.8124
0.031878,0.099956,0.8125
0.031888,0.09997,0.8126
0.031898,0.099985,0.8127
0.031908,0.099999,0.8128
0.031918,0.10001,0.8129
0.031928,0.10003,0.813
0.031938,0.10004,0.8131
0.031948,0.10006,0.8132
0.031958,0.10007,0.8133
0.031968,0.10009,0.8134
0.031978,0.1001,0.8135
0.031988,0.10012,0.8136
0.031998,0.10013,0.8137
0.032008,0.10014,0.8138
0.032018,0.10016,0.8139
0.032028,0.10017,0.814
0.032038,0.10019,0.8141
0.032048,0.1002,0.8142
0.032058,0.10022,0.8143
0.032068,0.10023,0.8144
0.032078,0.10024,0.8145
0.032088,0.10026,0.8146
0.032098,0.10027,0.8147
0.032108,0.10029,0.8148
0.032118,0.1003,0.8149
0.032128,0.10032,0.815
0.032138,0.10033,0.8151
0.032148,0.10034,0.8152
0.032158,0.10036,0.8153
0.032168,0.10037,0.8154
0.032178,0.10039,0.8155
0.032188,0.1004,0.8156
0.032198,0.10042,0.8157
0.032208,0.10043,0.8158
0.032218,0.10044,0.8159
0.032228,0.10046,0.816
0.032238,0.10047,0.8161
0.032248,0.10049,0.8162
0.032259,0.1005,0.8163
0.032269,0.10051,0.8164
0.032279,0.10053,0.8165
0.032289,0.10054,0.8166
0.032299,0.10056,0.8167
0.032309,0.10057,0.8168
0.032319,0.10058,0.8169
0.032329,0.1006,0.817
0.032339,0.10061,0.8171
0.032349,0.10062,0.8172
0.032359,0.10064,0.8173
0.032369,0.10065,0.8174
0.032379,0.10067,0.8175
0.032389,0.10068,0.8176
0.032399,0.10069,0.8177
0.032409,0.10071,0.8178
0.032419,0.10072,0.8179
0.03243,0.10073,0.818
0.03244,0.10075,0.8181
0.03245,0.10076,0.8182
0.03246,0.10077,0.8183
0.03247,0.10079,0.8184
0.03248,0.1008,0.8185
0.03249,0.10081,0.8186
0.0325,0.10083,0.8187
0.03251,0.10084,0.8188
0.03252,0.10085,0.8189
0.03253,0.10087,0.819
0.03254,0.10088,0.8191
0.032551,0.10089,0.8192
0.032561,0.10091,0.8193
0.032571,0.10092,0.8194
0.032581,0.10093,0.8195
0.032591,0.10095,0.8196
0.032601,0.10096,0.8197
0.032611,0.10097,0.8198
0.032621,0.10099,0.8199
0.032631,0.101,0.82
0.032641,0.10101,0.8201
0.032652,0.10102,0.8202
0.032662,0.10104,0.8203
0.032672,0.10105,0.8204
0.032682,0.10106,0.8205
0.032692,0.10108,0.8206
0.032702,0.10109,0.8207
0.032712,0.1011,0.8208
0.032722,0.10111,0.8209
0.032732,0.10113,0.821
0.032742,0.10114,0.8211
0.032753,0.10115,0.8212
0.032763,0.10116,0.8213
0.032773,0.10118,0.8214
0.032783,0.10119,0.8215
0.032793,0.1012,0.8216
0.032803,0.10121,0.8217
0.032813,0.10123,0.8218
0.032823,0.10124,0.8219
0.032834,0.10125,0.822
0.032844,0.10126,0.8221
0.032854,0.10127,0.8222
0.032864,0.10129,0.8223
0.032874,0.1013,0.8224
0.032884,0.10131,0.8225
0.032894,0.10132,0.8226
0.032904,0.10133,0.8227
0.032915,0.10135,0.8228
0.032925,0.10136,0.8229
0.032935,0.10137,0.823
0.032945,0.10138,0.8231
0.032955,0.10139,0.8232
0.032965,0.1014,0.8233
0.032975,0.10142,0.8234
0.032986,0.10143,0.8235
0.032996,0.10144,0.8236
0.033006,0.10145,0.8237
0.033016,0.10146,0.8238
0.033026,0.10147,0.8239
0.033036,0.10148,0.824
0.033046,0.1015,0.8241
0.033057,0.10151,0.8242
0.033067,0.10152,0.8243
0.033077,0.10153,0.8244
0.033087,0.10154,0.8245
0.033097,0.10155,0.8246
0.033107,0.10156,0.8247
0.033118,0.10157,0.8248
0.033128,0.10158,0.8249
0.033138,0.1016,0.825
0.033148,0.10161,0.8251
0.033158,0.10162,0.8252
0.033168,0.10163,0.8253
0.033178,0.10164,0.8254
0.033189,0.10165,0.8255
0.033199,0.10166,0.8256
0.033209,0.10167,0.8257
0.033219,0.10168,0.8258
0.033229,0.10169,0.8259
0.033239,0.1017,0.826
0.03325,0.10171,0.8261
0.03326,0.10172,0.8262
0.03327,0.10173,0.8263
0.03328,0.10174,0.8264
0.03329,0.10175,0.8265
0.033301,0.10176,0.8266
0.033311,0.10177,0.8267
0.033321,0.10178,0.8268
0.033331,0.10179,0.8269
0.033341,0.1018,0.827
0.033351,0.10181,0.8271
0.033362,0.10182,0.8272
0.033372,0.10183,0.8273
0.033382,0.10184,0.8274
0.033392,0.10185,0.8275
0.033402,0.10186,0.8276
0.033413,0.10187,0.8277
0.033423,0.10188,0.8278
0.033433,0.10189,0.8279
0.033443,0.1019,0.828
0.033453,0.1019,0.8281
0.033463,0.10191,0.8282
0.033474,0.10192,0.8283
0.033484,0.10193,0.8284
0.033494,0.10194,0.8285
0.033504,0.10195,0.8286
0.033514,0.10196,0.8287
0.033525,0.10197,0.8288
0.033535,0.10198,0.8289
0.033545,0.10198,0.829
0.033555,0.10199,0.8291
0.033565,0.102,0.8292
0.033576,0.10201,0.8293
0.033586,0.10202,0.8294
0.033596,0.10203,0.8295
0.033606,0.10203,0.8296
0.033616,0.10204,0.8297
0.033627,0.10205,0.8298
0.033637,0.10206,0.8299
0.033647,0.10207,0.83
0.033657,0.10207,0.8301
0.033667,0.10208,0.8302
0.033678,0.10209,0.8303
0.033688,0.1021,0.8304
0.033698,0.10211,0.8305
0.033708,0.10211,0.8306
0.033719,0.10212,0.8307
0.033729,0.10213,0.8308
0.033739,0.10214,0.8309
0.033749,0.10214,0.831
0.033759,0.10215,0.8311
0.03377,0.10216,0.8312
0.03378,0.10216,0.8313
0.03379,0.10217,0.8314
0.0338,0.10218,0.8315
0.03381,0.10219,0.8316
0.033821,0.10219,0.8317
0.033831,0.1022,0.8318
0.033841,0.10221,0.8319
0.033851,0.10221,0.832
0.033862,0.10222,0.8321
0.033872,0.10223,0.8322
0.033882,0.10223,0.8323
0.033892,0.10224,0.8324
0.033902,0.10225,0.8325
0.033913,0.10225,0.8326
0.033923,0.10226,0.8327
0.033933,0.10226,0.8328
0.033943,0.10227,0.8329
0.033954,0.10228,0.833
0.033964,0.10228,0.8331
0.033974,0.10229,0.8332
0.033984,0.10229,0.8333
0.033994,0.1023,0.8334
0.034005,0.1023,0.8335
0.034015,0.10231,0.8336
0.034025,0.10232,0.8337
0.034035,0.10232,0.8338
0.034046,0.10233,0.8339
0.034056,0.10233,0.834
0.034066,0.10234,0.8341
0.034076,0.10234,0.8342
0.034087,0.10235,0.8343
0.034097,0.10235,0.8344
0.034107,0.10236,0.8345
0.034117,0.10236,0.8346
0.034128,0.10237,0.8347
0.034138,0.10237,0.8348
0.034148,0.10238,0.8349
0.034158,0.10238,0.835
0.034168,0.10239,0.8351
0.034179,0.10239,0.8352
0.034189,0.10239,0.8353
0.034199,0.1024,0.8354
0.034209,0.1024,0.8355
0.03422,0.10241,0.8356
0.03423,0.10241,0.8357
0.03424,0.10242,0.8358
0.03425,0.10242,0.8359
0.034261,0.10242,0.836
0.034271,0.10243,0.8361
0.034281,0.10243,0.8362
0.034291,0.10243,0.8363
0.034302,0.10244,0.8364
0.034312,0.10244,0.8365
0.034322,0.10245,0.8366
0.034332,0.10245,0.8367
0.034343,0.10245,0.8368
0.034353,0.10246,0.8369
0.034363,0.10246,0.837
0.034373,0.10246,0.8371
0.034384,0.10246,0.8372
0.034394,0.10247,0.8373
0.034404,0.10247,0.8374
0.034414,0.10247,0.8375
0.034425,0.10248,0.8376
0.034435,0.10248,0.8377
0.034445,0.10248,0.8378
0.034455,0.10248,0.8379
0.034466,0.10249,0.838
0.034476,0.10249,0.8381
0.034486,0.10249,0.8382
0.034496,0.10249,0.8383
0.034507,0.1025,0.8384
0.034517,0.1025,0.8385
0.034527,0.1025,0.8386
0.034537,0.1025,0.8387
0.034548,0.1025,0.8388
0.034558,0.1025,0.8389
0.034568,0.10251,0.839
0.034578,0.10251,0.8391
0.034589,0.10251,0.8392
0.034599,0.10251,0.8393
0.034609,0.10251,0.8394
0.034619,0.10251,0.8395
0.03463,0.10251,0.8396
0.03464,0.10252,0.8397
0.03465,0.10252,0.8398
0.03466,0.10252,0.8399
0.034671,0.10252,0.84
0.034681,0.10252,0.8401
0.034691,0.10252,0.8402
0.034701,0.10252,0.8403
0.034712,0.10252,0.8404
0.034722,0.10252,0.8405
0.034732,0.10252,0.8406
0.034742,0.10252,0.8407
0.034753,0.10252,0.8408
0.034763,0.10252,0.8409
0.034773,0.10252,0.841
0.034783,0.10252,0.8411
0.034794,0.10252,0.8412
0.034804,0.10252,0.8413
0.034814,0.10252,0.8414
0.034824,0.10252,0.8415
0.034835,0.10252,0.8416
0.034845,0.10252,0.8417
0.034855,0.10252,0.8418
0.034865,0.10252,0.8419
0.034876,0.10252,0.842
0.034886,0.10252,0.8421
0.034896,0.10252,0.8422
0.034906,0.10252,0.8423
0.034917,0.10252,0.8424
0.034927,0.10252,0.8425
0.034937,0.10252,0.8426
0.034947,0.10252,0.8427
0.034958,0.10251,0.8428
0.034968,0.10251,0.8429
0.034978,0.10251,0.843
0.034988,0.10251,0.8431
0.034999,0.10251,0.8432
0.035009,0.10251,0.8433
0.035019,0.10251,0.8434
0.035029,0.1025,0.8435
0.03504,0.1025,0.8436
0.03505,0.1025,0.8437
0.03506,0.1025,0.8438
0.03507,0.1025,0.8439
0.035081,0.10249,0.844
0.035091,0.10249,0.8441
0.035101,0.10249,0.8442
0.035111,0.10249,0.8443
0.035122,0.10248,0.8444
0.035132,0.10248,0.8445
0.035142,0.10248,0.8446
0.035152,0.10248,0.8447
0.035163,0.10247,0.8448
0.035173,0.10247,0.8449
0.035183,0.10247,0.845
0.035193,0.10247,0.8451
0.035204,0.10246,0.8452
0.035214,0.10246,0.8453
0.035224,0.10246,0.8454
0.035234,0.10245,0.8455
0.035245,0.10245,0.8456
0.035255,0.10245,0.8457
0.035265,0.10244,0.8458
0.035275,0.10244,0.8459
0.035286,0.10244,0.846
0.035296,0.10243,0.8461
0.035306,0.10243,0.8462
0.035316,0.10243,0.8463
0.035327,0.10242,0.8464
0.035337,0.10242,0.8465
0.035347,0.10241,0.8466
0.035357,0.10241,0.8467
0.035368,0.1024,0.8468
0.035378,0.1024,0.8469
0.035388,0.1024,0.847
0.035398,0.10239,0.8471
0.035408,0.10239,0.8472
0.035419,0.10238,0.8473
0.035429,0.10238,0.8474
0.035439,0.10237,0.8475
0.035449,0.10237,0.8476
0.03546,0.10236,0.8477
0.03547,0.10236,0.8478
0.03548,0.10235,0.8479
0.03549,0.10235,0.848
0.035501,0.10234,0.8481
0.035511,0.10234,0.8482
0.035521,0.10233,0.8483
0.035531,0.10233,0.8484
0.035542,0.10232,0.8485
0.035552,0.10232,0.8486
0.035562,0.10231,0.8487
0.035572,0.10231,0.8488
0.035582,0.1023,0.8489
0.035593,0.10229,0.849
0.035603,0.10229,0.8491
0.035613,0.10228,0.8492
0.035623,0.10228,0.8493
0.035634,0.10227,0.8494
0.035644,0.10227,0.8495
0.035654,0.10226,0.8496
0.035664,0.10225,0.8497
0.035674,0.10225,0.8498
0.035685,0.10224,0.8499
0.035695,0.10223,0.85
0.035705,0.10223,0.8501
0.035715,0.10222,0.8502
0.035726,0.10221,0.8503
0.035736,0.10221,0.8504
0.035746,0.1022,0.8505
0.035756,0.10219,0.8506
0.035766,0.10219,0.8507
0.035777,0.10218,0.8508
0.035787,0.10217,0.8509
0.035797,0.10217,0.851
0.035807,0.10216,0.8511
0.035818,0.10215,0.8512
0.035828,0.10214,0.8513
0.035838,0.10214,0.8514
0.035848,0.10213,0.8515
0.035858,0.10212,0.8516
0.035869,0.10211,0.8517
0.035879,0.10211,0.8518
0.035889,0.1021,0.8519
0.035899,0.10209,0.852
0.035909,0.10208,0.8521
0.03592,0.10208,0.8522
0.03593,0.10207,0.8523
0.03594,0.10206,0.8524
0.03595,0.10205,0.8525
0.035961,0.10204,0.8526
0.035971,0.10203,0.8527
0.035981,0.10203,0.8528
0.035991,0.10202,0.8529
0.036001,0.10201,0.853
0.036012,0.102,0.8531
0.036022,0.10199,0.8532
0.036032,0.10198,0.8533
0.036042,0.10198,0.8534
0.036052,0.10197,0.8535
0.036063,0.10196,0.8536
0.036073,0.10195,0.8537
0.036083,0.10194,0.8538
0.036093,0.10193,0.8539
0.036103,0.10192,0.854
0.036113,0.10191,0.8541
0.036124,0.1019,0.8542
0.036134,0.1019,0.8543
0.036144,0.10189,0.8544
0.036154,0.10188,0.8545
0.036164,0.10187,0.8546
0.036175,0.10186,0.8547
0.036185,0.10185,0.8548
0.036195,0.10184,0.8549
0.036205,0.10183,0.855
0.036215,0.10182,0.8551
0.036226,0.10181,0.8552
0.036236,0.1018,0.8553
0.036246,0.10179,0.8554
0.036256,0.10178,0.8555
0.036266,0.10177,0.8556
0.036276,0.10176,0.8557
0.036287,0.10175,0.8558
0.036297,0.10174,0.8559
0.036307,0.10173,0.856
0.036317,0.10172,0.8561
0.036327,0.10171,0.8562
0.036337,0.1017,0.8563
0.036348,0.10169,0.8564
0.036358,0.10168,0.8565
0.036368,0.10167,0.8566
0.036378,0.10166,0.8567
0.036388,0.10165,0.8568
0.036398,0.10164,0.8569
0.036409,0.10163,0.857
0.036419,0.10162,0.8571
0.036429,0.1016,0.8572
0.036439,0.10159,0.8573
0.036449,0.10158,0.8574
0.036459,0.10157,0.8575
0.03647,0.10156,0.8576
0.03648,0.10155,0.8577
0.03649,0.10154,0.8578
0.0365,0.10153,0.8579
0.03651,0.10152,0.858
0.03652,0.10151,0.8581
0.036531,0.10149,0.8582
0.036541,0.10148,0.8583
0.036551,0.10147,0.8584
0.036561,0.10146,0.8585
0.036571,0.10145,0.8586
0.036581,0.10144,0.8587
0.036591,0.10143,0.8588
0.036602,0.10141,0.8589
0.036612,0.1014,0.859
0.036622,0.10139,0.8591
0.036632,0.10138,0.8592
0.036642,0.10137,0.8593
0.036652,0.10136,0.8594
0.036662,0.10134,0.8595
0.036672,0.10133,0.8596
0.036683,0.10132,0.8597
0.036693,0.10131,0.8598
0.036703,0.1013,0.8599
0.036713,0.10129,0.86
0.036723,0.10127,0.8601
0.036733,0.10126,0.8602
0.036743,0.10125,0.8603
0.036754,0.10124,0.8604
0.036764,0.10122,0.8605
0.036774,0.10121,0.8606
0.036784,0.1012,0.8607
0.036794,0.10119,0.8608
0.036804,0.10118,0.8609
0.036814,0.10116,0.861
0.036824,0.10115,0.8611
0.036834,0.10114,0.8612
0.036845,0.10113,0.8613
0.036855,0.10111,0.8614
0.036865,0.1011,0.8615
0.036875,0.10109,0.8616
0.036885,0.10108,0.8617
0.036895,0.10106,0.8618
0.036905,0.10105,0.8619
0.036915,0.10104,0.862
0.036925,0.10102,0.8621
0.036936,0.10101,0.8622
0.036946,0.101,0.8623
0.036956,0.10099,0.8624
0.036966,0.10097,0.8625
0.036976,0.10096,0.8626
0.036986,0.10095,0.8627
0.036996,0.10093,0.8628
0.037006,0.10092,0.8629
0.037016,0.10091,0.863
0.037026,0.1009,0.8631
0.037036,0.10088,0.8632
0.037047,0.10087,0.8633
0.037057,0.10086,0.8634
0.037067,0.10084,0.8635
0.037077,0.10083,0.8636
0.037087,0.10082,0.8637
0.037097,0.1008,0.8638
0.037107,0.10079,0.8639
0.037117,0.10078,0.864
0.037127,0.10076,0.8641
0.037137,0.10075,0.8642
0.037147,0.10074,0.8643
0.037157,0.10072,0.8644
0.037168,0.10071,0.8645
0.037178,0.1007,0.8646
0.037188,0.10068,0.8647
0.037198,0.10067,0.8648
0.037208,0.10066,0.8649
0.037218,0.10064,0.865
0.037228,0.10063,0.8651
0.037238,0.10062,0.8652
0.037248,0.1006,0.8653
0.037258,0.10059,0.8654
0.037268,0.10057,0.8655
0.037278,0.10056,0.8656
0.037288,0.10055,0.8657
0.037298,0.10053,0.8658
0.037308,0.10052,0.8659
0.037318,0.10051,0.866
0.037328,0.10049,0.8661
0.037339,0.10048,0.8662
0.037349,0.10047,0.8663
0.037359,0.10045,0.8664
0.037369,0.10044,0.8665
0.037379,0.10042,0.8666
0.037389,0.10041,0.8667
0.037399,0.1004,0.8668
0.037409,0.10038,0.8669
0.037419,0.10037,0.867
0.037429,0.10036,0.8671
0.037439,0.10034,0.8672
0.037449,0.10033,0.8673
0.037459,0.10031,0.8674
0.037469,0.1003,0.8675
0.037479,0.10029,0.8676
0.037489,0.10027,0.8677
0.037499,0.10026,0.8678
0.037509,0.10024,0.8679
0.037519,0.10023,0.868
0.037529,0.10022,0.8681
0.037539,0.1002,0.8682
0.037549,0.10019,0.8683
0.037559,0.10017,0.8684
0.037569,0.10016,0.8685
0.037579,0.10015,0.8686
0.037589,0.10013,0.8687
0.037599,0.10012,0.8688
0.037609,0.10011,0.8689
0.037619,0.10009,0.869
0.037629,0.10008,0.8691
0.037639,0.10006,0.8692
0.037649,0.10005,0.8693
0.037659,0.10004,0.8694
0.037669,0.10002,0.8695
0.037679,0.10001,0.8696
0.037689,0.099994,0.8697
0.037699,0.09998,0.8698
0.037709,0.099966,0.8699
0.037719,0.099952,0.87
0.037729,0.099938,0.8701
0.037739,0.099924,0.8702
0.037749,0.09991,0.8703
0.037759,0.099896,0.8704
0.037769,0.099883,0.8705
0.037779,0.099869,0.8706
0.037789,0.099855,0.8707
0.037799,0.099841,0.8708
0.037809,0.099827,0.8709
0.037819,0.099813,0.871
0.037829,0.099799,0.8711
0.037839,0.099786,0.8712
0.037849,0.099772,0.8713
0.037859,0.099758,0.8714
0.037869,0.099744,0.8715
0.037879,0.09973,0.8716
0.037889,0.099717,0.8717
0.037899,0.099703,0.8718
0.037909,0.099689,0.8719
0.037919,0.099675,0.872
0.037929,0.099662,0.8721
0.037939,0.099648,0.8722
0.037949,0.099634,0.8723
0.037959,0.099621,0.8724
0.037969,0.099607,0.8725
0.037979,0.099593,0.8726
0.037989,0.09958,0.8727
0.037999,0.099566,0.8728
0.038009,0.099552,0.8729
0.038019,0.099539,0.873
0.038029,0.099525,0.8731
0.038039,0.099512,0.8732
0.038048,0.099498,0.8733
0.038058,0.099485,0.8734
0.038068,0.099471,0.8735
0.038078,0.099458,0.8736
0.038088,0.099444,0.8737
0.038098,0.099431,0.8738
0.038108,0.099418,0.8739
0.038118,0.099404,0.874
0.038128,0.099391,0.8741
0.038138,0.099378,0.8742
0.038148,0.099364,0.8743
0.038158,0.099351,0.8744
0.038168,0.099338,0.8745
0.038178,0.099324,0.8746
0.038188,0.099311,0.8747
0.038198,0.099298,0.8748
0.038207,0.099285,0.8749
0.038217,0.099272,0.875
0.038227,0.099259,0.8751
0.038237,0.099246,0.8752
0.038247,0.099233,0.8753
0.038257,0.09922,0.8754
0.038267,0.099207,0.8755
0.038277,0.099194,0.8756
0.038287,0.099181,0.8757
0.038297,0.099168,0.8758
0.038307,0.099155,0.8759
0.038317,0.099142,0.876
0.038327,0.09913,0.8761
0.038336,0.099117,0.8762
0.038346,0.099104,0.8763
0.038356,0.099091,0.8764
0.038366,0.099079,0.8765
0.038376,0.099066,0.8766
0.038386,0.099054,0.8767
0.038396,0.099041,0.8768
0.038406,0.099029,0.8769
0.038416,0.099016,0.877
0.038426,0.099004,0.8771
0.038436,0.098991,0.8772
0.038445,0.098979,0.8773
0.038455,0.098967,0.8774
0.038465,0.098954,0.8775
0.038475,0.098942,0.8776
0.038485,0.09893,0.8777
0.038495,0.098918,0.8778
0.038505,0.098906,0.8779
0.038515,0.098894,0.878
0.038525,0.098882,0.8781
0.038534,0.09887,0.8782
0.038544,0.098858,0.8783
0.038554,0.098846,0.8784
0.038564,0.098834,0.8785
0.038574,0.098822,0.8786
0.038584,0.098811,0.8787
0.038594,0.098799,0.8788
0.038604,0.098787,0.8789
0.038613,0.098776,0.879
0.038623,0.098764,0.8791
0.038633,0.098753,0.8792
0.038643,0.098741,0.8793
0.038653,0.09873,0.8794
0.038663,0.098718,0.8795
0.038673,0.098707,0.8796
0.038683,0.098696,0.8797
0.038692,0.098685,0.8798
0.038702,0.098673,0.8799
0.038712,0.098662,0.88
0.038722,0.098651,0.8801
0.038732,0.09864,0.8802
0.038742,0.098629,0.8803
0.038752,0.098618,0.8804
0.038762,0.098607,0.8805
0.038771,0.098597,0.8806
0.038781,0.098586,0.8807
0.038791,0.098575,0.8808
0.038801,0.098565,0.8809
0.038811,0.098554,0.881
0.038821,0.098543,0.8811
0.038831,0.098533,0.8812
0.03884,0.098523,0.8813
0.03885,0.098512,0.8814
0.03886,0.098502,0.8815
0.03887,0.098492,0.8816
0.03888,0.098482,0.8817
0.03889,0.098471,0.8818
0.038899,0.098461,0.8819
0.038909,0.098451,0.882
0.038919,0.098441,0.8821
0.038929,0.098432,0.8822
0.038939,0.098422,0.8823
0.038949,0.098412,0.8824
0.038959,0.098402,0.8825
0.038968,0.098393,0.8826
0.038978,0.098383,0.8827
0.038988,0.098374,0.8828
0.038998,0.098364,0.8829
0.039008,0.098355,0.883
0.039018,0.098345,0.8831
0.039027,0.098336,0.8832
0.039037,0.098327,0.8833
0.039047,0.098318,0.8834
0.039057,0.098309,0.8835
0.039067,0.0983,0.8836
0.039077,0.098291,0.8837
0.039086,0.098282,0.8838
0.039096,0.098273,0.8839
0.039106,0.098265,0.884
0.039116,0.098256,0.8841
0.039126,0.098247,0.8842
0.039136,0.098239,0.8843
0.039145,0.09823,0.8844
0.039155,0.098222,0.8845
0.039165,0.098214,0.8846
0.039175,0.098206,0.8847
0.039185,0.098197,0.8848
0.039194,0.098189,0.8849
0.039204,0.098181,0.885
0.039214,0.098173,0.8851
0.039224,0.098165,0.8852
0.039234,0.098158,0.8853
0.039244,0.09815,0.8854
0.039253,0.098142,0.8855
0.039263,0.098135,0.8856
0.039273,0.098127,0.8857
0.039283,0.09812,0.8858
0.039293,0.098112,0.8859
0.039302,0.098105,0.886
0.039312,0.098098,0.8861
0.039322,0.098091,0.8862
0.039332,0.098084,0.8863
0.039342,0.098077,0.8864
0.039351,0.09807,0.8865
0.039361,0.098063,0.8866
0.039371,0.098056,0.8867
0.039381,0.09805,0.8868
0.039391,0.098043,0.8869
0.0394,0.098037,0.887
0.03941,0.09803,0.8871
0.03942,0.098024,0.8872
0.03943,0.098018,0.8873
0.03944,0.098011,0.8874
0.039449,0.098005,0.8875
0.039459,0.097999,0.8876
0.039469,0.097993,0.8877
0.039479,0.097987,0.8878
0.039489,0.097982,0.8879
0.039498,0.097976,0.888
0.039508,0.09797,0.8881
0.039518,0.097965,0.8882
0.039528,0.097959,0.8883
0.039538,0.097954,0.8884
0.039547,0.097949,0.8885
0.039557,0.097943,0.8886
0.039567,0.097938,0.8887
0.039577,0.097933,0.8888
0.039587,0.097928,0.8889
0.039596,0.097923,0.889
0.039606,0.097919,0.8891
0.039616,0.097914,0.8892
0.039626,0.097909,0.8893
0.039636,0.097905,0.8894
0.039645,0.0979,0.8895
0.039655,0.097896,0.8896
0.039665,0.097892,0.8897
0.039675,0.097887,0.8898
0.039685,0.097883,0.8899
0.039694,0.097879,0.89
0.039704,0.097875,0.8901
0.039714,0.097872,0.8902
0.039724,0.097868,0.8903
0.039733,0.097864,0.8904
0.039743,0.097861,0.8905
0.039753,0.097857,0.8906
0.039763,0.097854,0.8907
0.039773,0.09785,0.8908
0.039782,0.097847,0.8909
0.039792,0.097844,0.891
0.039802,0.097841,0.8911
0.039812,0.097838,0.8912
0.039822,0.097835,0.8913
0.039831,0.097832,0.8914
0.039841,0.09783,0.8915
0.039851,0.097827,0.8916
0.039861,0.097825,0.8917
0.03987,0.097822,0.8918
0.03988,0.09782,0.8919
0.03989,0.097818,0.892
0.0399,0.097815,0.8921
0.03991,0.097813,0.8922
0.039919,0.097811,0.8923
0.039929,0.09781,0.8924
0.039939,0.097808,0.8925
0.039949,0.097806,0.8926
0.039958,0.097805,0.8927
0.039968,0.097803,0.8928
0.039978,0.097802,0.8929
0.039988,0.0978,0.893
0.039998,0.097799,0.8931
0.040007,0.097798,0.8932
0.040017,0.097797,0.8933
0.040027,0.097796,0.8934
0.040037,0.097795,0.8935
0.040047,0.097794,0.8936
0.040056,0.097794,0.8937
0.040066,0.097793,0.8938
0.040076,0.097793,0.8939
0.040086,0.097792,0.894
0.040095,0.097792,0.8941
0.040105,0.097792,0.8942
0.040115,0.097792,0.8943
0.040125,0.097792,0.8944
0.040135,0.097792,0.8945
0.040144,0.097792,0.8946
0.040154,0.097792,0.8947
0.040164,0.097793,0.8948
0.040174,0.097793,0.8949
0.040183,0.097794,0.895
0.040193,0.097794,0.8951
0.040203,0.097795,0.8952
0.040213,0.097796,0.8953
0.040223,0.097797,0.8954
0.040232,0.097798,0.8955
0.040242,0.097799,0.8956
0.040252,0.0978,0.8957
0.040262,0.097802,0.8958
0.040271,0.097803,0.8959
0.040281,0.097804,0.896
0.040291,0.097806,0.8961
0.040301,0.097808,0.8962
0.040311,0.09781,0.8963
0.04032,0.097811,0.8964
0.04033,0.097813,0.8965
0.04034,0.097816,0.8966
0.04035,0.097818,0.8967
0.040359,0.09782,0.8968
0.040369,0.097822,0.8969
0.040379,0.097825,0.897
0.040389,0.097827,0.8971
0.040399,0.09783,0.8972
0.040408,0.097833,0.8973
0.040418,0.097836,0.8974
0.040428,0.097839,0.8975
0.040438,0.097842,0.8976
0.040448,0.097845,0.8977
0.040457,0.097848,0.8978
0.040467,0.097851,0.8979
0.040477,0.097855,0.898
0.040487,0.097858,0.8981
0.040496,0.097862,0.8982
0.040506,0.097866,0.8983
0.040516,0.097869,0.8984
0.040526,0.097873,0.8985
0.040536,0.097877,0.8986
0.040545,0.097881,0.8987
0.040555,0.097885,0.8988
0.040565,0.09789,0.8989
0.040575,0.097894,0.899
0.040585,0.097899,0.8991
0.040594,0.097903,0.8992
0.040604,0.097908,0.8993
0.040614,0.097912,0.8994
0.040624,0.097917,0.8995
0.040633,0.097922,0.8996
0.040643,0.097927,0.8997
0.040653,0.097932,0.8998
0.040663,0.097938,0.8999
0.040673,0.097943,0.9
0.040682,0.097948,0.9001
0.040692,0.097954,0.9002
0.040702,0.097959,0.9003
0.040712,0.097965,0.9004
0.040722,0.097971,0.9005
0.040731,0.097977,0.9006
0.040741,0.097983,0.9007
0.040751,0.097989,0.9008
0.040761,0.097995,0.9009
0.040771,0.098001,0.901
0.04078,0.098007,0.9011
0.04079,0.098014,0.9012
0.0408,0.09802,0.9013
0.04081,0.098027,0.9014
0.04082,0.098033,0.9015
0.040829,0.09804,0.9016
0.040839,0.098047,0.9017
0.040849,0.098054,0.9018
0.040859,0.098061,0.9019
0.040869,0.098068,0.902
0.040878,0.098075,0.9021
0.040888,0.098083,0.9022
0.040898,0.09809,0.9023
0.040908,0.098098,0.9024
0.040918,0.098105,0.9025
0.040928,0.098113,0.9026
0.040937,0.098121,0.9027
0.040947,0.098128,0.9028
0.040957,0.098136,0.9029
0.040967,0.098144,0.903
0.040977,0.098152,0.9031
0.040986,0.098161,0.9032
0.040996,0.098169,0.9033
0.041006,0.098177,0.9034
0.041016,0.098186,0.9035
0.041026,0.098194,0.9036
0.041035,0.098203,0.9037
0.041045,0.098212,0.9038
0.041055,0.09822,0.9039
0.041065,0.098229,0.904
0.041075,0.098238,0.9041
0.041085,0.098247,0.9042
0.041094,0.098256,0.9043
0.041104,0.098266,0.9044
0.041114,0.098275,0.9045
0.041124,0.098284,0.9046
0.041134,0.098294,0.9047
0.041144,0.098303,0.9048
0.041153,0.098313,0.9049
0.041163,0.098323,0.905
0.041173,0.098332,0.9051
0.041183,0.098342,0.9052
0.041193,0.098352,0.9053
0.041203,0.098362,0.9054
0.041212,0.098372,0.9055
0.041222,0.098382,0.9056
0.041232,0.098393,0.9057
0.041242,0.098403,0.9058
0.041252,0.098413,0.9059
0.041262,0.098424,0.906
0.041271,0.098434,0.9061
0.041281,0.098445,0.9062
0.041291,0.098456,0.9063
0.041301,0.098467,0.9064
0.041311,0.098478,0.9065
0.041321,0.098488,0.9066
0.04133,0.0985,0.9067
0.04134,0.098511,0.9068
0.04135,0.098522,0.9069
0.04136,0.098533,0.907
0.04137,0.098544,0.9071
0.04138,0.098556,0.9072
0.04139,0.098567,0.9073
0.041399,0.098579,0.9074
0.041409,0.09859,0.9075
0.041419,0.098602,0.9076
0.041429,0.098614,0.9077
0.041439,0.098626,0.9078
0.041449,0.098638,0.9079
0.041459,0.098649,0.908
0.041468,0.098662,0.9081
0.041478,0.098674,0.9082
0.041488,0.098686,0.9083
0.041498,0.098698,0.9084
0.041508,0.09871,0.9085
0.041518,0.098723,0.9086
0.041528,0.098735,0.9087
0.041538,0.098748,0.9088
0.041547,0.09876,0.9089
0.041557,0.098773,0.909
0.041567,0.098785,0.9091
0.041577,0.098798,0.9092
0.041587,0.098811,0.9093
0.041597,0.098824,0.9094
0.041607,0.098837,0.9095
0.041617,0.09885,0.9096
0.041627,0.098863,0.9097
0.041636,0.098876,0.9098
0.041646,0.098889,0.9099
0.041656,0.098902,0.91
0.041666,0.098916,0.9101
0.041676,0.098929,0.9102
0.041686,0.098942,0.9103
0.041696,0.098956,0.9104
0.041706,0.098969,0.9105
0.041716,0.098983,0.9106
0.041725,0.098997,0.9107
0.041735,0.09901,0.9108
0.041745,0.099024,0.9109
0.041755,0.099038,0.911
0.041765,0.099052,0.9111
0.041775,0.099066,0.9112
0.041785,0.09908,0.9113
0.041795,0.099094,0.9114
0.041805,0.099108,0.9115
0.041815,0.099122,0.9116
0.041824,0.099136,0.9117
0.041834,0.09915,0.9118
0.041844,0.099164,0.9119
0.041854,0.099179,0.912
0.041864,0.099193,0.9121
0.041874,0.099207,0.9122
0.041884,0.099222,0.9123
0.041894,0.099236,0.9124
0.041904,0.099251,0.9125
0.041914,0.099265,0.9126
0.041924,0.09928,0.9127
0.041934,0.099294,0.9128
0.041944,0.099309,0.9129
0.041953,0.099324,0.913
0.041963,0.099339,0.9131
0.041973,0.099353,0.9132
0.041983,0.099368,0.9133
0.041993,0.099383,0.9134
0.042003,0.099398,0.9135
0.042013,0.099413,0.9136
0.042023,0.099428,0.9137
0.042033,0.099443,0.9138
0.042043,0.099458,0.9139
0.042053,0.099473,0.914
0.042063,0.099488,0.9141
0.042073,0.099503,0.9142
0.042083,0.099519,0.9143
0.042093,0.099534,0.9144
0.042103,0.099549,0.9145
0.042113,0.099564,0.9146
0.042123,0.09958,0.9147
0.042132,0.099595,0.9148
0.042142,0.09961,0.9149
0.042152,0.099626,0.915
0.042162,0.099641,0.9151
0.042172,0.099656,0.9152
0.042182,0.099672,0.9153
0.042192,0.099687,0.9154
0.042202,0.099703,0.9155
0.042212,0.099718,0.9156
0.042222,0.099734,0.9157
0.042232,0.099749,0.9158
0.042242,0.099765,0.9159
0.042252,0.099781,0.916
0.042262,0.099796,0.9161
0.042272,0.099812,0.9162
0.042282,0.099827,0.9163
0.042292,0.099843,0.9164
0.042302,0.099859,0.9165
0.042312,0.099875,0.9166
0.042322,0.09989,0.9167
0.042332,0.099906,0.9168
0.042342,0.099922,0.9169
0.042352,0.099937,0.917
0.042362,0.099953,0.9171
0.042372,0.099969,0.9172
0.042382,0.099985,0.9173
0.042392,0.1,0.9174
0.042402,0.10002,0.9175
0.042412,0.10003,0.9176
0.042422,0.10005,0.9177
0.042432,0.10006,0.9178
0.042442,0.10008,0.9179
0.042452,0.1001,0.918
0.042462,0.10011,0.9181
0.042472,0.10013,0.9182
0.042482,0.10014,0.9183
0.042492,0.10016,0.9184
0.042502,0.10017,0.9185
0.042512,0.10019,0.9186
0.042522,0.10021,0.9187
0.042532,0.10022,0.9188
0.042542,0.10024,0.9189
0.042552,0.10025,0.919
0.042562,0.10027,0.9191
0.042572,0.10028,0.9192
0.042582,0.1003,0.9193
0.042592,0.10032,0.9194
0.042602,0.10033,0.9195
0.042612,0.10035,0.9196
0.042622,0.10036,0.9197
0.042632,0.10038,0.9198
0.042642,0.10039,0.9199
0.042652,0.10041,0.92
0.042662,0.10043,0.9201
0.042673,0.10044,0.9202
0.042683,0.10046,0.9203
0.042693,0.10047,0.9204
0.042703,0.10049,0.9205
0.042713,0.1005,0.9206
0.042723,0.10052,0.9207
0.042733,0.10054,0.9208
0.042743,0.10055,0.9209
0.042753,0.10057,0.921
0.042763,0.10058,0.9211
0.042773,0.1006,0.9212
0.042783,0.10061,0.9213
0.042793,0.10063,0.9214
0.042803,0.10064,0.9215
0.042813,0.10066,0.9216
0.042823,0.10067,0.9217
0.042833,0.10069,0.9218
0.042843,0.1007,0.9219
0.042854,0.10072,0.922
0.042864,0.10073,0.9221
0.042874,0.10075,0.9222
0.042884,0.10076,0.9223
0.042894,0.10078,0.9224
0.042904,0.1008,0.9225
0.042914,0.10081,0.9226
0.042924,0.10083,0.9227
0.042934,0.10084,0.9228
0.042944,0.10085,0.9229
0.042954,0.10087,0.923
0.042964,0.10088,0.9231
0.042975,0.1009,0.9232
0.042985,0.10091,0.9233
0.042995,0.10093,0.9234
0.043005,0.10094,0.9235
0.043015,0.10096,0.9236
0.043025,0.10097,0.9237
0.043035,0.10099,0.9238
0.043045,0.101,0.9239
0.043055,0.10102,0.924
0.043065,0.10103,0.9241
0.043075,0.10104,0.9242
0.043086,0.10106,0.9243
0.043096,0.10107,0.9244
0.043106,0.10109,0.9245
0.043116,0.1011,0.9246
0.043126,0.10111,0.9247
0.043136,0.10113,0.9248
0.043146,0.10114,0.9249
0.043156,0.10116,0.925
0.043166,0.10117,0.9251
0.043177,0.10118,0.9252
0.043187,0.1012,0.9253
0.043197,0.10121,0.9254
0.043207,0.10122,0.9255
0.043217,0.10124,0.9256
0.043227,0.10125,0.9257
0.043237,0.10126,0.9258
0.043247,0.10128,0.9259
0.043258,0.10129,0.926
0.043268,0.1013,0.9261
0.043278,0.10132,0.9262
0.043288,0.10133,0.9263
0.043298,0.10134,0.9264
0.043308,0.10136,0.9265
0.043318,0.10137,0.9266
0.043329,0.10138,0.9267
0.043339,0.10139,0.9268
0.043349,0.10141,0.9269
0.043359,0.10142,0.927
0.043369,0.10143,0.9271
0.043379,0.10144,0.9272
0.043389,0.10146,0.9273
0.043399,0.10147,0.9274
0.04341,0.10148,0.9275
0.04342,0.10149,0.9276
0.04343,0.1015,0.9277
0.04344,0.10152,0.9278
0.04345,0.10153,0.9279
0.04346,0.10154,0.928
0.043471,0.10155,0.9281
0.043481,0.10156,0.9282
0.043491,0.10157,0.9283
0.043501,0.10159,0.9284
0.043511,0.1016,0.9285
0.043521,0.10161,0.9286
0.043531,0.10162,0.9287
0.043542,0.10163,0.9288
0.043552,0.10164,0.9289
0.043562,0.10165,0.929
0.043572,0.10166,0.9291
0.043582,0.10167,0.9292
0.043592,0.10168,0.9293
0.043603,0.10169,0.9294
0.043613,0.1017,0.9295
0.043623,0.10171,0.9296
0.043633,0.10172,0.9297
0.043643,0.10173,0.9298
0.043654,0.10174,0.9299
0.043664,0.10175,0.93
0.043674,0.10176,0.9301
0.043684,0.10177,0.9302
0.043694,0.10178,0.9303
0.043704,0.10179,0.9304
0.043715,0.1018,0.9305
0.043725,0.10181,0.9306
0.043735,0.10182,0.9307
0.043745,0.10183,0.9308
0.043755,0.10184,0.9309
0.043765,0.10185,0.931
0.043776,0.10185,0.9311
0.043786,0.10186,0.9312
0.043796,0.10187,0.9313
0.043806,0.10188,0.9314
0.043816,0.10189,0.9315
0.043827,0.1019,0.9316
0.043837,0.1019,0.9317
0.043847,0.10191,0.9318
0.043857,0.10192,0.9319
0.043867,0.10193,0.932
0.043878,0.10193,0.9321
0.043888,0.10194,0.9322
0.043898,0.10195,0.9323
0.043908,0.10196,0.9324
0.043918,0.10196,0.9325
0.043929,0.10197,0.9326
0.043939,0.10198,0.9327
0.043949,0.10198,0.9328
0.043959,0.10199,0.9329
0.043969,0.102,0.933
0.04398,0.102,0.9331
0.04399,0.10201,0.9332
0.044,0.10201,0.9333
0.04401,0.10202,0.9334
0.04402,0.10203,0.9335
0.044031,0.10203,0.9336
0.044041,0.10204,0.9337
0.044051,0.10204,0.9338
0.044061,0.10205,0.9339
0.044071,0.10205,0.934
0.044082,0.10206,0.9341
0.044092,0.10206,0.9342
0.044102,0.10207,0.9343
0.044112,0.10207,0.9344
0.044122,0.10208,0.9345
0.044133,0.10208,0.9346
0.044143,0.10209,0.9347
0.044153,0.10209,0.9348
0.044163,0.10209,0.9349
0.044173,0.1021,0.935
0.044184,0.1021,0.9351
0.044194,0.1021,0.9352
0.044204,0.10211,0.9353
0.044214,0.10211,0.9354
0.044224,0.10211,0.9355
0.044235,0.10212,0.9356
0.044245,0.10212,0.9357
0.044255,0.10212,0.9358
0.044265,0.10212,0.9359
0.044276,0.10213,0.936
0.044286,0.10213,0.9361
0.044296,0.10213,0.9362
0.044306,0.10213,0.9363
0.044316,0.10214,0.9364
0.044327,0.10214,0.9365
0.044337,0.10214,0.9366
0.044347,0.10214,0.9367
0.044357,0.10214,0.9368
0.044367,0.10214,0.9369
0.044378,0.10214,0.937
0.044388,0.10214,0.9371
0.044398,0.10214,0.9372
0.044408,0.10214,0.9373
0.044419,0.10215,0.9374
0.044429,0.10215,0.9375
0.044439,0.10215,0.9376
0.044449,0.10215,0.9377
0.044459,0.10215,0.9378
0.04447,0.10214,0.9379
0.04448,0.10214,0.938
0.04449,0.10214,0.9381
0.0445,0.10214,0.9382
0.04451,0.10214,0.9383
0.044521,0.10214,0.9384
0.044531,0.10214,0.9385
0.044541,0.10214,0.9386
0.044551,0.10214,0.9387
0.044561,0.10213,0.9388
0.044572,0.10213,0.9389
0.044582,0.10213,0.939
0.044592,0.10213,0.9391
0.044602,0.10213,0.9392
0.044613,0.10212,0.9393
0.044623,0.10212,0.9394
0.044633,0.10212,0.9395
0.044643,0.10212,0.9396
0.044653,0.10211,0.9397
0.044664,0.10211,0.9398
0.044674,0.10211,0.9399
0.044684,0.1021,0.94
0.044694,0.1021,0.9401
0.044704,0.10209,0.9402
0.044715,0.10209,0.9403
0.044725,0.10209,0.9404
0.044735,0.10208,0.9405
0.044745,0.10208,0.9406
0.044756,0.10207,0.9407
0.044766,0.10207,0.9408
0.044776,0.10206,0.9409
0.044786,0.10206,0.941
0.044796,0.10205,0.9411
0.044807,0.10205,0.9412
0.044817,0.10204,0.9413
0.044827,0.10204,0.9414
0.044837,0.10203,0.9415
0.044847,0.10202,0.9416
0.044858,0.10202,0.9417
0.044868,0.10201,0.9418
0.044878,0.102,0.9419
0.044888,0.102,0.942
0.044898,0.10199,0.9421
0.044909,0.10198,0.9422
0.044919,0.10198,0.9423
0.044929,0.10197,0.9424
0.044939,0.10196,0.9425
0.044949,0.10195,0.9426
0.04496,0.10195,0.9427
0.04497,0.10194,0.9428
0.04498,0.10193,0.9429
0.04499,0.10192,0.943
0.045,0.10191,0.9431
0.045011,0.10191,0.9432
0.045021,0.1019,0.9433
0.045031,0.10189,0.9434
0.045041,0.10188,0.9435
0.045051,0.10187,0.9436
0.045061,0.10186,0.9437
0.045072,0.10185,0.9438
0.045082,0.10184,0.9439
0.045092,0.10183,0.944
0.045102,0.10182,0.9441
0.045112,0.10181,0.9442
0.045123,0.1018,0.9443
0.045133,0.10179,0.9444
0.045143,0.10178,0.9445
0.045153,0.10177,0.9446
0.045163,0.10176,0.9447
0.045173,0.10175,0.9448
0.045184,0.10174,0.9449
0.045194,0.10173,0.945
0.045204,0.10171,0.9451
0.045214,0.1017,0.9452
0.045224,0.10169,0.9453
0.045235,0.10168,0.9454
0.045245,0.10167,0.9455
0.045255,0.10166,0.9456
0.045265,0.10164,0.9457
0.045275,0.10163,0.9458
0.045285,0.10162,0.9459
0.045295,0.10161,0.946
0.045306,0.10159,0.9461
0.045316,0.10158,0.9462
0.045326,0.10157,0.9463
0.045336,0.10155,0.9464
0.045346,0.10154,0.9465
0.045356,0.10153,0.9466
0.045367,0.10151,0.9467
0.045377,0.1015,0.9468
0.045387,0.10149,0.9469
0.045397,0.10147,0.947
0.045407,0.10146,0.9471
0.045417,0.10144,0.9472
0.045427,0.10143,0.9473
0.045438,0.10141,0.9474
0.045448,0.1014,0.9475
0.045458,0.10138,0.9476
0.045468,0.10137,0.9477
0.045478,0.10135,0.9478
0.045488,0.10134,0.9479
0.045498,0.10132,0.948
0.045509,0.10131,0.9481
0.045519,0.10129,0.9482
0.045529,0.10128,0.9483
0.045539,0.10126,0.9484
0.045549,0.10124,0.9485
0.045559,0.10123,0.9486
0.045569,0.10121,0.9487
0.045579,0.1012,0.9488
0.04559,0.10118,0.9489
0.0456,0.10116,0.949
0.04561,0.10115,0.9491
0.04562,0.10113,0.9492
0.04563,0.10111,0.9493
0.04564,0.10109,0.9494
0.04565,0.10108,0.9495
0.04566,0.10106,0.9496
0.045671,0.10104,0.9497
0.045681,0.10103,0.9498
0.045691,0.10101,0.9499
0.045701,0.10099,0.95
0.045711,0.10097,0.9501
0.045721,0.10095,0.9502
0.045731,0.10094,0.9503
0.045741,0.10092,0.9504
0.045751,0.1009,0.9505
0.045761,0.10088,0.9506
0.045772,0.10086,0.9507
0.045782,0.10084,0.9508
0.045792,0.10083,0.9509
0.045802,0.10081,0.951
0.045812,0.10079,0.9511
0.045822,0.10077,0.9512
0.045832,0.10075,0.9513
0.045842,0.10073,0.9514
0.045852,0.10071,0.9515
0.045862,0.10069,0.9516
0.045872,0.10067,0.9517
0.045882,0.10065,0.9518
0.045892,0.10063,0.9519
0.045903,0.10061,0.952
0.045913,0.10059,0.9521
0.045923,0.10057,0.9522
0.045933,0.10055,0.9523
0.045943,0.10053,0.9524
0.045953,0.10051,0.9525
0.045963,0.10049,0.9526
0.045973,0.10047,0.9527
0.045983,0.10045,0.9528
0.045993,0.10043,0.9529
0.046003,0.10041,0.953
0.046013,0.10039,0.9531
0.046023,0.10037,0.9532
0.046033,0.10035,0.9533
0.046043,0.10033,0.9534
0.046053,0.10031,0.9535
0.046063,0.10029,0.9536
0.046073,0.10027,0.9537
0.046083,0.10025,0.9538
0.046093,0.10023,0.9539
0.046103,0.10021,0.954
0.046113,0.10018,0.9541
0.046123,0.10016,0.9542
0.046133,0.10014,0.9543
0.046143,0.10012,0.9544
0.046154,0.1001,0.9545
0.046164,0.10008,0.9546
0.046174,0.10006,0.9547
0.046184,0.10004,0.9548
0.046194,0.10001,0.9549
0.046204,0.099992,0.955
0.046214,0.099971,0.9551
0.046224,0.09995,0.9552
0.046234,0.099928,0.9553
0.046244,0.099906,0.9554
0.046254,0.099885,0.9555
0.046264,0.099863,0.9556
0.046274,0.099842,0.9557
0.046284,0.09982,0.9558
0.046294,0.099798,0.9559
0.046303,0.099777,0.956
0.046313,0.099755,0.9561
0.046323,0.099733,0.9562
0.046333,0.099712,0.9563
0.046343,0.09969,0.9564
0.046353,0.099668,0.9565
0.046363,0.099647,0.9566
0.046373,0.099625,0.9567
0.046383,0.099603,0.9568
0.046393,0.099581,0.9569
0.046403,0.09956,0.957
0.046413,0.099538,0.9571
0.046423,0.099516,0.9572
0.046433,0.099495,0.9573
0.046443,0.099473,0.9574
0.046453,0.099451,0.9575
0.046463,0.09943,0.9576
0.046473,0.099408,0.9577
0.046483,0.099387,0.9578
0.046493,0.099365,0.9579
0.046503,0.099343,0.958
0.046513,0.099322,0.9581
0.046523,0.099301,0.9582
0.046533,0.099279,0.9583
0.046542,0.099258,0.9584
0.046552,0.099236,0.9585
0.046562,0.099215,0.9586
0.046572,0.099194,0.9587
0.046582,0.099173,0.9588
0.046592,0.099151,0.9589
0.046602,0.09913,0.959
0.046612,0.099109,0.9591
0.046622,0.099088,0.9592
0.046632,0.099067,0.9593
0.046642,0.099046,0.9594
0.046652,0.099026,0.9595
0.046661,0.099005,0.9596
0.046671,0.098984,0.9597
0.046681,0.098963,0.9598
0.046691,0.098943,0.9599
0.046701,0.098922,0.96
0.046711,0.098902,0.9601
0.046721,0.098882,0.9602
0.046731,0.098861,0.9603
0.046741,0.098841,0.9604
0.046751,0.098821,0.9605
0.04676,0.098801,0.9606
0.04677,0.098781,0.9607
0.04678,0.098761,0.9608
0.04679,0.098742,0.9609
0.0468,0.098722,0.961
0.04681,0.098703,0.9611
0.04682,0.098683,0.9612
0.04683,0.098664,0.9613
0.04684,0.098645,0.9614
0.046849,0.098626,0.9615
0.046859,0.098607,0.9616
0.046869,0.098588,0.9617
0.046879,0.098569,0.9618
0.046889,0.09855,0.9619
0.046899,0.098532,0.962
0.046909,0.098514,0.9621
0.046918,0.098495,0.9622
0.046928,0.098477,0.9623
0.046938,0.098459,0.9624
0.046948,0.098442,0.9625
0.046958,0.098424,0.9626
0.046968,0.098406,0.9627
0.046978,0.098389,0.9628
0.046987,0.098372,0.9629
0.046997,0.098355,0.963
0.047007,0.098338,0.9631
0.047017,0.098321,0.9632
0.047027,0.098304,0.9633
0.047037,0.098288,0.9634
0.047046,0.098271,0.9635
0.047056,0.098255,0.9636
0.047066,0.098239,0.9637
0.047076,0.098224,0.9638
0.047086,0.098208,0.9639
0.047096,0.098193,0.964
0.047105,0.098177,0.9641
0.047115,0.098162,0.9642
0.047125,0.098147,0.9643
0.047135,0.098133,0.9644
0.047145,0.098118,0.9645
0.047155,0.098104,0.9646
0.047164,0.09809,0.9647
0.047174,0.098076,0.9648
0.047184,0.098062,0.9649
0.047194,0.098048,0.965
0.047204,0.098035,0.9651
0.047213,0.098022,0.9652
0.047223,0.098009,0.9653
0.047233,0.097996,0.9654
0.047243,0.097984,0.9655
0.047253,0.097971,0.9656
0.047262,0.097959,0.9657
0.047272,0.097948,0.9658
0.047282,0.097936,0.9659
0.047292,0.097925,0.966
0.047302,0.097913,0.9661
0.047311,0.097903,0.9662
0.047321,0.097892,0.9663
0.047331,0.097881,0.9664
0.047341,0.097871,0.9665
0.047351,0.097861,0.9666
0.04736,0.097852,0.9667
0.04737,0.097842,0.9668
0.04738,0.097833,0.9669
0.04739,0.097824,0.967
0.0474,0.097815,0.9671
0.047409,0.097807,0.9672
0.047419,0.097799,0.9673
0.047429,0.097791,0.9674
0.047439,0.097783,0.9675
0.047449,0.097776,0.9676
0.047458,0.097769,0.9677
0.047468,0.097762,0.9678
0.047478,0.097755,0.9679
0.047488,0.097749,0.968
0.047498,0.097743,0.9681
0.047507,0.097737,0.9682
0.047517,0.097732,0.9683
0.047527,0.097726,0.9684
0.047537,0.097722,0.9685
0.047546,0.097717,0.9686
0.047556,0.097713,0.9687
0.047566,0.097709,0.9688
0.047576,0.097705,0.9689
0.047586,0.097702,0.969
0.047595,0.097699,0.9691
0.047605,0.097696,0.9692
0.047615,0.097693,0.9693
0.047625,0.097691,0.9694
0.047634,0.097689,0.9695
0.047644,0.097688,0.9696
0.047654,0.097686,0.9697
0.047664,0.097686,0.9698
0.047674,0.097685,0.9699
0.047683,0.097685,0.97
0.047693,0.097685,0.9701
0.047703,0.097685,0.9702
0.047713,0.097686,0.9703
0.047722,0.097687,0.9704
0.047732,0.097688,0.9705
0.047742,0.09769,0.9706
0.047752,0.097692,0.9707
0.047762,0.097694,0.9708
0.047771,0.097697,0.9709
0.047781,0.0977,0.971
0.047791,0.097703,0.9711
0.047801,0.097707,0.9712
0.047811,0.097711,0.9713
0.04782,0.097715,0.9714
0.04783,0.09772,0.9715
0.04784,0.097725,0.9716
0.04785,0.097731,0.9717
0.047859,0.097737,0.9718
0.047869,0.097743,0.9719
0.047879,0.097749,0.972
0.047889,0.097756,0.9721
0.047899,0.097763,0.9722
0.047908,0.097771,0.9723
0.047918,0.097779,0.9724
0.047928,0.097787,0.9725
0.047938,0.097796,0.9726
0.047948,0.097805,0.9727
0.047957,0.097814,0.9728
0.047967,0.097824,0.9729
0.047977,0.097834,0.973
0.047987,0.097844,0.9731
0.047997,0.097855,0.9732
0.048006,0.097866,0.9733
0.048016,0.097878,0.9734
0.048026,0.09789,0.9735
0.048036,0.097902,0.9736
0.048046,0.097915,0.9737
0.048055,0.097928,0.9738
0.048065,0.097941,0.9739
0.048075,0.097955,0.974
0.048085,0.097969,0.9741
0.048095,0.097984,0.9742
0.048104,0.097999,0.9743
0.048114,0.098014,0.9744
0.048124,0.098029,0.9745
0.048134,0.098045,0.9746
0.048144,0.098062,0.9747
0.048153,0.098079,0.9748
0.048163,0.098096,0.9749
0.048173,0.098113,0.975
0.048183,0.098131,0.9751
0.048193,0.098149,0.9752
0.048203,0.098168,0.9753
0.048212,0.098187,0.9754
0.048222,0.098206,0.9755
0.048232,0.098226,0.9756
0.048242,0.098246,0.9757
0.048252,0.098267,0.9758
0.048262,0.098288,0.9759
0.048271,0.098309,0.976
0.048281,0.09833,0.9761
0.048291,0.098352,0.9762
0.048301,0.098375,0.9763
0.048311,0.098397,0.9764
0.048321,0.09842,0.9765
0.048331,0.098444,0.9766
0.04834,0.098468,0.9767
0.04835,0.098492,0.9768
0.04836,0.098516,0.9769
0.04837,0.098541,0.977
0.04838,0.098566,0.9771
0.04839,0.098592,0.9772
0.0484,0.098618,0.9773
0.048409,0.098644,0.9774
0.048419,0.098671,0.9775
0.048429,0.098698,0.9776
0.048439,0.098725,0.9777
0.048449,0.098752,0.9778
0.048459,0.09878,0.9779
0.048469,0.098809,0.978
0.048479,0.098837,0.9781
0.048489,0.098866,0.9782
0.048498,0.098896,0.9783
0.048508,0.098925,0.9784
0.048518,0.098955,0.9785
0.048528,0.098986,0.9786
0.048538,0.099016,0.9787
0.048548,0.099047,0.9788
0.048558,0.099078,0.9789
0.048568,0.09911,0.979
0.048578,0.099142,0.9791
0.048588,0.099174,0.9792
0.048598,0.099206,0.9793
0.048608,0.099239,0.9794
0.048618,0.099272,0.9795
0.048627,0.099305,0.9796
0.048637,0.099339,0.9797
0.048647,0.099373,0.9798
0.048657,0.099407,0.9799
0.048667,0.099441,0.98
0.048677,0.099476,0.9801
0.048687,0.099511,0.9802
0.048697,0.099546,0.9803
0.048707,0.099582,0.9804
0.048717,0.099617,0.9805
0.048727,0.099653,0.9806
0.048737,0.099689,0.9807
0.048747,0.099726,0.9808
0.048757,0.099762,0.9809
0.048767,0.099799,0.981
0.048777,0.099836,0.9811
0.048787,0.099874,0.9812
0.048797,0.099911,0.9813
0.048807,0.099949,0.9814
0.048817,0.099987,0.9815
0.048827,0.10002,0.9816
0.048837,0.10006,0.9817
0.048847,0.1001,0.9818
0.048857,0.10014,0.9819
0.048867,0.10018,0.982
0.048877,0.10022,0.9821
0.048887,0.10026,0.9822
0.048897,0.1003,0.9823
0.048907,0.10033,0.9824
0.048917,0.10037,0.9825
0.048927,0.10041,0.9826
0.048937,0.10045,0.9827
0.048947,0.10049,0.9828
0.048958,0.10053,0.9829
0.048968,0.10057,0.983
0.048978,0.10061,0.9831
0.048988,0.10065,0.9832
0.048998,0.10069,0.9833
0.049008,0.10073,0.9834
0.049018,0.10077,0.9835
0.049028,0.10081,0.9836
0.049038,0.10085,0.9837
0.049048,0.10089,0.9838
0.049058,0.10093,0.9839
0.049068,0.10097,0.984
0.049079,0.10101,0.9841
0.049089,0.10105,0.9842
0.049099,0.10109,0.9843
0.049109,0.10113,0.9844
0.049119,0.10117,0.9845
0.049129,0.10121,0.9846
0.049139,0.10125,0.9847
0.049149,0.10129,0.9848
0.04916,0.10133,0.9849
0.04917,0.10137,0.985
0.04918,0.10141,0.9851
0.04919,0.10145,0.9852
0.0492,0.10149,0.9853
0.04921,0.10153,0.9854
0.04922,0.10156,0.9855
0.049231,0.1016,0.9856
0.049241,0.10164,0.9857
0.049251,0.10168,0.9858
0.049261,0.10172,0.9859
0.049271,0.10175,0.986
0.049282,0.10179,0.9861
0.049292,0.10183,0.9862
0.049302,0.10186,0.9863
0.049312,0.1019,0.9864
0.049322,0.10194,0.9865
0.049332,0.10197,0.9866
0.049343,0.10201,0.9867
0.049353,0.10204,0.9868
0.049363,0.10208,0.9869
0.049373,0.10211,0.987
0.049384,0.10214,0.9871
0.049394,0.10218,0.9872
0.049404,0.10221,0.9873
0.049414,0.10224,0.9874
0.049424,0.10227,0.9875
0.049435,0.1023,0.9876
0.049445,0.10233,0.9877
0.049455,0.10236,0.9878
0.049465,0.10239,0.9879
0.049476,0.10242,0.988
0.049486,0.10245,0.9881
0.049496,0.10248,0.9882
0.049506,0.1025,0.9883
0.049517,0.10253,0.9884
0.049527,0.10256,0.9885
0.049537,0.10258,0.9886
0.049547,0.1026,0.9887
0.049558,0.10263,0.9888
0.049568,0.10265,0.9889
0.049578,0.10267,0.989
0.049588,0.10269,0.9891
0.049599,0.10271,0.9892
0.049609,0.10273,0.9893
0.049619,0.10275,0.9894
0.049629,0.10277,0.9895
0.04964,0.10278,0.9896
0.04965,0.1028,0.9897
0.04966,0.10281,0.9898
0.049671,0.10283,0.9899
0.049681,0.10284,0.99
0.049691,0.10285,0.9901
0.049701,0.10286,0.9902
0.049712,0.10287,0.9903
0.049722,0.10288,0.9904
0.049732,0.10289,0.9905
0.049743,0.10289,0.9906
0.049753,0.1029,0.9907
0.049763,0.1029,0.9908
0.049773,0.1029,0.9909
0.049784,0.1029,0.991
0.049794,0.1029,0.9911
0.049804,0.1029,0.9912
0.049815,0.1029,0.9913
0.049825,0.10289,0.9914
0.049835,0.10289,0.9915
0.049845,0.10288,0.9916
0.049856,0.10287,0.9917
0.049866,0.10286,0.9918
0.049876,0.10285,0.9919
0.049886,0.10283,0.992
0.049897,0.10282,0.9921
0.049907,0.1028,0.9922
0.049917,0.10278,0.9923
0.049928,0.10276,0.9924
0.049938,0.10274,0.9925
0.049948,0.10271,0.9926
0.049958,0.10269,0.9927
0.049969,0.10266,0.9928
0.049979,0.10263,0.9929
0.049989,0.1026,0.993
0.049999,0.10256,0.9931
0.05001,0.10253,0.9932
0.05002,0.10249,0.9933
0.05003,0.10245,0.9934
0.05004,0.10241,0.9935
0.05005,0.10237,0.9936
0.050061,0.10232,0.9937
0.050071,0.10227,0.9938
0.050081,0.10222,0.9939
0.050091,0.10217,0.994
0.050101,0.10211,0.9941
0.050112,0.10205,0.9942
0.050122,0.10199,0.9943
0.050132,0.10193,0.9944
0.050142,0.10187,0.9945
0.050152,0.1018,0.9946
0.050162,0.10173,0.9947
0.050173,0.10166,0.9948
0.050183,0.10158,0.9949
0.050193,0.1015,0.995
0.050203,0.10142,0.9951
0.050213,0.10134,0.9952
0.050223,0.10125,0.9953
0.050233,0.10116,0.9954
0.050243,0.10107,0.9955
0.050253,0.10097,0.9956
0.050264,0.10087,0.9957
0.050274,0.10077,0.9958
0.050284,0.10067,0.9959
0.050294,0.10056,0.996
0.050304,0.10045,0.9961
0.050314,0.10033,0.9962
0.050324,0.10021,0.9963
0.050334,0.10009,0.9964
0.050344,0.099967,0.9965
0.050354,0.099838,0.9966
0.050363,0.099706,0.9967
0.050373,0.09957,0.9968
0.050383,0.099431,0.9969
0.050393,0.099288,0.997
0.050403,0.099141,0.9971
0.050413,0.09899,0.9972
0.050423,0.098836,0.9973
0.050433,0.098677,0.9974
0.050442,0.098515,0.9975
0.050452,0.098348,0.9976
0.050462,0.098178,0.9977
0.050472,0.098003,0.9978
0.050482,0.097824,0.9979
0.050491,0.09764,0.998
0.050501,0.097452,0.9981
0.050511,0.09726,0.9982
0.05052,0.097064,0.9983
0.05053,0.096862,0.9984
0.05054,0.096656,0.9985
0.050549,0.096446,0.9986
0.050559,0.096231,0.9987
0.050568,0.096011,0.9988
0.050578,0.095786,0.9989
0.050587,0.095556,0.999
0.050597,0.095321,0.9991
0.050606,0.095081,0.9992
0.050616,0.094836,0.9993
0.050625,0.094586,0.9994
0.050635,0.09433,0.9995
0.050644,0.094069,0.9996
0.050653,0.093803,0.9997
0.050663,0.093531,0.9998
0.050672,0.093253,0.9999
0.050681,0.09297,1


==> solution_c0_material_benchmark_2d_analytic_epp_innerR2.csv <==
x, epp
6.734006734006733e-9,0.015459068797006814
0.00010120658658196439,0.015459772862099283
0.00020240643915719477,0.015460477047454178
0.0004048061443076555,0.015461885779095871
0.0008096055546085771,0.015464704687120348
0.0016192043752104202,0.015470348290254364
0.0032384020164141062,0.015481658710039922
0.006476797298821478,0.015504372928508663
0.0134983804524409,0.015554055308256693
0.02005465518476399,0.01560098917507848
0.026482321832491086,0.015647522675613916
0.03345478106902286,0.015698594709615984
0.0399619318842583,0.01574682809935719
0.047013875288298416,0.015799734084770384
0.053937210607742536,0.015852331105575587
0.06039523750589033,0.015901991782761426
0.0673980569928428,0.01595650917370996
0.07393556805849895,0.016008044519841808
0.08034447103955909,0.01605917952076519
0.08729816660942391,0.01611536352848189
0.0937865537579924,0.01616846183229807
0.10081973349536556,0.01622677035146838
0.10772430514814274,0.016284791312987445
0.11416356837962358,0.01633961383636577
0.1211476241999091,0.016399869588881816
0.1276663715988983,0.016456874872553928
0.13472991158669215,0.01651949753387015
0.14166484348989003,0.0165818648452781
0.14813446697179156,0.016640857780198862
0.15514888304249777,0.016705724383563797
0.16169799069190766,0.016767160208129493
0.16811849025672154,0.016828227891350613
0.17508378241034012,0.016895439850715496
0.18158376614266236,0.01695908862650797
0.18862854246378927,0.01702910967285929
0.1955447107003202,0.017098930840958176
0.20199557051555478,0.017165043980457567
0.20899122291959404,0.017237849757199244
0.21552156690233698,0.017306883069174106
0.22192330280048392,0.017375587630706443
0.22886983128743554,0.01745132582777552
0.23535105135309084,0.017523136168052806
0.2423770640075508,0.017602268636019405
0.24893776824071442,0.017677403771242037
0.25536986438928205,0.017752266318143972
0.2623467531266544,0.017834853615238577
0.2688583334427304,0.017913271669057363
0.2759147063476111,0.0179997561935162
0.2828424711678958,0.01808623691794123
0.28930492756688414,0.01816835927454301
0.2963121765546772,0.018259038443026173
0.3028541171211739,0.018345280718734397
0.3092674496030746,0.018431362085029972
0.31622557467378004,0.01852653184612715
0.3227183913231891,0.018617061148122834
0.3297560005614028,0.0187171329262032
0.33666500171502056,0.018817416745874997
0.343108694447342,0.018912835633710483
0.3500971797684681,0.019018459308698426
0.3566203566682979,0.019119131584866018
0.3636883261569323,0.01923056816142329
0.37062768756097075,0.019342455650585184
0.37710174054371287,0.01944914375440192
0.3841205861152597,0.01956742359859513
0.39067412326551015,0.01968041702976725
0.3970990523311646,0.019793687082025325
0.40406877398562374,0.019919471276760994
0.41057318721878655,0.0200397060201169
0.41762239304075405,0.020173255717440334
0.4245429907781255,0.020307802223775814
0.43099828009420066,0.02043651168296581
0.4379983619990805,0.020579750616672273
0.444533135482664,0.02071707565580077
0.4509393008816515,0.02085524334098219
0.45789025886944373,0.021009328148894488
0.4643759084359396,0.021157207072082455
0.47140635059124014,0.021322227232065793
0.47797148432524433,0.021480996358300693
0.48440800997465255,0.02164127451976364
0.49138932821286546,0.021820579548806236
0.49790533802978204,0.021993355277742013
0.5049661404355033,0.022186845758443676
0.5118983347566285,0.0223835522816757
0.5183652206564574,0.022573462436582013
0.5253768991450909,0.022786820238513587
0.531923269212428,0.022993481187239432
0.5383410311951693,0.023203556425229505
0.5453035857667152,0.023440425096054724
0.5518008319169648,0.023670487690497923
0.5588428706560191,0.023930445222196922
0.5657563013104774,0.024197250538873224
0.5722044235436393,0.024457316451375093
0.5791973383656059,0.024752652642649416
0.5857249447662762,0.02504192697965618
0.5921239430823505,0.025339408282358655
0.5990677339872295,0.025679284995589257
0.6055462164708121,0.026014007676642862
0.6125694915431994,0.026398178051526125
0.6191274581942904,0.02677914054176778
0.6255568167607853,0.027175938551059337
0.632530967916085,0.027635696765276208
0.6390398106500883,0.028095949227266
0.6460934459728963,0.028633636879381155
0.6530184732111083,0.029207025289629047
0.6594781920280239,0.029789320947354172
0.6595905118390339,0.029799896223013447
0.6597028316500438,0.029810487764150156
0.6599274712720637,0.029831719829120185
0.6603767505161035,0.029874381204761928
0.661275309004183,0.029960503627170045
0.663072425980342,0.030136035464067894
0.663184745791352,0.030147155323215265
0.6632970656023619,0.030158293039594577
0.6635217052243818,0.030180622257851338
0.6639709844684215,0.030225497346261065
0.664869542956501,0.030316126413013712
0.6649818627675109,0.030327538529530556
0.6650941825785208,0.030338969386646594
0.6653188222005407,0.03036188755228716
0.6657681014445804,0.03040795131108726
0.6658804212555904,0.030419514972489667
0.6659927410666003,0.030431097840543035
0.6662173806886202,0.03045432143470133
0.6663297004996301,0.030465962280537374
0.66644202031064,0.030477622572490086
0.66655434012165,0.030489302371114406
0.6666666599326599,0.030501001737244064


==> solution_c0_material_benchmark_2d_analytic_epp_outerR2.csv <==
x, epp
0.6666666801346801,0.030501003843274206
0.6668690798398306,0.03052209410194172
0.667071479544981,0.030543165166199156
0.6674762789552819,0.030585249804588047
0.6682858777758838,0.030669189770619484
0.6699050754170874,0.03083615762833099
0.6731434706994949,0.031166485929878977
0.6796202612643096,0.03181303266166894
0.6936634275715485,0.033153206379461515
0.7067759770361948,0.034333136625835405
0.7196313103316491,0.03542787226250402
0.7335762288047126,0.036550922146964634
0.7465905304351835,0.037542763217517754
0.7606944172432638,0.038560685896568074
0.7745410878821521,0.03950643734297422
0.7874571416784478,0.040344031491456454
0.8014627806523528,0.04120691147460439
0.814537802783665,0.04197261520930348
0.8273556087457854,0.04268829336134636
0.8412629998855151,0.04342810433844805
0.8542397741826522,0.04408607742278266
0.8683061336573986,0.044766240775863324
0.882115276962953,0.04540256573073904
0.8949938034259147,0.045969660372013596
0.9089619150664858,0.04655768858849881
0.9219994098644643,0.04708260081137443
0.9361264898400521,0.04762680666843003
0.9499963536464479,0.048137658849612644
0.962935600610251,0.048594469464827136
0.9769644327516634,0.04906938338921208
0.9900626480504833,0.049494693426079005
1.002903647180111,0.04989557954938659
1.016834231487348,0.05031342110746238
1.0298341989519924,0.050688153164071145
1.043923751594246,0.051078588501062394
1.0577560880673078,0.051446818786499184
1.0706578076977769,0.051777490669243205
1.0846491125058553,0.05212283589842846
1.097709800471341,0.05243336667068227
1.110513272267635,0.05272720884509177
1.124406329241538,0.05303477013810643
1.1373687693728485,0.05331162556922572
1.1514207946817683,0.05360125325867449
1.1645422031480954,0.05386228871241409
1.1774063954452307,0.054109781566466245
1.1913601729199754,0.05436922408311322
1.2043833335521272,0.05460327325802916
1.2184960793618884,0.05484847954407294
1.2323516090024578,0.05508106788212099
1.2452765218004345,0.055291072526068956
1.2592910197760205,0.0555115135943454
1.272374900909014,0.055710776570384216
1.2852015658728153,0.05590024450709429
1.299117816014226,0.05609949291894924
1.3121034493130441,0.05627972811509026
1.3261786677894716,0.056469137797186444
1.339996670096707,0.056649310287175764
1.3528840555613497,0.05681239729621143
1.3668610262036018,0.05698408429222053
1.3799073800032613,0.057139655286108273
1.3940433189805301,0.057303313200781664
1.407922041788607,0.057459221249335
1.420870147754091,0.05760057499458319
1.4349078388971845,0.05774952116964779
1.4480149131976854,0.0578847006298627
1.4608647713289942,0.05801371082028619
1.4748042146379123,0.058149864620915405
1.4878130411042378,0.05827349187775691
1.5019114527481727,0.05840386317978497
1.5157526482229156,0.0585283333248871
1.5286632268550657,0.05864140020363897
1.5426633906648253,0.058760815280914785
1.5557329376319922,0.05886939559410945
1.568545268429967,0.058973215268356666
1.5824471844055512,0.05908302364899121
1.5954184835385428,0.05918290337682106
1.6094793678491437,0.05928845691308466
1.622609635317152,0.05938455704471069
1.6354826866159682,0.059476536516214526
1.6494453230923938,0.05957387656608559
1.6624773427262267,0.05966252490895264
1.676598947537669,0.05975626094274204
1.6904633361799195,0.059846013743613445
1.7033971079795773,0.05992777393094385
1.7174204649568443,0.0600143430209293
1.7305132050915186,0.06009327488777165
1.7433487290570011,0.060168936189371046
1.757273838200093,0.06024915246549648
1.7702683305005922,0.0603223068684078
1.7843524079787008,0.06039979732857077
1.7981792692876173,0.06047410821415888
1.8110755137539412,0.06054188917702034
1.8250613433978744,0.060613778837251046
1.838116556199215,0.06067940952659662
1.8509145528313635,0.060742403862515386
1.8648021346411214,0.06080929937642345
1.8777590996082867,0.060870378522994865
1.8918056497530613,0.0609351813752378
1.9049215830552433,0.060994401236062486
1.9177803001882332,0.06105128419621967
1.9317286024988325,0.06111170726515139
1.9447462879668391,0.06116693009434674
1.9588535586124551,0.061225536417441925
1.972703613088879,0.061281855358962696
1.9856230507227104,0.06133333126229553
1.9858476903447304,0.06133421743479777
1.9860723299667502,0.06133510330661886
1.98652160921079,0.061336874148761385
1.9874201676988699,0.06134041223085164
1.9892172846750293,0.06134747401661688
1.9928115186273485,0.06136154031637212
1.9930361582493683,0.0613624169341597
1.9932607978713883,0.06136329325558067
1.9937100771154284,0.06136504500985695
1.994608635603508,0.06136854496788246
1.9964057525796677,0.061375530711646
1.9966303922016877,0.061376402603555015
1.9968550318237075,0.06137727420122567
1.9973043110677473,0.06137901651438134
1.9982028695558272,0.06138249761565212
1.998427509177847,0.061383367157356726
1.998652148799867,0.06138423640587994
1.999101428043907,0.06138597402390928
1.999326067665927,0.061386842393678746
1.9995507072879468,0.061387710470793506
1.9997753469099666,0.06138857825538508
1.9999999865319866,0.06138944574758486


==> solution_c0_material_benchmark_2d_analytic_err_innerR2.csv <==
x, err
6.734006734006733e-9,0.015459068843852477
0.00010120658658196439,0.015460477034170602
0.00020240643915719477,0.015461885585312151
0.0004048061443076555,0.015464703770644204
0.0008096055546085771,0.015470344477559591
0.0016192043752104202,0.015481643268904683
0.0032384020164141062,0.015504310622785405
0.006476797298821478,0.015549926521470176
0.0134983804524409,0.015650140562097285
0.02005465518476399,0.015745367141356596
0.026482321832491086,0.01584031842604569
0.03345478106902286,0.015945149796173206
0.0399619318842583,0.016044753161233355
0.047013875288298416,0.016154678606621176
0.053937210607742536,0.01626466456300628
0.06039523750589033,0.01636915732709896
0.0673980569928428,0.016484597639026818
0.07393556805849895,0.016594428953070863
0.08034447103955909,0.016704089156924982
0.08729816660942391,0.01682536563356261
0.0937865537579924,0.016940745381105234
0.10081973349536556,0.01706830780892902
0.10772430514814274,0.01719614220902165
0.11416356837962358,0.017317761400544873
0.1211476241999091,0.01745237270087869
0.1276663715988983,0.01758063403238115
0.13472991158669215,0.01772256360903032
0.14166484348989003,0.01786499343420953
0.14813446697179156,0.018000715577404645
0.15514888304249777,0.018151080050215464
0.16169799069190766,0.018294590523431093
0.16811849025672154,0.018438308486292538
0.17508378241034012,0.018597726318830877
0.18158376614266236,0.018749899856068307
0.18862854246378927,0.018918676017168717
0.1955447107003202,0.01908840891007618
0.20199557051555478,0.01925046287778866
0.20899122291959404,0.019430436957631192
0.21552156690233698,0.019602565065457385
0.22192330280048392,0.01977531553775495
0.22886983128743554,0.019967432880829018
0.23535105135309084,0.02015122970054501
0.2423770640075508,0.020355636349081257
0.24893776824071442,0.020551547778600493
0.25536986438928205,0.0207485379991159
0.2623467531266544,0.020967946532695826
0.2688583334427304,0.021178328962556132
0.2759147063476111,0.021412691329702367
0.2828424711678958,0.02164952138130857
0.28930492756688414,0.021876733140013163
0.2963121765546772,0.02213026906313049
0.3028541171211739,0.0223740063971694
0.3092674496030746,0.02261984993976512
0.31622557467378004,0.02289465926440036
0.3227183913231891,0.02315903406283677
0.3297560005614028,0.02345467845430322
0.33666500171502056,0.023754574947479592
0.343108694447342,0.024043332222322248
0.3500971797684681,0.02436689447283831
0.3566203566682979,0.024679171707583804
0.3636883261569323,0.025029313632277134
0.37062768756097075,0.025385663311411906
0.37710174054371287,0.025729982938296512
0.3841205861152597,0.026116950211067535
0.39067412326551015,0.02649183399269455
0.3970990523311646,0.026872816042573446
0.40406877398562374,0.027302051336047815
0.41057318721878655,0.027718496581125004
0.41762239304075405,0.028188207902792313
0.4245429907781255,0.028669148649273314
0.43099828009420066,0.029136592281138296
0.4379983619990805,0.029665408143090037
0.444533135482664,0.0301810372085778
0.4509393008816515,0.030708511736541096
0.45789025886944373,0.031307194358136586
0.4643759084359396,0.031892296341322124
0.47140635059124014,0.03255761876509432
0.47797148432524433,0.03321030867140166
0.48440800997465255,0.03388194028694593
0.49138932821286546,0.03464876229295658
0.49790533802978204,0.03540341186700575
0.5049661404355033,0.036267275939412154
0.5118983347566285,0.03716623164926964
0.5183652206564574,0.03805440398436859
0.5253768991450909,0.039076545694466565
0.531923269212428,0.040091703746957016
0.5383410311951693,0.04114956014669188
0.5453035857667152,0.04237447622271584
0.5518008319169648,0.04359765296793415
0.5588428706560191,0.045020550565743805
0.5657563013104774,0.04652722337196495
0.5722044235436393,0.04804232863717609
0.5791973383656059,0.04982031564353464
0.5857249447662762,0.051622897395967884
0.5921239430823505,0.05354179214493121
0.5990677339872295,0.05581789547653363
0.6055462164708121,0.058150001680929084
0.6125694915431994,0.06094180129496731
0.6191274581942904,0.063836940986102
0.6255568167607853,0.0669924448860817
0.632530967916085,0.07083572735214769
0.6390398106500883,0.07489439295882967
0.6460934459728963,0.07991847938919686
0.6530184732111083,0.08563175422869129
0.6594781920280239,0.09183367838423598
0.6595905118390339,0.09195020253621367
0.6597028316500438,0.09206704807754341
0.6599274712720637,0.09230170868292333
0.6603767505161035,0.09277494588615562
0.661275309004183,0.09373739390154634
0.663072425980342,0.09572876890983711
0.663184745791352,0.09585627937727956
0.6632970656023619,0.09598415796970558
0.6635217052243818,0.09624102594879315
0.6639709844684215,0.096759250544668
0.664869542956501,0.09781402604662601
0.6649818627675109,0.09794762415841948
0.6650941825785208,0.09808161719263997
0.6653188222005407,0.09835079507928134
0.6657681014445804,0.09889396807315513
0.6658804212555904,0.09903077543989904
0.6659927410666003,0.09916799210785113
0.6662173806886202,0.09944366074326236
0.6663297004996301,0.09958211643656284
0.66644202031064,0.09972098888292363
0.66655434012165,0.0998602799735469
0.6666666599326599,0.09999999161110182


==> solution_c0_material_benchmark_2d_analytic_err_outerR2.csv <==
x, err
0.6666666801346801,0.09999999859597991
0.6668690798398306,0.09997890833731239
0.667071479544981,0.09995783727305493
0.6674762789552819,0.09991575263466604
0.6682858777758838,0.0998318126686346
0.6699050754170874,0.09966484481092312
0.6731434706994949,0.09933451650937511
0.6796202612643096,0.09868796977758518
0.6936634275715485,0.0973477960597926
0.7067759770361948,0.09616786581341871
0.7196313103316491,0.09507313017675006
0.7335762288047126,0.09395008029228945
0.7465905304351835,0.09295823922173635
0.7606944172432638,0.09194031654268603
0.7745410878821521,0.0909945650962799
0.7874571416784478,0.09015697094779762
0.8014627806523528,0.08929409096464971
0.814537802783665,0.0885283872299506
0.8273556087457854,0.08781270907790772
0.8412629998855151,0.08707289810080604
0.8542397741826522,0.08641492501647142
0.8683061336573986,0.08573476166339075
0.882115276962953,0.08509843670851505
0.8949938034259147,0.08453134206724049
0.9089619150664858,0.08394331385075526
0.9219994098644643,0.08341840162787965
0.9361264898400521,0.08287419577082406
0.9499963536464479,0.08236334358964147
0.962935600610251,0.08190653297442695
0.9769644327516634,0.08143161905004204
0.9900626480504833,0.08100630901317507
1.002903647180111,0.08060542288986752
1.016834231487348,0.08018758133179173
1.0298341989519924,0.07981284927518296
1.043923751594246,0.07942241393819172
1.0577560880673078,0.07905418365275493
1.0706578076977769,0.07872351177001088
1.0846491125058553,0.07837816654082565
1.097709800471341,0.07806763576857181
1.110513272267635,0.07777379359416237
1.124406329241538,0.07746623230114766
1.1373687693728485,0.07718937687002839
1.1514207946817683,0.07689974918057962
1.1645422031480954,0.07663871372684003
1.1774063954452307,0.07639122087278787
1.1913601729199754,0.07613177835614089
1.2043833335521272,0.07589772918122495
1.2184960793618884,0.07565252289518115
1.2323516090024578,0.07541993455713308
1.2452765218004345,0.07520992991318515
1.2592910197760205,0.07498948884490872
1.272374900909014,0.0747902258688699
1.2852015658728153,0.07460075793215984
1.299117816014226,0.07440150952030487
1.3121034493130441,0.07422127432416385
1.3261786677894716,0.07403186464206767
1.339996670096707,0.07385169215207835
1.3528840555613497,0.07368860514304268
1.3668610262036018,0.07351691814703358
1.3799073800032613,0.07336134715314584
1.3940433189805301,0.07319768923847245
1.407922041788607,0.07304178118991911
1.420870147754091,0.07290042744467093
1.4349078388971845,0.07275148126960632
1.4480149131976854,0.07261630180939141
1.4608647713289942,0.07248729161896791
1.4748042146379123,0.07235113781833871
1.4878130411042378,0.0722275105614972
1.5019114527481727,0.07209713925946915
1.5157526482229156,0.071972669114367
1.5286632268550657,0.07185960223561513
1.5426633906648253,0.07174018715833932
1.5557329376319922,0.07163160684514469
1.568545268429967,0.07152778717089742
1.5824471844055512,0.0714179787902629
1.5954184835385428,0.07131809906243305
1.6094793678491437,0.07121254552616946
1.622609635317152,0.07111644539454345
1.6354826866159682,0.07102446592303956
1.6494453230923938,0.07092712587316849
1.6624773427262267,0.07083847753030148
1.676598947537669,0.07074474149651204
1.6904633361799195,0.07065498869564063
1.7033971079795773,0.07057322850831026
1.7174204649568443,0.07048665941832484
1.7305132050915186,0.07040772755148243
1.7433487290570011,0.07033206624988306
1.757273838200093,0.07025184997375761
1.7702683305005922,0.07017869557084627
1.7843524079787008,0.07010120511068331
1.7981792692876173,0.0700268942250952
1.8110755137539412,0.06995911326223375
1.8250613433978744,0.06988722360200306
1.838116556199215,0.06982159291265747
1.8509145528313635,0.06975859857673872
1.8648021346411214,0.06969170306283065
1.8777590996082867,0.06963062391625921
1.8918056497530613,0.06956582106401632
1.9049215830552433,0.0695066012031916
1.9177803001882332,0.06944971824303445
1.9317286024988325,0.06938929517410272
1.9447462879668391,0.06933407234490738
1.9588535586124551,0.06927546602181218
1.972703613088879,0.06921914708029142
1.9856230507227104,0.06916767117695855
1.9858476903447304,0.06916678500445633
1.9860723299667502,0.06916589913263523
1.98652160921079,0.0691641282904927
1.9874201676988699,0.06916059020840247
1.9892172846750293,0.0691535284226372
1.9928115186273485,0.06913946212288197
1.9930361582493683,0.06913858550509439
1.9932607978713883,0.06913770918367342
1.9937100771154284,0.06913595742939715
1.994608635603508,0.06913245747137164
1.9964057525796677,0.0691254717276081
1.9966303922016877,0.06912459983569907
1.9968550318237075,0.06912372823802844
1.9973043110677473,0.06912198592487277
1.9982028695558272,0.06911850482360199
1.998427509177847,0.06911763528189738
1.998652148799867,0.06911676603337416
1.999101428043907,0.06911502841534484
1.999326067665927,0.06911416004557536
1.9995507072879468,0.06911329196846061
1.9997753469099666,0.06911242418386904
1.9999999865319866,0.06911155669166924


==> solution_c0_material_benchmark_2d_analytic_u_innerR2.csv <==
x, u
1.3605442176870747e-8,2.1032746727630625e-10
0.00020447861370641784,3.1613398625258987e-6
0.00040894362197065883,6.3230513515874825e-6
0.0008178736384991408,0.000012648221397570075
0.0016357336715561047,0.00002530555821562121
0.0032714537376700324,0.00005064828659939109
0.006542893869897888,0.00010144650842491013
0.013085774134353599,0.00020349843470884212
0.027272238056972434,0.0004268999067864197
0.04051858904676806,0.000638207492093452
0.053505099212584034,0.0008480038711935087
0.06759231277210742,0.0010786402571916422
0.08073941339880761,0.001296864783479537
0.0949872174192152,0.0015367374062870034
0.10897518061564314,0.001775792713401498
0.12202303087924787,0.0020020906321832677
0.13617158453656,0.002251241726278073
0.14938002526104893,0.0024875220012238308
0.1623286251615582,0.0027227577218939705
0.17637792845577485,0.0029822051071937716
0.18948711881716832,0.003228428211216676
0.2036970125722692,0.0035000532497097745
0.2176470655033904,0.003771732183616997
0.23065700550168844,0.004029812118903102
0.24476764889369387,0.004315132579285119
0.2579381793528761,0.00458678526022111
0.2722094132057658,0.004887287286393441
0.28622080623467583,0.005188894136979238
0.29929208633076265,0.005476485411789868
0.31346406982055686,0.005795491799249688
0.32669594037752786,0.0061005131493412175
0.3396679701105192,0.006406699779776967
0.35374070323721796,0.006747404838387054
0.3668733234310935,0.007073908666856613
0.3811066470186765,0.007437789121862121
0.39508012978227985,0.007805922824107448
0.40811349961306,0.008159783565697886
0.4222475728375475,0.008555913515923316
0.4354415331292118,0.008938298802969459
0.44837565259689643,0.009325997857708603
0.4624104754582885,0.009762392501359615
0.4755051853868574,0.010185705028626183
0.4897005987091337,0.010664047743283516
0.5029558990985867,0.011130952946359183
0.5159513586640602,0.011609848403942396
0.530047521623241,0.012155845332525275
0.5432035716495986,0.012693559578401598
0.5574603250696637,0.013311315221279053
0.5714572376657491,0.013958755979954314
0.5845140373290113,0.0146053805472045
0.5986715403859809,0.015361543303798936
0.6118889305101273,0.016129340603719268
0.624846479810294,0.016952636549515638
0.6389047325041681,0.017944319523446852
0.652022872265219,0.018987909692089095
0.6522516813401567,0.019007325399511332
0.6524804904150943,0.019026786890024103
0.6529381085649694,0.01906584816755749
0.6538533448647197,0.019144530643607945
0.6556838174642203,0.01930419077727698
0.6593447626632217,0.01963316342290196
0.6595735717381592,0.019654171305819847
0.6598023808130968,0.019675233554450156
0.660259998962972,0.019717522376540834
0.6611752352627225,0.019802766061490163
0.6630057078622231,0.019975989822865206
0.6632345169371607,0.01999790582493844
0.6634633260120983,0.02001988142318378
0.6639209441619734,0.020064012818427526
0.6648361804617238,0.02015300645328936
0.6650649895366614,0.02017540925269146
0.665293798611599,0.020197874552399228
0.6657514167614741,0.02024299416794041
0.6659802258364116,0.020265649250047986
0.6662090349113492,0.02028836836509456
0.6664378439862868,0.020311151905079344
0.6666666530612244,0.020334000265625294


==> solution_c0_material_benchmark_2d_analytic_u_outerR2.csv <==
x, u
0.666666693877551,0.020334004347257795
0.6670756238940794,0.020374888636682326
0.6674845539106079,0.020415755525317412
0.6683024139436649,0.020497437227988368
0.6699381340097788,0.02066059322495037
0.6732095741420067,0.020986082640614873
0.6797524544064624,0.021633826582343012
0.6928382149353738,0.02291680259300582
0.7212111427806115,0.025645102548460617
0.7477038447602028,0.028132517312801374
0.7736768650918348,0.030520694528590415
0.8018512922108816,0.03306049311299222
0.828145493464282,0.035387743859107666
0.8566411015050972,0.037867448877062386
0.884617027897953,0.040263051511788314
0.9107127284251625,0.04246607193801633
0.9390098357397868,0.044823514286995214
0.9654267171887647,0.046997276299403624
0.9913239169897833,0.049104992695624274
1.0194225235782166,0.05136785960706031
1.0456409043010035,0.053458492183718176
1.0740606918112054,0.055703716380895565
1.101960797673448,0.057888275580059295
1.127980677670044,0.05990938415851967
1.1562019644540549,0.062085038058861536
1.1825430253724194,0.06410134773144309
1.2110854930781987,0.06627155605423898
1.2391082791360186,0.06838845557594464
1.2652508393281923,0.07035180098227989
1.2935948063077807,0.07246871467559582
1.3200585474217228,0.07443483284648914
1.3460026068877056,0.0763532052413277
1.374148073141103,0.07842472572793355
1.4004133135288541,0.08034933953544869
1.4288799607040201,0.0824265128072828
1.4568269262312268,0.0844574129452012
1.482893665892787,0.08634463307926711
1.511161812341762,0.0883839677691409
1.5375497329250907,0.0902811934044503
1.56341797186046,0.09213530804174158
1.591487617583244,0.0941410971591232
1.6176770374403817,0.0960070773960414
1.6460678640849342,0.09802425928132326
1.6725784648638404,0.09990280310001294
1.6985693839947873,0.10174001569787042
1.726761709913149,0.10372802944684315
1.7530738099658643,0.1055791493220713
1.7815873168059944,0.10758066676428885
1.809581141998165,0.10954138231123865
1.8356947413246896,0.11136671769395766
1.8640097474386288,0.1133420869735736
1.8904445276869215,0.11518282859124926
1.9163596262872549,0.11698428030794017
1.9444761316750032,0.11893542905815166
1.970712411197105,0.1207531002022665
1.9711700293469803,0.12078477938968073
1.9716276474968555,0.12081645773253544
1.9725428837966057,0.12087981188691747
1.9743733563961063,0.12100651008679984
1.9780343015951076,0.12125986618200417
1.9853561919931102,0.12176641819465957
1.9858138101429854,0.12179807064510094
1.9862714282928606,0.12182972226952923
1.9871866645926108,0.12189302304262901
1.9890171371921115,0.12201961470175049
1.9926780823911128,0.12227275859883263
1.993135700540988,0.12230439790126495
1.9935933186908632,0.12233603638675397
1.9945085549906134,0.12239931090915131
1.996339027590114,0.12252585017533928
1.9967966457399893,0.1225574829579447
1.9972542638898645,0.12258911492809196
1.998169500189615,0.12265237643324475
1.9986271183394901,0.12268400596936543
1.9990847364893654,0.12271563469525817
1.9995423546392406,0.12274726261147934
1.9999999727891156,0.12277888971858464

